An SDP dual relaxation for the Robust Shortest Path Problem with ellipsoidal uncertainty: Pierra's decomposition method and a new primal Frank-Wolfe-type heuristics for duality gap evaluation

This work addresses the Robust counterpart of the Shortest Path Problem (RSPP) with a correlated uncertainty set. Since this problem is hard, a heuristic approach, based on Frank-Wolfe's algorithm named Discrete Frank-Wolf (DFW), has recently been proposed. The aim of this paper is to propose a semi-definite programming relaxation for the RSPP that provides a lower bound to validate approaches such as DFW Algorithm. The relaxed problem results from a bidualization that is done {through} a reformulation of the RSPP into a quadratic problem. Then the relaxed problem is solved using a sparse version of Pierra's decomposition in a product space method. This validation method is suitable for large size problems. The numerical experiments show that the gap between the solutions obtained with the relaxed and the heuristic approaches is relatively small.

==> images/data_for_figure/file_data_objective_15000.csv <==
I,objective
1,8984.5
2,5918.9
3,6396.5
4,5812.9
5,1782.2
6,3039.1
7,3127.1
8,3492.4
9,3463.9
10,3485.4
11,3742.2
12,3642.8
13,3690.7
14,3603.8
15,3695.5
16,3650.8
17,3424.2
18,3623.6
19,3495.6
20,3628.9
21,3526.2
22,3585.1
23,3667.1
24,3586.9
25,3629.8
26,3400.6
27,3614
28,3476.7
29,3638.2
30,3533.6
31,3595.3
32,3645.4
33,3492.2
34,3556.6
35,3668.3
36,3588
37,3631.4
38,3494.1
39,3643.4
40,3557.8
41,3659.7
42,3575.3
43,3621.7
44,3753.6
45,3624.8
46,3678.1
47,3613.8
48,3719.8
49,3674.6
50,3582.7
51,3678.6
52,3632.6
53,3752.7
54,3638
55,3686.9
56,3617.1
57,3701.5
58,3654.5
59,3588.4
60,3684
61,3645.2
62,3129.2
63,3605.5
64,3878.6
65,3790.6
66,3742.9
67,3789.2
68,3658.9
69,3753.2
70,3684.9
71,3759.2
72,3673.9
73,3709.6
74,3548.6
75,3691.4
76,3597.9
77,3694.3
78,3608.9
79,3652.5
80,3762
81,3650.3
82,3695.3
83,3630.3
84,3712.3
85,3673.7
86,3553.4
87,3678.8
88,3607.2
89,3696.5
90,3616.5
91,3657.4
92,3193.9
93,2714
94,3806.6
95,2956.4
96,3792.1
97,3701.1
98,3898.4
99,3699.9
100,3534.9
101,3555.4
102,3673.8
103,3638.9
104,3483.1
105,3619
106,3550.1
107,3638.8
108,3546.8
109,3590.4
110,3686.5
111,3591.7
112,3629.5
113,3566.3
114,3637
115,3601.5
116,1804.3
117,2810.3
118,3727.6
119,2767.9
120,3635.8
121,3517.1
122,2925.2
123,3358
124,3483.3
125,3563.1
126,3506.6
127,3554.7
128,3472.2
129,3546.6
130,3506.4
131,3589.7
132,3499.9
133,3539
134,3474.3
135,3540.9
136,3507
137,2145.9
138,3010.7
139,3605.9
140,3063.9
141,3365.8
142,3462
143,3509
144,3550
145,3337.4
146,3470.2
147,3421.7
148,3454.2
149,3592.5
150,3443
151,3576.5
152,3479.7
153,3475.2
154,3443.1
155,3413.5
156,3491.3
157,3456.5
158,3243.3
159,3422.7
160,3433.5
161,3472
162,3335.3
163,3386.2
164,3478.5
165,3411.8
166,3440.9
167,3292.8
168,3430.9
169,3399
170,3403.7
171,3350.7
172,3392
173,3336
174,3410.3
175,3376.5
176,3448
177,3385
178,3418
179,3350.1
180,3423.8
181,3386.7
182,3453.5
183,3390.6
184,3422
185,3346.7
186,3424.7
187,3384.3
188,3447.7
189,3387.6
190,3417.6
191,3300.1
192,3401.8
193,3270.2
194,3383.6
195,3359.2
196,3398.1
197,3444.3
198,3381.9
199,3409.8
200,2410.4
201,3016.1
202,3628.6
203,2300.6
204,3225.1
205,3253.9
206,3871.4
207,3851.1
208,3673.5
209,2702.9
210,3539.6
211,3429.3
212,3079.4
213,3376.5
214,3357.3
215,3412.3
216,3350.8
217,3380.4
218,3309.3
219,3379.9
220,3343.4
221,3403.4
222,3344.9
223,3373.6
224,3291.9
225,3373.4
226,3330.3
227,3388.7
228,3333.3
229,3361.2
230,2442.8
231,2996.1
232,3596.3
233,2786.6
234,3282.8
235,3309.8
236,3455.6
237,3495.6
238,3206
239,3333.7
240,3291.8
241,3317.9
242,3028.4
243,3307
244,3387.4
245,3354.2
246,3330.9
247,3367.5
248,3459.2
249,3332.1
250,3337.1
251,3305.8
252,3350.3
253,3324
254,2249.1
255,2774.5
256,2811.6
257,3286
258,3105.8
259,3172.8
260,3226.9
261,3302.5
262,3248.4
263,3298.2
264,3248.7
265,3272.9
266,3374.2
267,3262.3
268,3351.1
269,3288.9
270,3337.1
271,3299.9
272,3248
273,3296.3
274,3272.5
275,3127
276,3254.2
277,3200
278,3252.3
279,3079.7
280,3141.2
281,3223.4
282,3199.6
283,3226.1
284,3283.2
285,3226.4
286,3251.8
287,3206.9
288,3252.2
289,3228.8
290,3300.3
291,3164.5
292,3606.5
293,3438.6
294,2967.4
295,2999.2
296,3108.5
297,3207.5
298,3190.3
299,3469.6
300,3570.2
301,3191.4
302,3149.4
303,3123.1
304,3151.5
305,3117.8
306,3162.9
307,3142.3
308,3221.7
309,3150.4
310,3185.2
311,3143.1
312,3189.8
313,3167.5
314,3115.5
315,3169.9
316,3141.7
317,3186.9
318,3143
319,3164.7
320,3093.1
321,3156.4
322,3071.3
323,3131.3
324,3074.6
325,3110.2
326,3157.7
327,3116.6
328,3139.3
329,3311.4
330,3121.8
331,3555.1
332,3296.8
333,3298.2
334,3263.5
335,2173
336,2468.7
337,2563.3
338,2749.3
339,2737.8
340,2809.8
341,3159
342,3223.6
343,3175.2
344,3201.8
345,3147.7
346,3163
347,3012.9
348,3103.9
349,3073.2
350,3125.5
351,3079.3
352,3103.6
353,3150.3
354,3102.1
355,3125.7
356,3076.7
357,3124.7
358,3107.1
359,3052.5
360,3012.4
361,3210.9
362,3121
363,3141.8
364,3117.9
365,2909.7
366,3053.6
367,3135.7
368,3167.6
369,3026.7
370,3058.2
371,3110.7
372,3072
373,3093.9
374,2987.4
375,3098.7
376,3006.3
377,3080
378,3052.1
379,3079.4
380,3111.9
381,3070
382,3089.2
383,-2296.1
384,-52.867
385,1241.5
386,2836.3
387,2770.4
388,2970.5
389,3037.2
390,3142.2
391,3119.7
392,3164.8
393,3107.4
394,3108.9
395,3036.6
396,3060.5
397,3025.9
398,3026.8
399,2984.7
400,2987.9
401,2932
402,2960.1
403,2934.4
404,2950.5
405,2914.4
406,2923.5
407,2882.7
408,2912.5
409,2892.1
410,2915.9
411,2879.9
412,2892.2
413,2861
414,2888.5
415,2872.4
416,2893.2
417,2828.4
418,2884
419,2842.2
420,2857.9
421,2841.2
422,2820
423,2850.2
424,2836.3
425,2632.3
426,2787.3
427,2871.5
428,2884.6
429,2646.4
430,2709.1
431,2824.2
432,2793.4
433,2809.9
434,3479.9
435,2716
436,2826.7
437,2969.4
438,2850.5
439,2872
440,2835.3
441,2883.8
442,2873.6
443,2899.9
444,2869.3
445,2879.4
446,2794.4
447,2845.5
448,2798.3
449,2830.4
450,2796.8
451,2811.5
452,2837.3
453,2803.7
454,2816.1
455,2787.6
456,2813.3
457,2798.6
458,2814.5
459,2746.4
460,2824.5
461,2777.5
462,2760.7
463,2746.5
464,2733.2
465,2769.5
466,2755.9
467,2697.8
468,2750.7
469,2724.1
470,2753
471,2722.7
472,2737.5
473,2757.4
474,2709.9
475,2716
476,2636.1
477,2700.1
478,2717.5
479,2741.9
480,2709.7
481,2723.6
482,2760
483,2718.2
484,2742
485,2716
486,2743.4
487,2729.9
488,2693.9
489,2729.9
490,2711
491,2738
492,2712
493,2725
494,2630.1
495,2712.9
496,2683.9
497,2725.2
498,2669.3
499,2689.5
500,2718.6
501,2692.5
502,2706.2
503,2761.6
504,2701.9
505,2753.4
506,2712.9
507,2717.8
508,2703.5
509,2687
510,2717.5
511,2705.4
512,2580.1
513,2699
514,2632.2
515,2677.1
516,2675.7
517,2695.9
518,2733.2
519,2699.1
520,2710.3
521,2665.2
522,2705.5
523,2683.7
524,2710.5
525,2683.7
526,2696.7
527,2716.3
528,2572.5
529,2790.7
530,2685.4
531,2707.8
532,2692
533,2688
534,2643.7
535,2700.7
536,2670.4
537,2689.7
538,2674.7
539,2647.8
540,2675.7
541,2662.6
542,2706
543,2660.5
544,2681.9
545,2654.9
546,2659.4
547,2640
548,2556.3
549,2601.7
550,2599.2
551,2638.8
552,2616.4
553,2632.9
554,2607.4
555,2644.9
556,2628.7
557,2656.2
558,2632.9
559,2645.9
560,2455.9
561,2657.7
562,2831.6
563,2763.4
564,2698.1
565,2704.9
566,2639.3
567,2602.3
568,2715.5
569,2668.1
570,2678.7
571,2662.4
572,2629.7
573,2660
574,2646.2
575,2677.6
576,2644.7
577,2660.1
578,2634.9
579,2660.7
580,2647.7
581,2721.2
582,2627.7
583,2764.9
584,2711.2
585,2609.9
586,2602.1
587,2608.3
588,2656.6
589,2643.9
590,2561.2
591,2711.5
592,2655.2
593,2586.6
594,2614
595,2625.5
596,2605.7
597,2630
598,2617.1
599,2641.9
600,2617.7
601,2630.1
602,2603.9
603,2631.1
604,2617.2
605,2642.7
606,2617.5
607,2630
608,2603.2
609,2630.3
610,2616.4
611,2642.5
612,2616.5
613,2629.3
614,2603.6
615,2626.2
616,2599.6
617,2624.5
618,2601.5
619,2613.6
620,2544.5
621,2620.8
622,2588.4
623,2626.5
624,2566.9
625,2588.6
626,2617.3
627,2597.9
628,2610.5
629,2669.6
630,2614.4
631,2616.4
632,2592
633,2644.6
634,2628.6
635,2603.5
636,2624.8
637,2612.8
638,1814.7
639,2218.1
640,2543.9
641,2578.7
642,2581.2
643,2602.7
644,2578.4
645,2604
646,2589.9
647,2611.5
648,2587.3
649,2597.6
650,2570.3
651,2596.6
652,2582
653,2605
654,2580.7
655,2591.7
656,2564.5
657,2590.9
658,2576.6
659,2600.3
660,2575.9
661,2587.3
662,2560.8
663,2587
664,2573.1
665,2597.8
666,2571.5
667,2574
668,2556.1
669,2579.6
670,2569.3
671,2447.6
672,2568.6
673,2591.2
674,2607.8
675,2453.1
676,2491.3
677,2564.1
678,2552.9
679,2565.8
680,3342.9
681,2975
682,2766.9
683,2521.7
684,2564
685,2554.7
686,2585.4
687,2563
688,2576.2
689,2551.4
690,2578.6
691,2562.7
692,2583.5
693,2560.9
694,2570.7
695,2523.5
696,2562
697,2538.9
698,2562.9
699,2539.3
700,2550.8
701,2580.1
702,2544.6
703,2559.4
704,2538.5
705,2561.1
706,2549.9
707,2528
708,2536.9
709,2522.7
710,2517
711,2491.6
712,2589.5
713,2551.9
714,2561.1
715,2548.6
716,2284.3
717,2411.7
718,2681.2
719,2647.7
720,2549.5
721,2556.2
722,2532.7
723,2505.2
724,2534.6
725,2515.2
726,2535.9
727,2525.2
728,2468.8
729,2519.9
730,2495.5
731,2524.3
732,2495.6
733,2509.8
734,2532.2
735,2511.4
736,2521.9
737,2478.5
738,2515.5
739,2464.4
740,2503.8
741,2497.3
742,2510.4
743,2527.7
744,2507.2
745,2517.5
746,2452.4
747,2510.4
748,2492.6
749,2521.6
750,2485.8
751,2501.4
752,2524.1
753,2504.2
754,2514.6
755,2363.6
756,2483.7
757,2590.5
758,2591
759,2422
760,2459.3
761,2526.6
762,2504.3
763,2516.1
764,3015.5
765,2447.4
766,2287
767,2332.9
768,2380.4
769,2398.7
770,2488.3
771,2464.7
772,2486
773,2474.9
774,2500.6
775,2490.1
776,2513.1
777,2492.2
778,2502.3
779,2477.3
780,2502.2
781,2488.7
782,2508.6
783,2488.7
784,2498
785,2461
786,2494.7
787,2475.4
788,2496.5
789,2475.7
790,2485.8
791,2511.9
792,2471
793,2474.8
794,2456
795,2516.1
796,2500.1
797,2472.6
798,2486.2
799,2475.6
800,2166.7
801,2323.8
802,2526.2
803,2479.2
804,2454.8
805,2459.3
806,2308.9
807,2387.5
808,2487.6
809,2488.7
810,2435.3
811,2445.2
812,2460.6
813,2437.6
814,2449.9
815,2432.1
816,2451.1
817,2441.7
818,2411.8
819,2307
820,2485.9
821,2396.7
822,2429
823,2418.5
824,2444.6
825,2410.6
826,2420.5
827,2380.4
828,2398.7
829,2389.5
830,2441.7
831,2408.6
832,2474.3
833,2438.4
834,2439.1
835,2428.4
836,2369
837,2408.8
838,2401.9
839,2422.4
840,2400.2
841,2410.7
842,2433.2
843,2410.3
844,2421.4
845,2404.2
846,2422.6
847,2413.6
848,1462.8
849,1453.1
850,2067.5
851,2073.9
852,2206
853,2220.9
854,2408.1
855,2372.4
856,2370.9
857,2350.7
858,2360.4
859,2351.1
860,2328.2
861,2348.1
862,2337.1
863,2353
864,2335.8
865,2343.1
866,2322.3
867,2341.8
868,2330.8
869,2346.9
870,2330
871,2337.5
872,2315.6
873,2336.3
874,2324.8
875,2340.7
876,2324.7
877,2332.2
878,2299.2
879,2324.4
880,2290
881,2316.8
882,2305.9
883,2316
884,2331.9
885,2316
886,2324.1
887,2300.2
888,2323.7
889,2311.1
890,2327.6
891,2312.1
892,2319.9
893,2066
894,2217.9
895,2366.6
896,2319.9
897,2306.5
898,2309.6
899,1043.7
900,1501.5
901,1857.8
902,2137.6
903,2171.2
904,2216.7
905,2235.7
906,2265.2
907,2265.7
908,2301.7
909,2287.2
910,2298.8
911,2286.3
912,2303.7
913,2296.3
914,2320.4
915,2299.1
916,2308.2
917,2293.9
918,2308.5
919,2301
920,2259.7
921,2294.3
922,2282.5
923,2279.5
924,2264.1
925,2271.3
926,2220.9
927,2283.2
928,2314.1
929,2314.6
930,2285.4
931,2291.2
932,2274.3
933,2252.2
934,2314.9
935,2290.1
936,2285.6
937,2278.1
938,2264.6
939,2281
940,2272.8
941,2292.5
942,2272.7
943,2281.9
944,2268.1
945,2282.8
946,2275.9
947,2217.8
948,2259.7
949,2275.7
950,2285.5
951,2255
952,2264.9
953,2283.9
954,2267.6
955,2275
956,2257.2
957,2275.3
958,2266
959,2282
960,2266
961,2268.4
962,2255.4
963,2270.6
964,2263.6
965,2318.2
966,2264.3
967,2343.2
968,2296.8
969,2236
970,2237.2
971,2252.3
972,2268
973,2262.1
974,2321.8
975,2281.6
976,2237.2
977,2230.5
978,2302.4
979,2290.6
980,2268.7
981,2278.4
982,2269.9
983,-807.21
984,366.72
985,932.61
986,2846
987,2747.8
988,2731.7
989,2694.9
990,2716.4
991,2695.5
992,2658.6
993,2619
994,2573.4
995,2541.1
996,2530.8
997,2515.5
998,2195.2
999,2235.8
1000,2232.2
1001,2253.9
1002,2246.7
1003,2254.7
1004,2270.7
1005,2254.5
1006,2259.8
1007,2244.5
1008,2257.3
1009,2249.4
1010,2258.1
1011,2234.1
1012,2240.9
1013,2225.6
1014,2227.5
1015,2220.8
1016,2212.6
1017,2227
1018,2220.9
1019,2104.5
1020,2180.6
1021,2133.8
1022,2162.6
1023,2172.4
1024,2181.5
1025,2218.6
1026,2196.7
1027,2194.2
1028,2182.9
1029,2195.6
1030,2189.2
1031,2146.7
1032,2184.6
1033,2164
1034,2185.2
1035,2166
1036,2175.1
1037,2184.5
1038,2165.4
1039,2167.3
1040,1925
1041,2626.1
1042,2589.1
1043,2476.6
1044,2422.4
1045,2409.6
1046,1860.4
1047,2015.6
1048,2015.1
1049,2042.8
1050,2080.3
1051,2088.8
1052,2154.4
1053,2142.5
1054,2159.5
1055,2151
1056,2166.4
1057,2161.5
1058,2821.9
1059,2658.3
1060,2501.5
1061,2435.3
1062,2433.2
1063,2409.3
1064,2271.3
1065,2246.6
1066,2230.1
1067,2215.9
1068,2221.8
1069,2214.2
1070,2174.9
1071,2194.3
1072,2177.2
1073,2188.5
1074,2174.1
1075,2179.6
1076,2173.3
1077,2147.2
1078,2185
1079,2165.8
1080,2162.8
1081,2156.2
1082,2148.6
1083,2163.7
1084,2157.7
1085,2114.6
1086,2151.8
1087,2137.6
1088,2156.5
1089,2135.8
1090,2146.1
1091,2159.6
1092,2147
1093,2153.2
1094,2147.5
1095,2060.2
1096,2065.8
1097,2062.2
1098,2060.6
1099,2089.6
1100,2092.8
1101,2110.2
1102,2107.1
1103,2142.9
1104,2126
1105,2137.1
1106,2126.5
1107,2140.6
1108,2135
1109,2115.3
1110,2140
1111,2128.4
1112,2143.4
1113,2132.3
1114,2135.1
1115,1986.4
1116,2031.1
1117,2162.2
1118,2190.4
1119,2217.2
1120,2213.2
1121,2227.2
1122,2198.7
1123,2182.8
1124,2166.2
1125,2175.5
1126,2168
1127,2040.5
1128,2002
1129,2140
1130,2109.9
1131,2118
1132,2111.6
1133,2090.9
1134,2133.2
1135,2309.5
1136,2403.6
1137,2451.4
1138,2453
1139,2492.5
1140,2461.2
1141,2439.8
1142,2405
1143,2401.9
1144,2385.6
1145,2018.9
1146,1997.5
1147,2034.5
1148,2042.5
1149,2068
1150,2069.3
1151,2307.3
1152,2268.9
1153,2220.9
1154,2201.7
1155,2199.8
1156,2191.7
1157,2158.8
1158,2173.3
1159,2163
1160,2158
1161,2146.3
1162,2152.5
1163,2137.8
1164,2150.5
1165,2142.8
1166,2154.6
1167,2140.3
1168,2146.1
1169,2133.3
1170,2144.9
1171,2138.4
1172,2155
1173,2131.9
1174,2141.8
1175,2128.8
1176,2143.4
1177,2136.3
1178,2124.2
1179,2136.4
1180,2130.3
1181,2155
1182,2124.6
1183,2143.1
1184,2126.6
1185,2140.6
1186,2131.5
1187,2120.1
1188,2130.7
1189,2121.5
1190,1648.6
1191,2870.8
1192,2741.4
1193,2440.2
1194,2493.7
1195,2462.4
1196,2207.4
1197,2192.4
1198,2192.9
1199,2171
1200,2187.8
1201,2180.1
1202,2189.3
1203,2175.6
1204,2179.7
1205,2122.9
1206,2151.2
1207,2119.4
1208,2136.7
1209,2121.6
1210,2129.6
1211,2139.8
1212,2128.4
1213,2133.5
1214,2002
1215,2078.2
1216,2185.1
1217,2177.4
1218,2109.8
1219,2121.2
1220,2143.6
1221,2127.3
1222,2132.5
1223,2101.4
1224,2124.6
1225,2109.4
1226,2123.2
1227,2109.3
1228,2116
1229,2128.9
1230,2115
1231,2121.4
1232,2108.2
1233,2121.1
1234,2114.3
1235,2128.5
1236,2113.3
1237,2120.4
1238,2110.4
1239,2115.3
1240,2109.2
1241,2074.2
1242,2109.8
1243,2116.7
1244,2129.8
1245,2097.4
1246,2104.9
1247,2116.9
1248,2106
1249,2112.1
1250,2092.4
1251,2113.2
1252,2101.1
1253,2114.2
1254,2101.4
1255,2107.7
1256,2124.3
1257,2107.1
1258,2115.4
1259,2104.7
1260,2110.1
1261,2104.5
1262,2094.8
1263,2107.9
1264,2101.6
1265,2117.3
1266,2103.3
1267,2110.5
1268,2099.4
1269,2111.2
1270,2105.4
1271,2144.8
1272,2092.1
1273,2172.3
1274,2140.4
1275,2115.4
1276,2112.3
1277,2110.9
1278,2119.4
1279,2111.7
1280,2124.1
1281,2109.4
1282,2116.3
1283,2104.7
1284,2115.4
1285,2109.6
1286,1879.5
1287,2005.8
1288,2095
1289,2070.3
1290,2098.3
1291,2125.2
1292,2106
1293,2120
1294,2111.3
1295,2120.3
1296,2107.6
1297,2112.4
1298,2095.3
1299,2109.3
1300,2100.8
1301,2111.2
1302,2099.6
1303,2104.7
1304,2075.3
1305,2100.3
1306,2091.7
1307,2089.3
1308,2077.6
1309,2082.6
1310,2038.6
1311,2094.9
1312,2131.9
1313,2129.4
1314,2111.7
1315,2114.3
1316,-662.47
1317,-145.46
1318,282.55
1319,1598.1
1320,1651.9
1321,1684.7
1322,1781.1
1323,1795
1324,1834.4
1325,1926.9
1326,1955.8
1327,1976.5
1328,2002.2
1329,2002
1330,2013
1331,3143
1332,3107.2
1333,2980.4
1334,2812
1335,2752
1336,2709.4
1337,2618.9
1338,2614.1
1339,2578.3
1340,2516.7
1341,2484.4
1342,2461.2
1343,2423.7
1344,2420.3
1345,2403.2
1346,2191.8
1347,2164.2
1348,2161.5
1349,2152.8
1350,2169.6
1351,2163.1
1352,2147.6
1353,2158.8
1354,2150.5
1355,2158.6
1356,2145.3
1357,2149.2
1358,2133.5
1359,2144.5
1360,2136.6
1361,2145
1362,2131.6
1363,2135.8
1364,2121.8
1365,2132.2
1366,2125.1
1367,2134.2
1368,2119.1
1369,2123.6
1370,2112.2
1371,2121.3
1372,2115.5
1373,1844.2
1374,1943.7
1375,1964.4
1376,1943.1
1377,1942.7
1378,1957.9
1379,1964.5
1380,1981.6
1381,1981.2
1382,1997.9
1383,1990.8
1384,1998.3
1385,1995.9
1386,2016.6
1387,2009.7
1388,2022.7
1389,2013.5
1390,2019.7
1391,2036.6
1392,2024.1
1393,2031.9
1394,2023.1
1395,2031.8
1396,2024
1397,2031.9
1398,2019.9
1399,2051.6
1400,2037.3
1401,2042.2
1402,2037.2
1403,2025.2
1404,2038.5
1405,2031.9
1406,2043
1407,2033.1
1408,2038.4
1409,2019.4
1410,2039.5
1411,2029.7
1412,2041.7
1413,2030.9
1414,2035.9
1415,2044.5
1416,2033.4
1417,2036.8
1418,2028.9
1419,2039.9
1420,2035.4
1421,1999.3
1422,2051.4
1423,2015.5
1424,2036.6
1425,2011.1
1426,2022.6
1427,2043.1
1428,2037.4
1429,2042.7
1430,2300.9
1431,2262.8
1432,2180.2
1433,2006.9
1434,2060.9
1435,2053.2
1436,2075.4
1437,2067.8
1438,2081.7
1439,2073.5
1440,2082.7
1441,2077.4
1442,2074.5
1443,2048.8
1444,2037.7
1445,2028.2
1446,2055.5
1447,2049.3
1448,2038.7
1449,2047.3
1450,2041.9
1451,2021.9
1452,1980.1
1453,2011.5
1454,2005.5
1455,2014.3
1456,2010.5
1457,2106.9
1458,2053.4
1459,2060.9
1460,2052.6
1461,2062
1462,2055
1463,2062.4
1464,2050.9
1465,2054
1466,2040.2
1467,2049.6
1468,2042.6
1469,2049.7
1470,2038.1
1471,2041.7
1472,2030.6
1473,2039.5
1474,2033.9
1475,2042
1476,2024.7
1477,2030.6
1478,2019.9
1479,2022.9
1480,2018
1481,2012.1
1482,2022.6
1483,2018.3
1484,1944.6
1485,2010.9
1486,1962.6
1487,1989.9
1488,1990.8
1489,1998.2
1490,2435.9
1491,2200.2
1492,2156.3
1493,2062.4
1494,2057.6
1495,2040.9
1496,1972.7
1497,1994.6
1498,2006.5
1499,2092.4
1500,2061.9
1501,2047.3
1502,2012.4
1503,2023.9
1504,2017.6
1505,2026.7
1506,2016.9
1507,2021.2
1508,2006
1509,2019
1510,2011.3
1511,2020.3
1512,2011
1513,2015.3
1514,1929.4
1515,1981.2
1516,2035
1517,2041.8
1518,1952.5
1519,1970.1
1520,1998.9
1521,1996.2
1522,2002.2
1523,2041.6
1524,2014
1525,1984.3
1526,1984.6
1527,2013.2
1528,2006.7
1529,1994
1530,2004.5
1531,1999.1
1532,2013
1533,1998
1534,2005.6
1535,1995.8
1536,2006
1537,2000.9
1538,1990.8
1539,1995.2
1540,1986.9
1541,1994.4
1542,1984.3
1543,1997.7
1544,1988.7
1545,1998.7
1546,1994.1
1547,1955.8
1548,1997.9
1549,1982
1550,2000.5
1551,1951.5
1552,1966.4
1553,1988.1
1554,1989.9
1555,1994.2
1556,2001.6
1557,1992.2
1558,2000.1
1559,1990.8
1560,1999.8
1561,1995.4
1562,1807.8
1563,1925.5
1564,1997.5
1565,1980.4
1566,1980.1
1567,1983.8
1568,1967.4
1569,1992.1
1570,1980.9
1571,1994
1572,1977.4
1573,1983.8
1574,1992.5
1575,1983.4
1576,1988.1
1577,1903.1
1578,1972.8
1579,1974.4
1580,1988
1581,1982.7
1582,1987.9
1583,2013.8
1584,1991.8
1585,1975.6
1586,1972.3
1587,1993.1
1588,1987.6
1589,1973.3
1590,1984.8
1591,1979.6
1592,1991.3
1593,1980.3
1594,1985.7
1595,1976.8
1596,1986.1
1597,1981.4
1598,2006
1599,1974
1600,2018.9
1601,2000.1
1602,1974.9
1603,1972.4
1604,1973.6
1605,1987
1606,1982.6
1607,1935.9
1608,2011.2
1609,1983.7
1610,1953.4
1611,1958.4
1612,1969.3
1613,1966.6
1614,1977
1615,1972.6
1616,1982.9
1617,1974.1
1618,1978.9
1619,1969.7
1620,1979.9
1621,1974.8
1622,1984.7
1623,1975.1
1624,1979.9
1625,1970.9
1626,1980.2
1627,1975.5
1628,1987.5
1629,1973.2
1630,1973.7
1631,1967.2
1632,1977.9
1633,1971.2
1634,1928.6
1635,1955.6
1636,1973
1637,1977.8
1638,1966.8
1639,1971.2
1640,1984.6
1641,1968.5
1642,1981.3
1643,1970.8
1644,1979.7
1645,1974.6
1646,1966.1
1647,1975.2
1648,1971.2
1649,1128.6
1650,1863.7
1651,1931
1652,2238.9
1653,2271.8
1654,2318.3
1655,2296
1656,2315.7
1657,2296.6
1658,2279.3
1659,2251.6
1660,2235
1661,2197.9
1662,2195.4
1663,2178
1664,2109.2
1665,2090
1666,2071.9
1667,2059.2
1668,2060
1669,2053.6
1670,1994.5
1671,2012.2
1672,1993.3
1673,2002.9
1674,1988.9
1675,1993.7
1676,1999.9
1677,1990
1678,1992.9
1679,1980.6
1680,1989.9
1681,1983.6
1682,1990.5
1683,1980.6
1684,1984
1685,1973.8
1686,1980.7
1687,1972
1688,1979.6
1689,1970.6
1690,1974.8
1691,1962.7
1692,1973.9
1693,1967.6
1694,1976
1695,1967.4
1696,1971.4
1697,1952.5
1698,1968.3
1699,1959.4
1700,1968.8
1701,1959.6
1702,1964.2
1703,1974.3
1704,1960.9
1705,1961.2
1706,1955.1
1707,1967.5
1708,1963.1
1709,1953
1710,1963.3
1711,1958.2
1712,1967.3
1713,1958.4
1714,1962.8
1715,1952.9
1716,1962.9
1717,1957.7
1718,1967
1719,1957.7
1720,1962.2
1721,1953
1722,1962.3
1723,1958.1
1724,1936.6
1725,1931.1
1726,1994.3
1727,1967.5
1728,1965.8
1729,1960.8
1730,1926.5
1731,1949
1732,1952.2
1733,1959.2
1734,1931.6
1735,1939.7
1736,1952.5
1737,1945.9
1738,1950.8
1739,2830.5
1740,2414.1
1741,2232.6
1742,1891.4
1743,1932.1
1744,1924.4
1745,1951.8
1746,1936.8
1747,1944
1748,1933.6
1749,1942.8
1750,1935.1
1751,1939.1
1752,1929.3
1753,1931.2
1754,1903.7
1755,1917.5
1756,1903.9
1757,1912.9
1758,1903.5
1759,1907.7
1760,1915.1
1761,1905.3
1762,1909.2
1763,1902
1764,1909.4
1765,1905.6
1766,1858
1767,1887.8
1768,1922.9
1769,1920.1
1770,1890.8
1771,1896.7
1772,1909.2
1773,1900.4
1774,1903.8
1775,1894.4
1776,1904
1777,1899.1
1778,1906.9
1779,1899.4
1780,1903.2
1781,1891.6
1782,1901.5
1783,1889.9
1784,1900.1
1785,1893.4
1786,1897.7
1787,1910.5
1788,1899
1789,1904.5
1790,1897.5
1791,1905.4
1792,1901.7
1793,1890.7
1794,1901.8
1795,1896
1796,1903.8
1797,1896.6
1798,1900.3
1799,1702.6
1800,1815.3
1801,1865.8
1802,1851.4
1803,1859.5
1804,1876.2
1805,1874.2
1806,1884.8
1807,1882.7
1808,1895.8
1809,1887.8
1810,1892.5
1811,1886.3
1812,1894
1813,1890.5
1814,1906.5
1815,1890.6
1816,1902.5
1817,1891.7
1818,1897.2
1819,1893
1820,1887.8
1821,1895.5
1822,1892
1823,1851.5
1824,1885.4
1825,1880.9
1826,1894.5
1827,1861.7
1828,1873.1
1829,1889.3
1830,1885.1
1831,1888.5
1832,1895.2
1833,1886.6
1834,1892.2
1835,1876.3
1836,1884.8
1837,1881.1
1838,1896.5
1839,1884.4
1840,1895.2
1841,1886.7
1842,1892.9
1843,1888.9
1844,1880.7
1845,1889.1
1846,1884.9
1847,1891.5
1848,1878.5
1849,1880
1850,1865.9
1851,1878.5
1852,1876.5
1853,1884.8
1854,1878.2
1855,1882.1
1856,1824.1
1857,1957.7
1858,1972.6
1859,1951.2
1860,1947.2
1861,1948.7
1862,1924.3
1863,1931.9
1864,1918.8
1865,1922.8
1866,1912.9
1867,1915
1868,918.61
1869,931.92
1870,1190.8
1871,1235.5
1872,1316.7
1873,1337.5
1874,2014.1
1875,1996.7
1876,1981.2
1877,1636.1
1878,1702.4
1879,1715.2
1880,2052.3
1881,1981.2
1882,1966.6
1883,1931.3
1884,1943.2
1885,1932.6
1886,1907.7
1887,1892.9
1888,1900.4
1889,1893
1890,1900.9
1891,1896.9
1892,1886.3
1893,1895.8
1894,1890
1895,1897
1896,1889.2
1897,1892.6
1898,1827.8
1899,1867.5
1900,1856.1
1901,1870.4
1902,1873.9
1903,1875.1
1904,1868.1
1905,1863.5
1906,1874.6
1907,1868.5
1908,1877.1
1909,1873.8
1910,1899
1911,1880.4
1912,1884.4
1913,1874.8
1914,1885.4
1915,1880.3
1916,1872.6
1917,1879.6
1918,1875.9
1919,1900.1
1920,1857.9
1921,1867.3
1922,1863.3
1923,1871.6
1924,1868.1
1925,1859.9
1926,1869.8
1927,1864.8
1928,1872.2
1929,1864.8
1930,1868.4
1931,1906.4
1932,1859.8
1933,1848.9
1934,1851.3
1935,1856
1936,1853.8
1937,1896.6
1938,1867.7
1939,1812
1940,1826.5
1941,1846.7
1942,1845.7
1943,1868.4
1944,1872.7
1945,1846.3
1946,1857.3
1947,1849.7
1948,1853.7
1949,1872.3
1950,1853.7
1951,1853.7
1952,1848.8
1953,1858.7
1954,1854.3
1955,1846.6
1956,1853.7
1957,1850
1958,1861.3
1959,1850
1960,1850.2
1961,1844.7
1962,1853.6
1963,1849.2
1964,1843
1965,1850.1
1966,1846.8
1967,1881.9
1968,1854.2
1969,1834.3
1970,1824.8
1971,1881.6
1972,1871.9
1973,1857.5
1974,1858.4
1975,1853.6
1976,1831.3
1977,1845.5
1978,1845
1979,1851.2
1980,1843.8
1981,1847.3
1982,1859.9
1983,1846.7
1984,1853.5
1985,1846.1
1986,1849.7
1987,1845.8
1988,1840.8
1989,1848.1
1990,1844.8
1991,1875.7
1992,1850.8
1993,1834.6
1994,1827.8
1995,1891.1
1996,1878.7
1997,1858.9
1998,1854
1999,1849.6
2000,1833.2
2001,1844.4
2002,1840.7
2003,1847.5
2004,1840.6
2005,1844
2006,1872.3
2007,1843.8
2008,1846.6
2009,1830.9
2010,1860.1
2011,1855.5
2012,1850
2013,1854.4
2014,1850.3
2015,1797.2
2016,1826.5
2017,1846.4
2018,1856.7
2019,1849.5
2020,1853.3
2021,1825
2022,1848.8
2023,1820.5
2024,1838.2
2025,1832.3
2026,1837.4
2027,1969.9
2028,1968.9
2029,1923.2
2030,1887.1
2031,1872.8
2032,1871.1
2033,1857.7
2034,1863.2
2035,1857.7
2036,1860.3
2037,1850.9
2038,1853.4
2039,1846
2040,1851.7
2041,1848.1
2042,1622.2
2043,1571.9
2044,1679.1
2045,1685.4
2046,1707.5
2047,1712.6
2048,1786
2049,1777.9
2050,1795.9
2051,1792
2052,1804.2
2053,1801.6
2054,1800.9
2055,1811.3
2056,1805.7
2057,1815.2
2058,1811.1
2059,1815.1
2060,1829.1
2061,1820.3
2062,1826.1
2063,1820.4
2064,1827.4
2065,1824.4
2066,1810.6
2067,1842.3
2068,1816.1
2069,1827.1
2070,1797
2071,1809
2072,1828.7
2073,1826
2074,1829.4
2075,1851.3
2076,1835.7
2077,1842.3
2078,1833.3
2079,1841.3
2080,1837.7
2081,1828.1
2082,1836.1
2083,1826.2
2084,1834.3
2085,1827.9
2086,1831.3
2087,1848.1
2088,1831.5
2089,1836.2
2090,1827.7
2091,1840.7
2092,1835.2
2093,1828
2094,1835.1
2095,1831.5
2096,1818.5
2097,1830.3
2098,1825
2099,1831.7
2100,1824.8
2101,1828.3
2102,1839.3
2103,1826.9
2104,1827.1
2105,1822
2106,1836.7
2107,1832.2
2108,1824.1
2109,1830.7
2110,1827.6
2111,1300.8
2112,1568.6
2113,1694.2
2114,2344.5
2115,2245.4
2116,2204.2
2117,1857.3
2118,1912.5
2119,1917.4
2120,2019
2121,1895.9
2122,1890.3
2123,1866.2
2124,1878.3
2125,1864.4
2126,1863.7
2127,1857.1
2128,1859.2
2129,1847.7
2130,1854.7
2131,1848.8
2132,1853.2
2133,1845.6
2134,1847.8
2135,1834.4
2136,1842.3
2137,1831.3
2138,1838.7
2139,1831.6
2140,1834.8
2141,1842.3
2142,1830.4
2143,1833.6
2144,1826.7
2145,1833.7
2146,1830
2147,1822.8
2148,1829.7
2149,1826
2150,1833.9
2151,1823.6
2152,1824.1
2153,1819
2154,1828.2
2155,1824.8
2156,1817.8
2157,1821.6
2158,1817.3
2159,1822
2160,1813.4
2161,1833.9
2162,1824.1
2163,1825.6
2164,1822.2
2165,1814
2166,1822.2
2167,1817.9
2168,1824.5
2169,1818
2170,1819.6
2171,1812
2172,1819.6
2173,1816.1
2174,1823.9
2175,1816.7
2176,1820.5
2177,1814
2178,1820.9
2179,1817.6
2180,1827.6
2181,1817.2
2182,1822.8
2183,1816.2
2184,1823.3
2185,1819.9
2186,1813.2
2187,1816.7
2188,1812.3
2189,1817.8
2190,1809.8
2191,1824.8
2192,1816.7
2193,1821.3
2194,1818
2195,1808.7
2196,1817.9
2197,1813.3
2198,1819.8
2199,1813.6
2200,1816.8
2201,1763.8
2202,1805.9
2203,1850.7
2204,1854.8
2205,1800.5
2206,1809.1
2207,1824.5
2208,1821.1
2209,1824.8
2210,1932.1
2211,1859.3
2212,1816.1
2213,1778.2
2214,1789.4
2215,1791.4
2216,1804.5
2217,1799.1
2218,1804
2219,1799.5
2220,1808.3
2221,1805.4
2222,1813.1
2223,1807.1
2224,1810.8
2225,1802
2226,1814.1
2227,1808.3
2228,1815.6
2229,1808.7
2230,1812.2
2231,1820.4
2232,1812.2
2233,1813.8
2234,1808.6
2235,1815.4
2236,1812.4
2237,1798.6
2238,1814.9
2239,1803.9
2240,1813.6
2241,1805.2
2242,1809.7
2243,1815.7
2244,1809.5
2245,1812.6
2246,1398.9
2247,1609.7
2248,1736.4
2249,1749.6
2250,1755.6
2251,1768
2252,1788
2253,1797.2
2254,1790.3
2255,1796.3
2256,1789.8
2257,1792.6
2258,1792.4
2259,1775
2260,1823.5
2261,1807.5
2262,1788.5
2263,1787.6
2264,1789
2265,1796.2
2266,1793.2
2267,1775.3
2268,1791.5
2269,1777.7
2270,1787.9
2271,1782.5
2272,1786.4
2273,1792.5
2274,1786.6
2275,1789.4
2276,1777.6
2277,1788.6
2278,1782.5
2279,1789.1
2280,1782.6
2281,1785.8
2282,1793.4
2283,1785.1
2284,1785.7
2285,1774.6
2286,1780.8
2287,1778
2288,1795.6
2289,1783.8
2290,1799.9
2291,1789.6
2292,1787.6
2293,1784.5
2294,1779.4
2295,1785.9
2296,1782.7
2297,1791.2
2298,1783.1
2299,1787
2300,1781.4
2301,1787.2
2302,1784.3
2303,1764
2304,1782.6
2305,1777.9
2306,1775.9
2307,1767.1
2308,1770
2309,1789.7
2310,1786.3
2311,1828.2
2312,1824.8
2313,1832.8
2314,1828.4
2315,1796.5
2316,1760.5
2317,1764.4
2318,1770
2319,1765.5
2320,1771.7
2321,1769.4
2322,1777.3
2323,1775
2324,1783.9
2325,1777.7
2326,1781.5
2327,1775.7
2328,1782.4
2329,1779.2
2330,1787.4
2331,1779.9
2332,1783.7
2333,1778.1
2334,1783.9
2335,1781
2336,884.76
2337,1223.7
2338,1332.6
2339,1598.2
2340,1556.3
2341,1605.2
2342,1617.2
2343,1650.6
2344,1651.4
2345,1681.2
2346,1670.1
2347,1677.3
2348,1671.6
2349,1679.8
2350,1676.9
2351,1686.9
2352,1679.7
2353,1683.7
2354,1679.2
2355,1685.4
2356,1683.1
2357,1735.8
2358,1724.1
2359,1754.6
2360,1753.5
2361,1766.9
2362,1766.5
2363,1919.4
2364,1851.1
2365,1849.9
2366,1837.6
2367,1825.1
2368,1822.4
2369,1736.7
2370,1748.2
2371,1741.1
2372,1746.6
2373,1739.6
2374,1742.1
2375,1745.6
2376,1738.7
2377,1740.4
2378,1733.6
2379,1738.2
2380,1734.8
2381,1738
2382,1728.8
2383,1730.9
2384,1725.5
2385,1727.4
2386,1724.6
2387,1719.9
2388,1724.8
2389,1722
2390,1728.7
2391,1720.2
2392,1723.2
2393,1717.9
2394,1722.7
2395,1719.9
2396,1711.5
2397,1718.7
2398,1715.4
2399,1716.4
2400,1711.4
2401,1714
2402,1706.5
2403,1714.3
2404,1710.4
2405,1715.5
2406,1710.3
2407,1712.8
2408,1726.6
2409,1708.6
2410,1708.7
2411,1701.6
2412,1732.8
2413,1722.3
2414,1708
2415,1710
2416,1707.4
2417,1702
2418,1707.5
2419,1704
2420,1709.2
2421,1703.7
2422,1706.2
2423,1698.7
2424,1705.2
2425,1698.5
2426,1704.3
2427,1699.4
2428,1702
2429,1714.3
2430,1702.8
2431,1705.6
2432,1700
2433,1707.9
2434,1704.3
2435,1698.9
2436,1703.8
2437,1701.3
2438,1479.1
2439,1601.6
2440,1665.4
2441,1649.5
2442,1663.5
2443,1669
2444,1672.9
2445,1679.6
2446,1675.6
2447,1681.1
2448,1676.5
2449,1679
2450,1714.4
2451,1683.6
2452,1712.9
2453,1707.9
2454,1714.9
2455,1714.3
2456,1725.8
2457,1714.7
2458,1713.5
2459,1706.3
2460,1712.3
2461,1710.2
2462,1717.1
2463,1711.4
2464,1714.4
2465,1709.1
2466,1714.1
2467,1711.3
2468,1717.5
2469,1710.1
2470,1712.7
2471,1707.8
2472,1710
2473,1707.4
2474,1700.2
2475,1706.5
2476,1702.4
2477,1706.9
2478,1701.8
2479,1704
2480,1553.9
2481,1607.6
2482,1611.7
2483,1628.1
2484,1624
2485,1628.6
2486,1632.2
2487,1641.8
2488,1639.4
2489,1645.8
2490,1642
2491,1645
2492,1657.5
2493,1649.6
2494,1653.4
2495,1649.6
2496,1658
2497,1655.4
2498,1650.8
2499,1656.8
2500,1654.5
2501,1661.3
2502,1656
2503,1659.3
2504,1654.9
2505,1660.3
2506,1658
2507,1664.6
2508,1654.6
2509,1654
2510,1648.7
2511,1654.8
2512,1653
2513,1663.1
2514,1657.1
2515,1661.6
2516,1657.5
2517,1662.8
2518,1660.6
2519,1663.7
2520,1703.9
2521,1692.6
2522,1692.7
2523,1686.6
2524,1689.1
2525,1699.2
2526,1689.7
2527,1691.4
2528,1686.2
2529,1691.4
2530,1688.4
2531,1681.3
2532,1687.2
2533,1684
2534,1688.7
2535,1683.2
2536,1685.6
2537,1678.4
2538,1684.3
2539,1678.1
2540,1683.3
2541,1678.5
2542,1680.9
2543,1696.5
2544,1679.2
2545,1664.9
2546,1662.2
2547,1715.6
2548,1702.2
2549,1681.6
2550,1683
2551,1679.8
2552,1666.5
2553,1676.2
2554,1671.7
2555,1676.2
2556,1671.7
2557,1673.8
2558,1676.7
2559,1670.8
2560,1678
2561,1671.9
2562,1676.4
2563,1673.9
2564,1666.1
2565,1673
2566,1666.1
2567,1671.5
2568,1664.7
2569,1667.8
2570,1674.2
2571,1668.8
2572,1671.7
2573,1666.4
2574,1672.1
2575,1669.3
2576,1674.9
2577,1669.5
2578,1672.3
2579,1666.9
2580,1672.4
2581,1670
2582,1671.1
2583,1666
2584,1674.5
2585,1668.8
2586,1673.3
2587,1670.8
2588,1660.9
2589,1670.8
2590,1667.2
2591,1668.3
2592,1662.7
2593,1665
2594,1678
2595,1698.7
2596,1763.1
2597,1819.1
2598,1842.3
2599,1840
2600,1850.5
2601,1836
2602,1834.5
2603,1808.5
2604,1811.5
2605,1797.6
2606,1791.2
2607,1779.5
2608,1776.4
2609,1738
2610,1742.6
2611,1728.2
2612,1729.7
2613,1720.7
2614,1721.6
2615,1647.6
2616,1635.3
2617,1670.5
2618,1665
2619,1674.2
2620,1671.5
2621,1667.5
2622,1672
2623,1669.4
2624,1677
2625,1663.1
2626,1667
2627,1662.3
2628,1680.4
2629,1676.1
2630,1669.8
2631,1670.8
2632,1668.2
2633,1659.9
2634,1667
2635,1663.1
2636,1667.9
2637,1663.1
2638,1665.5
2639,1678.6
2640,1656.6
2641,1685.2
2642,1678.1
2643,1678.9
2644,1675.3
2645,1670.6
2646,1676.6
2647,1673.9
2648,1668.4
2649,1588.5
2650,1599.1
2651,1642.8
2652,1636.1
2653,1640.1
2654,1640.2
2655,1647.3
2656,1646.6
2657,1656.3
2658,1651.6
2659,1655.8
2660,1652.3
2661,1658.1
2662,1656.1
2663,1664.9
2664,1658.9
2665,1662.8
2666,1658.6
2667,1663.5
2668,1661.3
2669,1995.6
2670,1899.6
2671,1870.9
2672,1820
2673,1844.3
2674,1839.7
2675,1823.1
2676,1808.4
2677,1790.2
2678,1784.8
2679,1785.8
2680,1781.7
2681,1726.4
2682,1738.4
2683,1722.4
2684,1726.9
2685,1714.1
2686,1717.2
2687,1720.6
2688,1714.5
2689,1715.7
2690,1678.7
2691,1691.8
2692,1681.8
2693,1688.4
2694,1677
2695,1680.5
2696,1684.7
2697,1679.9
2698,1681.8
2699,1368.4
2700,1343.3
2701,1425.2
2702,1431.3
2703,1456.4
2704,1461.8
2705,1567.9
2706,1560.5
2707,1579.7
2708,1576.4
2709,1588.2
2710,1586.5
2711,1585
2712,1592.8
2713,1592.6
2714,1603.4
2715,1599.1
2716,1604.1
2717,1602.3
2718,1609
2719,1607.9
2720,1617.4
2721,1612.6
2722,1617.1
2723,1614
2724,1619.9
2725,1618.3
2726,1630.8
2727,1624
2728,1626.6
2729,1618.3
2730,1623
2731,1621
2732,1695.6
2733,1682.2
2734,1717.7
2735,1711.9
2736,1714.8
2737,1711
2738,1647.7
2739,1650
2740,1645.1
2741,1641.1
2742,1656.5
2743,1659.8
2744,1666.1
2745,1660.9
2746,1662.9
2747,1654.1
2748,1660.2
2749,1655.5
2750,1659.6
2751,1654.6
2752,1656.6
2753,1613.8
2754,1581.2
2755,1610.8
2756,1608.5
2757,1613.9
2758,1612.8
2759,1644.1
2760,1632.4
2761,1634.2
2762,1630.2
2763,1638.3
2764,1635.6
2765,1631.2
2766,1636.3
2767,1634.1
2768,1642.1
2769,1635.2
2770,1638.8
2771,1634.3
2772,1639
2773,1636.7
2774,1627.9
2775,1636.9
2776,1627.2
2777,1634.9
2778,1632.9
2779,1635.6
2780,1639.2
2781,1634.7
2782,1636.9
2783,1622.5
2784,1636.9
2785,1632.2
2786,1639.7
2787,1626.7
2788,1631
2789,1636.6
2790,1633.3
2791,1635.7
2792,1643.4
2793,1636.3
2794,1637.1
2795,1633.4
2796,1639.2
2797,1636.9
2798,1631.2
2799,1637.2
2800,1634.3
2801,1638.8
2802,1634.4
2803,1636.6
2804,1622.5
2805,1635.8
2806,1620.2
2807,1631.7
2808,1640.6
2809,1642.3
2810,1642.4
2811,1634.7
2812,1636.7
2813,1640
2814,1632.2
2815,1645
2816,1638.1
2817,1639.4
2818,1636.8
2819,1632.6
2820,1637.4
2821,1635
2822,1643
2823,1634.9
2824,1635.8
2825,1631.9
2826,1639.7
2827,1636.9
2828,1631.8
2829,1636.6
2830,1634.3
2831,1641.5
2832,1634.1
2833,1635.5
2834,1631.7
2835,1638
2836,1635.6
2837,1630.3
2838,1635.7
2839,1633.1
2840,1638.2
2841,1633.3
2842,1635.8
2843,1630.5
2844,1635.9
2845,1633.2
2846,1637.2
2847,1630.9
2848,1632.8
2849,1613.5
2850,1629.9
2851,1642.9
2852,1643.5
2853,1633.1
2854,1635.3
2855,1639.2
2856,1632.7
2857,1635.5
2858,1631.6
2859,1636.7
2860,1634.5
2861,1628.1
2862,1634.4
2863,1628.5
2864,1634
2865,1629.8
2866,1632.2
2867,1641.2
2868,1633.3
2869,1637
2870,1632.4
2871,1636.4
2872,1633.2
2873,1615.3
2874,1627
2875,1632.4
2876,1635.5
2877,1630.1
2878,1632.4
2879,1640.4
2880,1632.2
2881,1637.3
2882,1632.3
2883,1636.3
2884,1632.9
2885,1618.3
2886,1627.7
2887,1628.9
2888,1633.2
2889,1629.1
2890,1631.4
2891,1673.5
2892,1644
2893,1629.1
2894,1619.7
2895,1629.8
2896,1628.6
2897,1647.5
2898,1643.1
2899,1635.9
2900,1599.5
2901,1677.3
2902,1670.4
2903,1651.5
2904,1652.7
2905,1648.4
2906,1637.8
2907,1631.6
2908,1643
2909,1637.1
2910,1640.4
2911,1637.8
2912,1631.5
2913,1637.2
2914,1634.2
2915,1638.7
2916,1634
2917,1636.2
2918,1626.7
2919,1635.2
2920,1625.9
2921,1633.1
2922,1630.2
2923,1632.8
2924,1636.8
2925,1632.2
2926,1634.5
2927,1626
2928,1634.4
2929,1630.1
2930,1635
2931,1630.1
2932,1632.6
2933,1636.9
2934,1629.5
2935,1630.4
2936,1623.7
2937,1629.9
2938,1627.9
2939,1633.1
2940,1628.8
2941,1631.3
2942,1624.9
2943,1632.5
2944,1628.7
2945,1633.4
2946,1628.9
2947,1631.2
2948,1639.4
2949,1631.1
2950,1632.3
2951,1628.4
2952,1636.6
2953,1633.8
2954,1628.7
2955,1633.2
2956,1631
2957,1640.4
2958,1630.9
2959,1636.2
2960,1630.7
2961,1634.8
2962,1631
2963,1620.2
2964,1626.7
2965,1624.9
2966,1631.2
2967,1626.5
2968,1629.4
2969,1624.9
2970,1630.1
2971,1627.8
2972,1633.6
2973,1628.4
2974,1631.2
2975,1626.8
2976,1631.4
2977,1629.2
2978,1639
2979,1629.2
2980,1630.1
2981,1625.9
2982,1638.1
2983,1634.5
2984,1628.6
2985,1632.6
2986,1630.3
2987,1538.8
2988,1596.5
2989,1646.6
2990,1629.2
2991,1630.4
2992,1633.6
2993,1627.8
2994,1632.9
2995,1629.9
2996,1634.1
2997,1629.3
2998,1631.4
2999,1625.4
3000,1630.9
3001,1627.9
3002,1632.2
3003,1627.7
3004,1629.8
3005,1621.4
3006,1628.5
3007,1621.2
3008,1627.3
3009,1623.3
3010,1625.9
3011,1631.1
3012,1626
3013,1628.6
3014,1624.1
3015,1628.7
3016,1626.4
3017,1633.6
3018,1625.8
3019,1627
3020,1623.2
3021,1630.4
3022,1627.8
3023,1622.8
3024,1627.6
3025,1625.3
3026,1631.9
3027,1625.1
3028,1626.5
3029,1622.8
3030,1628.4
3031,1626.2
3032,1621.5
3033,1624.4
3034,1620.8
3035,1625.1
3036,1620.4
3037,1624.3
3038,1620.5
3039,1625.2
3040,1623.1
3041,1646.3
3042,1629.2
3043,1623
3044,1614.7
3045,1636.6
3046,1633.2
3047,1629.7
3048,1634.5
3049,1631.3
3050,1611.3
3051,1622.9
3052,1626.2
3053,1628.5
3054,1622.8
3055,1625.2
3056,1631.2
3057,1625.3
3058,1628
3059,1623.8
3060,1627.6
3061,1624.5
3062,1617.2
3063,1611.2
3064,1643.7
3065,1632.9
3066,1634.6
3067,1631.7
3068,1302.5
3069,1396.8
3070,1486.9
3071,1548.3
3072,1553.2
3073,1568.5
3074,1581.5
3075,1590.8
3076,1593
3077,1606
3078,1602.7
3079,1607.5
3080,1606
3081,1612
3082,1610.6
3083,1618.3
3084,1613.6
3085,1617
3086,1613.2
3087,1618.2
3088,1616.2
3089,1624.4
3090,1618.1
3091,1621.7
3092,1617.5
3093,1622.1
3094,1620.1
3095,1607.4
3096,1618.1
3097,1620.2
3098,1623.6
3099,1617.3
3100,1618.6
3101,1615.2
3102,1611.5
3103,1624.2
3104,1618.6
3105,1622.4
3106,1620.1
3107,1610.2
3108,1619.4
3109,1611.2
3110,1618.5
3111,1615.9
3112,1618.6
3113,1622.1
3114,1617.8
3115,1619.9
3116,1603.3
3117,1619.3
3118,1616
3119,1623.6
3120,1603.7
3121,1609.2
3122,1616.6
3123,1615.6
3124,1618.2
3125,1625
3126,1619.2
3127,1621.9
3128,1617.6
3129,1621.8
3130,1619.7
3131,1600.8
3132,1526.9
3133,1540.1
3134,1606.3
3135,1609.8
3136,1602.7
3137,1608.7
3138,1603.9
3139,1606.2
3140,1586.9
3141,1602.9
3142,1602.5
3143,1607.2
3144,1604.2
3145,1606.6
3146,1619.3
3147,1610.1
3148,1609.2
3149,1601.2
3150,1604
3151,1601.8
3152,1582.9
3153,1605.4
3154,1621.5
3155,1623.4
3156,1616.5
3157,1617.7
3158,1580.3
3159,1571.9
3160,1593.6
3161,1590.9
3162,1597.8
3163,1596.3
3164,1657.4
3165,1676.7
3166,1653.9
3167,1641.7
3168,1635.3
3169,1634.1
3170,1599.7
3171,1608
3172,1603.9
3173,1608.5
3174,1603.5
3175,1605.8
3176,1610.2
3177,1604.6
3178,1606.9
3179,1602.6
3180,1606.6
3181,1604.4
3182,1437.9
3183,1386.9
3184,1458.3
3185,1469.8
3186,1487.8
3187,1493.3
3188,1542.8
3189,1538.8
3190,1552.2
3191,1550.9
3192,1559.4
3193,1558.4
3194,1582.9
3195,1593.8
3196,1583.3
3197,1589.9
3198,1585.3
3199,1588.2
3200,1592.2
3201,1588
3202,1590
3203,1618.4
3204,1591.9
3205,1608.5
3206,1596.3
3207,1599.8
3208,1597.4
3209,1584
3210,1598.4
3211,1601.2
3212,1601.4
3213,1597.3
3214,1598.9
3215,1598.7
3216,1591.3
3217,1601.8
3218,1592.8
3219,1596.1
3220,1594.1
3221,1590.2
3222,1594.2
3223,1591.8
3224,1596.3
3225,1591.5
3226,1593.7
3227,1589.1
3228,1593.2
3229,1589.6
3230,1593.8
3231,1589.3
3232,1591.5
3233,1586.2
3234,1591.7
3235,1588.9
3236,1593.1
3237,1588.9
3238,1591
3239,1579.8
3240,1590.5
3241,1584.2
3242,1590.4
3243,1584.5
3244,1587.3
3245,1590.8
3246,1586.6
3247,1588.7
3248,1608.6
3249,1576.3
3250,1604.3
3251,1580
3252,1588.8
3253,1586.5
3254,1590.7
3255,1585.6
3256,1587.6
3257,1583
3258,1587.3
3259,1584.9
3260,1590.4
3261,1584
3262,1587.1
3263,1583
3264,1587.2
3265,1585.1
3266,1577.1
3267,1584.8
3268,1581.7
3269,1583.1
3270,1578.5
3271,1580.5
3272,1525.6
3273,1616
3274,1659.3
3275,1766.3
3276,1754.1
3277,1766.5
3278,1756.3
3279,1763.5
3280,1755
3281,1746.4
3282,1732.9
3283,1724.3
3284,1710.6
3285,1709.1
3286,1702.8
3287,1595.7
3288,1587.2
3289,1590.9
3290,1590.5
3291,1597.4
3292,1597.3
3293,1605.2
3294,1601.1
3295,1603.9
3296,1599.6
3297,1604.2
3298,1601.6
3299,1605.5
3300,1600.6
3301,1602.4
3302,1597
3303,1601.1
3304,1598.4
3305,1602
3306,1596.6
3307,1598.4
3308,1593.8
3309,1597.4
3310,1595.1
3311,1596.4
3312,1583.9
3313,1590.7
3314,1583.4
3315,1590.3
3316,1586.2
3317,1581.4
3318,1586.8
3319,1584.4
3320,1579.1
3321,1583.5
3322,1579.8
3323,1583.9
3324,1579.6
3325,1581.8
3326,1574.8
3327,1581.8
3328,1578.3
3329,1582.6
3330,1578.3
3331,1580.4
3332,1587.5
3333,1579.6
3334,1580.8
3335,1577
3336,1584.7
3337,1582
3338,1577.3
3339,1581.5
3340,1579.4
3341,1587.8
3342,1578.7
3343,1584.2
3344,1578.8
3345,1583.8
3346,1581
3347,1577
3348,1581.2
3349,1579.1
3350,1488
3351,1545.6
3352,1558.6
3353,1543.6
3354,1573.7
3355,1576.3
3356,1566.2
3357,1568.9
3358,1565.3
3359,1577.7
3360,1572.4
3361,1574.6
3362,1570.4
3363,1574.5
3364,1572.4
3365,1580.2
3366,1572.8
3367,1576.3
3368,1571.9
3369,1576.5
3370,1574.2
3371,1569.6
3372,1574.1
3373,1571.8
3374,1576.9
3375,1571.9
3376,1573.4
3377,1569.7
3378,1573.7
3379,1571.8
3380,1545.3
3381,1610.9
3382,1608.1
3383,1612.8
3384,1605.1
3385,1605.5
3386,1594.3
3387,1598.3
3388,1593.4
3389,1595.4
3390,1590.5
3391,1591.7
3392,1569.6
3393,1579.4
3394,1573.3
3395,1578.7
3396,1573.1
3397,1575.7
3398,1579.4
3399,1575.3
3400,1577.2
3401,1559.4
3402,1572.2
3403,1566.3
3404,1573.2
3405,1564.6
3406,1568.1
3407,1572.2
3408,1568.3
3409,1570.4
3410,1577.1
3411,1570.1
3412,1573
3413,1568.9
3414,1573.2
3415,1571
3416,1566.8
3417,1569.3
3418,1566.5
3419,1570.6
3420,1565.2
3421,1571.2
3422,1566.9
3423,1570.7
3424,1568.7
3425,1561.6
3426,1568.5
3427,1564.9
3428,1568.9
3429,1562.6
3430,1565
3431,1570.5
3432,1565.7
3433,1568.2
3434,1564.1
3435,1568.3
3436,1566.3
3437,1572.8
3438,1566.5
3439,1569.7
3440,1565.6
3441,1569.1
3442,1566.4
3443,1529.3
3444,1551.8
3445,1574.8
3446,1575.5
3447,1570.8
3448,1572.3
3449,1354.6
3450,1355.9
3451,1390.7
3452,1436.1
3453,1457.3
3454,1474.7
3455,1496.8
3456,1499.3
3457,1507.3
3458,1542.8
3459,1550.3
3460,1547
3461,1551.8
3462,1548.5
3463,1550.9
3464,1558.6
3465,1553.1
3466,1556.7
3467,1553.1
3468,1557.4
3469,1555.5
3470,1563.8
3471,1595.9
3472,1553.6
3473,1565.9
3474,1563.6
3475,1566.5
3476,1580.5
3477,1588.4
3478,1559.8
3479,1567.5
3480,1562.9
3481,1565
3482,1556.6
3483,1564.2
3484,1559.1
3485,1563.7
3486,1559.5
3487,1561.7
3488,1566.5
3489,1561.6
3490,1564
3491,1559.9
3492,1563.9
3493,1561.8
3494,1570.8
3495,1560.7
3496,1560.8
3497,1556.8
3498,1571.5
3499,1567.5
3500,1561
3501,1563.6
3502,1561.5
3503,1546.1
3504,1557.9
3505,1560.7
3506,1564.7
3507,1552.3
3508,1555.5
3509,1560.6
3510,1557.1
3511,1559.2
3512,1543.8
3513,1569.5
3514,1509.5
3515,1523.2
3516,1522.4
3517,1527.7
3518,1537.5
3519,1544.5
3520,1543.1
3521,1548
3522,1544.8
3523,1547.1
3524,1567.7
3525,1556.7
3526,1559.4
3527,1553.8
3528,1561.8
3529,1558.3
3530,1553.8
3531,1558
3532,1555.9
3533,1549.4
3534,1555.6
3535,1550.2
3536,1554.7
3537,1549.1
3538,1551.6
3539,1557
3540,1552.6
3541,1555
3542,1550.8
3543,1555.4
3544,1553.2
3545,1558.2
3546,1553.5
3547,1556
3548,1552
3549,1556.1
3550,1554.1
3551,1561.3
3552,1554.1
3553,1555.4
3554,1551.8
3555,1558.5
3556,1556.1
3557,1552.1
3558,1554.7
3559,1552.5
3560,1556.7
3561,1546.8
3562,1576.2
3563,1568.4
3564,1569.2
3565,1566.4
3566,1272.4
3567,1335.6
3568,1399
3569,1449.4
3570,1455.2
3571,1470
3572,1505
3573,1514.1
3574,1519
3575,1526.8
3576,1525.7
3577,1529.1
3578,2117.7
3579,2076.5
3580,2031
3581,1785.2
3582,1782.1
3583,1791.9
3584,1786.1
3585,1790.5
3586,1778.9
3587,1773.6
3588,1761.8
3589,1758.5
3590,1725.9
3591,1728.9
3592,1714.2
3593,1712.1
3594,1701.8
3595,1700.9
3596,1428.2
3597,1445.2
3598,1451.7
3599,1482.9
3600,1483.9
3601,1497.6
3602,1505.5
3603,1515.2
3604,1517.4
3605,1542
3606,1537.7
3607,1546.4
3608,1544.1
3609,1551.6
3610,1549.9
3611,1548.5
3612,1554.7
3613,1552.9
3614,1557.4
3615,1553.9
3616,1556.1
3617,1721.4
3618,1751.5
3619,1705.9
3620,1703.3
3621,1683.8
3622,1686.6
3623,1658.3
3624,1672
3625,1662.3
3626,1667.6
3627,1656.2
3628,1658.4
3629,1576
3630,1562.9
3631,1561
3632,1550.3
3633,1559.1
3634,1559.8
3635,1567.8
3636,1564.1
3637,1567.2
3638,1563.7
3639,1569.9
3640,1566.8
3641,1570.9
3642,1566.6
3643,1568.5
3644,1487.2
3645,1511.5
3646,1507.9
3647,1521.3
3648,1520
3649,1525.9
3650,1582.9
3651,1591.4
3652,1584.6
3653,1589.2
3654,1584.3
3655,1586.1
3656,1586.5
3657,1579.9
3658,1582.2
3659,1577.1
3660,1579.9
3661,1577.5
3662,1565.5
3663,1572.4
3664,1568.3
3665,1568.9
3666,1563.9
3667,1565.5
3668,1483.1
3669,1519.1
3670,1552
3671,1561.8
3672,1559.3
3673,1562.3
3674,1573
3675,1548.1
3676,1551
3677,1555.9
3678,1552.1
3679,1554.6
3680,1549.8
3681,1556.3
3682,1552
3683,1555.6
3684,1550.7
3685,1552.5
3686,1555.9
3687,1548
3688,1550.6
3689,1545.9
3690,1550
3691,1547.6
3692,1542.7
3693,1546.6
3694,1544.5
3695,1549.9
3696,1543.2
3697,1546.2
3698,1542
3699,1544.4
3700,1542.3
3701,1538.7
3702,1542.8
3703,1540.7
3704,1546.4
3705,1540.5
3706,1543.3
3707,1539.4
3708,1542.6
3709,1540
3710,1371
3711,1466.2
3712,1501.8
3713,1678.6
3714,1656.9
3715,1637.6
3716,1625.3
3717,1624.5
3718,1618.7
3719,1548.4
3720,1540.2
3721,1542.9
3722,1541.3
3723,1547.5
3724,1546.8
3725,1552.4
3726,1548.5
3727,1550.7
3728,1545.3
3729,1550.4
3730,1547.1
3731,1550.5
3732,1546.3
3733,1548
3734,1466.6
3735,1497.5
3736,1508.8
3737,1516.5
3738,1515.7
3739,1518.7
3740,1803.5
3741,1745.7
3742,1733.2
3743,1643.1
3744,1640.9
3745,1642.7
3746,1640.4
3747,1631.1
3748,1625.7
3749,1614.7
3750,1616.6
3751,1612.3
3752,1603.8
3753,1596.6
3754,1595.2
3755,1590
3756,1591.5
3757,1588.9
3758,1575.4
3759,1580.9
3760,1574.7
3761,1577.6
3762,1572.1
3763,1573.6
3764,1567.1
3765,1557.1
3766,1553
3767,1548.8
3768,1558.8
3769,1555.1
3770,1549.4
3771,1549.7
3772,1547.6
3773,1539.9
3774,1545.6
3775,1542.2
3776,1545.9
3777,1541.8
3778,1543.6
3779,1543.6
3780,1526
3781,1536.2
3782,1533.4
3783,1559.8
3784,1554.9
3785,1545.5
3786,1547.9
3787,1545.2
3788,1235
3789,1291.5
3790,1355.4
3791,1538.9
3792,1555.6
3793,1560.6
3794,1574.2
3795,1572
3796,1576.9
3797,1590.3
3798,1596.8
3799,1589.3
3800,1593.5
3801,1588.9
3802,1590.7
3803,1593
3804,1582.4
3805,1579.2
3806,1574.2
3807,1579.4
3808,1576.4
3809,1571.5
3810,1574.7
3811,1572.4
3812,1171.4
3813,1150.3
3814,1205.6
3815,1224.5
3816,1256.9
3817,1265.8
3818,1372.9
3819,1368.4
3820,1396.5
3821,1396.9
3822,1411.7
3823,1411.5
3824,1450.8
3825,1462.5
3826,1469.9
3827,1476.8
3828,1476.8
3829,1480
3830,1487.6
3831,1484.3
3832,1487.9
3833,1487.5
3834,1494
3835,1493.3
3836,1498.6
3837,1495.6
3838,1498.2
3839,1792.7
3840,1809
3841,1789.7
3842,1792.6
3843,1783
3844,1786.7
3845,1777.7
3846,1787.2
3847,1783.6
3848,1788.7
3849,1781.9
3850,1784.1
3851,1706.9
3852,1686.9
3853,1660.9
3854,1651.4
3855,1653.5
3856,1649
3857,1606.5
3858,1596.3
3859,1597.7
3860,1593.4
3861,1596.8
3862,1594.4
3863,1583.3
3864,1588.8
3865,1582.4
3866,1585.4
3867,1580
3868,1581.4
3869,1577.1
3870,1567.9
3871,1567
3872,1561.8
3873,1562.2
3874,1559.5
3875,1555.9
3876,1559.2
3877,1557.1
3878,1533.8
3879,1545.4
3880,1528
3881,1536.2
3882,1537.5
3883,1539.6
3884,1540.9
3885,1532.8
3886,1534.7
3887,1538.7
3888,1533.4
3889,1535.7
3890,1531.9
3891,1535.4
3892,1533.4
3893,773.39
3894,885.45
3895,915.58
3896,1001.9
3897,1004.5
3898,1042
3899,1139.4
3900,1174
3901,1207.4
3902,1236.6
3903,1243.8
3904,1256.5
3905,1623.6
3906,1603.1
3907,1583
3908,1574.4
3909,1575.8
3910,1572
3911,1473.2
3912,1487.2
3913,1488.9
3914,1496.8
3915,1496.2
3916,1499.4
3917,1556.6
3918,1541.4
3919,1520.6
3920,1517.5
3921,1522.2
3922,1520
3923,1511.7
3924,1516.6
3925,1508.4
3926,1512.5
3927,1508
3928,1509.8
3929,1513.3
3930,1507.2
3931,1508.9
3932,1504.8
3933,1508.1
3934,1506.1
3935,1495.4
3936,1502.9
3937,1498.1
3938,1502.1
3939,1494.7
3940,1497.4
3941,1501.7
3942,1497.9
3943,1499.7
3944,1489.2
3945,1498.5
3946,1492.1
3947,1497.3
3948,1492.5
3949,1495
3950,1498.5
3951,1494.7
3952,1496.5
3953,1459.1
3954,1484.7
3955,1511.5
3956,1510.6
3957,1491.5
3958,1495.3
3959,1503.7
3960,1498.8
3961,1500.7
3962,1494.3
3963,1500.4
3964,1497.2
3965,1500.9
3966,1497
3967,1498.8
3968,1506.1
3969,1497.9
3970,1501.4
3971,1496.9
3972,1499.3
3973,1497
3974,1494.1
3975,1497.9
3976,1496.1
3977,1506.8
3978,1533
3979,1450.6
3980,1447.8
3981,1426.4
3982,1436.7
3983,1437.9
3984,1452.8
3985,1457.5
3986,1468.8
3987,1466.9
3988,1471.3
3989,1485.1
3990,1493.1
3991,1490.6
3992,1495.6
3993,1492.4
3994,1494.7
3995,1500.7
3996,1495.9
3997,1498.6
3998,1495
3999,1498.9
4000,1497
4001,1509.6
4002,1497.7
4003,1498.5
4004,1493
4005,1502.2
4006,1498.4
4007,1493.2
4008,1495.9
4009,1493.8
4010,1487.4
4011,1492.4
4012,1489.5
4013,1492.8
4014,1489
4015,1490.7
4016,1429.7
4017,1458.8
4018,1469.9
4019,1471.9
4020,1470.1
4021,1472.1
4022,1474.8
4023,1490.8
4024,1479.4
4025,1480.7
4026,1479.5
4027,1480.9
4028,1464.8
4029,1477.3
4030,1462.8
4031,1466.5
4032,1467.8
4033,1470
4034,1478.5
4035,1473.6
4036,1474.7
4037,1468.2
4038,1471.7
4039,1469.7
4040,1477
4041,1468.8
4042,1479.6
4043,1473.2
4044,1471.9
4045,1469.9
4046,1467.1
4047,1470.9
4048,1469.2
4049,1479.8
4050,1469.9
4051,1469
4052,1464.8
4053,1477.2
4054,1473.8
4055,1468.9
4056,1471.3
4057,1469.3
4058,1458.6
4059,1467
4060,1465.8
4061,1469.3
4062,1460.7
4063,1463.5
4064,1468.1
4065,1464.8
4066,1466.7
4067,1454.1
4068,1471.9
4069,1418.1
4070,1438.3
4071,1457.5
4072,1460.8
4073,1470.4
4074,1466.9
4075,1469.1
4076,1464.9
4077,1469
4078,1466.7
4079,1470.2
4080,1466.3
4081,1468.1
4082,1462.7
4083,1467.5
4084,1464.9
4085,1468.3
4086,1464.7
4087,1466.4
4088,1427.4
4089,1455.3
4090,1465.1
4091,1469
4092,1465.7
4093,1467.6
4094,1472.9
4095,1467.6
4096,1470.2
4097,1466.7
4098,1468.9
4099,1467
4100,1461.8
4101,1467
4102,1464.3
4103,1468
4104,1464.4
4105,1466.1
4106,1486.3
4107,1463.2
4108,1458.7
4109,1462.6
4110,1466.4
4111,1465.3
4112,1465
4113,1468.7
4114,1464.3
4115,1469.1
4116,1464.8
4117,1466.7
4118,1474.6
4119,1466.1
4120,1467.8
4121,1464.6
4122,1469
4123,1466.7
4124,1463.1
4125,1465.4
4126,1463.4
4127,1405.1
4128,1408.4
4129,1474.5
4130,1495.9
4131,1515.6
4132,1517.6
4133,1556.6
4134,1543.4
4135,1526
4136,1517.8
4137,1515.6
4138,1512
4139,1469.3
4140,1476.4
4141,1471.2
4142,1475.3
4143,1470.9
4144,1472.7
4145,1475.4
4146,1470.9
4147,1472.3
4148,1467.8
4149,1471.1
4150,1468.9
4151,1472
4152,1466.2
4153,1468
4154,1464.2
4155,1466.9
4156,1464.4
4157,1423.6
4158,1444
4159,1465.2
4160,1466.1
4161,1462
4162,1463.3
4163,1316.2
4164,1313.4
4165,1331.8
4166,1371.7
4167,1386.7
4168,1398.2
4169,1416.1
4170,1416.4
4171,1422.5
4172,1435.3
4173,1441.6
4174,1441.3
4175,1445.7
4176,1443.2
4177,1445.4
4178,1469.5
4179,1458.4
4180,1454.8
4181,1449.1
4182,1458.4
4183,1455.3
4184,1451.2
4185,1454.5
4186,1452.6
4187,1447.4
4188,1452.5
4189,1450
4190,1453.4
4191,1449.9
4192,1451.7
4193,1487.7
4194,1436.9
4195,1437.4
4196,1440
4197,1445.2
4198,1443.6
4199,1447.3
4200,1443.8
4201,1445.8
4202,1440.2
4203,1446.9
4204,1443.9
4205,1447.9
4206,1444.2
4207,1446.2
4208,1450.9
4209,1446.3
4210,1448.7
4211,1445.3
4212,1448.8
4213,1447.1
4214,1191.8
4215,1238.6
4216,1262.2
4217,1342.6
4218,1332.5
4219,1371.5
4220,1460.5
4221,1496.5
4222,1530
4223,1551.8
4224,1553.6
4225,1562.6
4226,1677.7
4227,1655.2
4228,1637.8
4229,1630.1
4230,1639.3
4231,1634.6
4232,1625.6
4233,1631
4234,1626.7
4235,1626.4
4236,1613.3
4237,1601.6
4238,1595.9
4239,1606.6
4240,1601.8
4241,1592.9
4242,1596.5
4243,1592.9
4244,1521.3
4245,1502.6
4246,1524
4247,1515.4
4248,1517.1
4249,1514.6
4250,1493
4251,1503.3
4252,1501.3
4253,1503.5
4254,1498
4255,1499.7
4256,1501
4257,1494.1
4258,1496
4259,1491.1
4260,1494.1
4261,1491.8
4262,1484.3
4263,1489.1
4264,1482.5
4265,1486.6
4266,1482.2
4267,1484
4268,1488.2
4269,1480.1
4270,1481.6
4271,1477
4272,1479.8
4273,1476.7
4274,1457.6
4275,1467.3
4276,1471.7
4277,1474
4278,1469.5
4279,1471.2
4280,1474.2
4281,1464
4282,1470.6
4283,1463.7
4284,1464.2
4285,1461.8
4286,1458.9
4287,1462.5
4288,1460.6
4289,1446.6
4290,1456.8
4291,1441.5
4292,1450.5
4293,1453.2
4294,1454.4
4295,1454.5
4296,1450.1
4297,1451.5
4298,1451
4299,1442.2
4300,1466.7
4301,1452.3
4302,1448.3
4303,1445.4
4304,1414.4
4305,1428.5
4306,1437.4
4307,1446.9
4308,1443.3
4309,1445.3
4310,1439.3
4311,1444.4
4312,1439.6
4313,1443.2
4314,1439.4
4315,1441.2
4316,1447.5
4317,1439.2
4318,1442.3
4319,1437.7
4320,1442.2
4321,1439.8
4322,1436.2
4323,1439.6
4324,1437.8
4325,1447.1
4326,1432.3
4327,1440.7
4328,1433.1
4329,1429.6
4330,1427.1
4331,1425.8
4332,1434.9
4333,1433
4334,1428.5
4335,1433.1
4336,1430.7
4337,1433.8
4338,1430.2
4339,1431.8
4340,1420.6
4341,1429.4
4342,1424.5
4343,1429.3
4344,1424.3
4345,1426.6
4346,1429.8
4347,1426.4
4348,1428
4349,1334.9
4350,1385.5
4351,1390.2
4352,1407
4353,1401.1
4354,1402.1
4355,1396.6
4356,1401.2
4357,1400
4358,1404.9
4359,1401.5
4360,1403.8
4361,1400.7
4362,1404.9
4363,1403.2
4364,1407.4
4365,1403.9
4366,1406
4367,1402.3
4368,1406.5
4369,1404.6
4370,1408.4
4371,1405
4372,1406.8
4373,1401.9
4374,1407
4375,1403.6
4376,1404.9
4377,1401.2
4378,1402.8
4379,1396.8
4380,1442.6
4381,1479
4382,1504.3
4383,1501.9
4384,1507.7
4385,1517.1
4386,1515.8
4387,1494.3
4388,1489.7
4389,1481.2
4390,1479.9
4391,1370.7
4392,1384.5
4393,1406.3
4394,1410.4
4395,1407.4
4396,1409.5
4397,1415.1
4398,1411.1
4399,1413.6
4400,1410.4
4401,1413.8
4402,1412.2
4403,1420.4
4404,1411.9
4405,1413.2
4406,1408.6
4407,1413
4408,1410.6
4409,1407
4410,1410.2
4411,1408.5
4412,1368.6
4413,1392.5
4414,1414.2
4415,1419.4
4416,1411.1
4417,1413.6
4418,1418.5
4419,1415
4420,1416.8
4421,1410.9
4422,1416.5
4423,1412.6
4424,1416
4425,1412.2
4426,1413.9
4427,1418.5
4428,1413.1
4429,1413.7
4430,1410.5
4431,1414.7
4432,1412.8
4433,1408.4
4434,1412.5
4435,1410.3
4436,1413.6
4437,1410.1
4438,1411.8
4439,1405.3
4440,1411
4441,1405.1
4442,1409.6
4443,1407
4444,1408.1
4445,1407.5
4446,1403.9
4447,1410.5
4448,1406.6
4449,1409.8
4450,1408.1
4451,1399.3
4452,1407.9
4453,1403.6
4454,1408.1
4455,1402.9
4456,1405.2
4457,1408.1
4458,1404.7
4459,1406.3
4460,1371.1
4461,1307.3
4462,1390.5
4463,1409.6
4464,1435.8
4465,1437.7
4466,1497.3
4467,1485.5
4468,1474
4469,1465.4
4470,1463.9
4471,1460.1
4472,1370.7
4473,1381.7
4474,1386.3
4475,1393.7
4476,1392.9
4477,1395.6
4478,1525.5
4479,1517.3
4480,1490.8
4481,1465.1
4482,1454.1
4483,1451
4484,1436.7
4485,1439.1
4486,1433.3
4487,1429.4
4488,1422.7
4489,1421.5
4490,1414.5
4491,1416.5
4492,1413.3
4493,1406.5
4494,1400
4495,1401
4496,1397.3
4497,1400.5
4498,1398.6
4499,1393.8
4500,1397.5
4501,1395.2
4502,1398.1
4503,1394.5
4504,1396
4505,1390.3
4506,1394.8
4507,1392.1
4508,1394.8
4509,1390.1
4510,1391.6
4511,1396.4
4512,1388.9
4513,1396.1
4514,1391.3
4515,1391.8
4516,1389.8
4517,1386.5
4518,1390
4519,1388.4
4520,1396.9
4521,1387.5
4522,1387.1
4523,1383
4524,1390.8
4525,1387.3
4526,1379.8
4527,1382.9
4528,1381.1
4529,1388.5
4530,1381.9
4531,1390.6
4532,1385.6
4533,1386.4
4534,1384.5
4535,1380.7
4536,1384.4
4537,1382.5
4538,1386.3
4539,1382.4
4540,1384.3
4541,1381.2
4542,1383.3
4543,1381.4
4544,1384.2
4545,1376.1
4546,1394.7
4547,1388
4548,1388.5
4549,1386.4
4550,1335.4
4551,1355.1
4552,1380.8
4553,1382.1
4554,1377.7
4555,1379.2
4556,1359
4557,1376.3
4558,1389.7
4559,1390.4
4560,1384.4
4561,1385.5
4562,1302.9
4563,1327.3
4564,1348.2
4565,1364
4566,1360.8
4567,1364.9
4568,1366.8
4569,1371.8
4570,1371
4571,1375.1
4572,1372.3
4573,1374.3
4574,1372.8
4575,1382.8
4576,1368.6
4577,1374.8
4578,1373
4579,1375.5
4580,1378.3
4581,1374.8
4582,1376.5
4583,1382.1
4584,1376.3
4585,1379.2
4586,1375.7
4587,1379.2
4588,1377.4
4589,1373.4
4590,1377.4
4591,1375.6
4592,1377.2
4593,1373.8
4594,1376.2
4595,1373.1
4596,1376.5
4597,1374.9
4598,1381.2
4599,1375.3
4600,1377.3
4601,1371.9
4602,1374.4
4603,1372.7
4604,1350.4
4605,1377.1
4606,1402.1
4607,1405.5
4608,1401
4609,1401.8
4610,1362.8
4611,1346.6
4612,1350.1
4613,1357.5
4614,1356.3
4615,1359.8
4616,1369.5
4617,1375.7
4618,1373.1
4619,1376.2
4620,1372.4
4621,1374.1
4622,1378.9
4623,1373.5
4624,1376.5
4625,1373.1
4626,1376.5
4627,1374.8
4628,1370.2
4629,1374.6
4630,1370.7
4631,1374.3
4632,1371.2
4633,1372.9
4634,1382.2
4635,1373.8
4636,1376.7
4637,1372.4
4638,1376.1
4639,1373.6
4640,1370.7
4641,1375
4642,1373.3
4643,1368.5
4644,1373.4
4645,1368.9
4646,1372.8
4647,1369.8
4648,1371.6
4649,1376.9
4650,1372
4651,1373.8
4652,1368.7
4653,1371.8
4654,1370.1
4655,1382.1
4656,1372.3
4657,1385.5
4658,1378
4659,1377.6
4660,1375.4
4661,1360.1
4662,1368.8
4663,1372.8
4664,1375.3
4665,1370.5
4666,1372.1
4667,1376
4668,1371.5
4669,1373
4670,1370
4671,1373.5
4672,1371.9
4673,1366
4674,1372.4
4675,1369
4676,1372.5
4677,1367
4678,1369.2
4679,1373.1
4680,1369.8
4681,1371.5
4682,1366.2
4683,1371.7
4684,1366.5
4685,1370.9
4686,1368.1
4687,1369.9
4688,1373
4689,1369.5
4690,1371.4
4691,1367.7
4692,1371.6
4693,1369.7
4694,1373.3
4695,1369.9
4696,1371.4
4697,1360.7
4698,1368.5
4699,1370.7
4700,1373.1
4701,1368.5
4702,1370.1
4703,1373.3
4704,1369.5
4705,1371.7
4706,1368.5
4707,1371.9
4708,1370.3
4709,1377.6
4710,1370.7
4711,1372.8
4712,1366.8
4713,1368.6
4714,1366.9
4715,1359
4716,1368.4
4717,1372.1
4718,1374.3
4719,1368.3
4720,1370
4721,1373.6
4722,1369.6
4723,1371.7
4724,1368.7
4725,1370.9
4726,1369.2
4727,1234.8
4728,1330.7
4729,1378.9
4730,1551.8
4731,1537.3
4732,1548.6
4733,1539.3
4734,1545.1
4735,1539.3
4736,1514.2
4737,1501.1
4738,1482.3
4739,1475
4740,1472.9
4741,1469.3
4742,1405
4743,1412.7
4744,1403.9
4745,1407.8
4746,1401.4
4747,1403
4748,1404.4
4749,1400.2
4750,1401
4751,1380.7
4752,1388
4753,1380.1
4754,1384
4755,1378.2
4756,1380.1
4757,1382.6
4758,1379.1
4759,1380.3
4760,1363.2
4761,1372.5
4762,1365.9
4763,1371
4764,1365.6
4765,1367.9
4766,1370.7
4767,1367.2
4768,1368.8
4769,1374.8
4770,1366.9
4771,1372.1
4772,1367.1
4773,1369.7
4774,1367.5
4775,1364.6
4776,1367.6
4777,1365.6
4778,1210.8
4779,1282
4780,1325.6
4781,1578.8
4782,1525.1
4783,1515
4784,1468.4
4785,1468.7
4786,1457.4
4787,1450.6
4788,1442.6
4789,1440.1
4790,1418.6
4791,1420.9
4792,1412.9
4793,1412.9
4794,1407
4795,1407.2
4796,1155.2
4797,1181.1
4798,1208.1
4799,1228.2
4800,1234.9
4801,1243.2
4802,1467.3
4803,1465.3
4804,1455
4805,1437.4
4806,1429.6
4807,1425.7
4808,1417.3
4809,1417.7
4810,1413.9
4811,1370.5
4812,1362.2
4813,1367.2
4814,1364.8
4815,1371.1
4816,1369.3
4817,1365.6
4818,1369.1
4819,1367.2
4820,1370.6
4821,1366.8
4822,1367.7
4823,1364.4
4824,1367.3
4825,1365.7
4826,1373
4827,1358.7
4828,1359.2
4829,1354.3
4830,1360.5
4831,1358.4
4832,1356.1
4833,1360.8
4834,1359.5
4835,1549.6
4836,1544.9
4837,1505.8
4838,1407.1
4839,1404.2
4840,1410.8
4841,1410.1
4842,1414.4
4843,1411.5
4844,1412.9
4845,1407.8
4846,1407.7
4847,1400.6
4848,1402.9
4849,1399.5
4850,1398.5
4851,1393.6
4852,1393.4
4853,1388.6
4854,1390.7
4855,1388.4
4856,1378.7
4857,1370.7
4858,1373.9
4859,1369.5
4860,1374.2
4861,1371.6
4862,1367.8
4863,1370.5
4864,1368.8
4865,1355.6
4866,1364.9
4867,1361.8
4868,1365.9
4869,1358.4
4870,1360.9
4871,1364.3
4872,1361.3
4873,1362.9
4874,1378
4875,1350
4876,1335.7
4877,1352.8
4878,1352.6
4879,1349.7
4880,1352.9
4881,1349.4
4882,1351.2
4883,1347.5
4884,1351.7
4885,1349.9
4886,1353.3
4887,1350.1
4888,1351.9
4889,1346.3
4890,1352.2
4891,1346.9
4892,1351.6
4893,1349.1
4894,1351.1
4895,1354.4
4896,1351.2
4897,1352.4
4898,1348.8
4899,1352.4
4900,1350.7
4901,1355
4902,1351.1
4903,1353.3
4904,1350.1
4905,1353.4
4906,1351.9
4907,1359.8
4908,1352.1
4909,1353
4910,1349.7
4911,1359.7
4912,1356.8
4913,1352.3
4914,1354.9
4915,1353.2
4916,1335.3
4917,1348.4
4918,1361.8
4919,1363.1
4920,1345.5
4921,1348.5
4922,1354.4
4923,1351.3
4924,1353.1
4925,1347.4
4926,1354.8
4927,1345.1
4928,1350.7
4929,1350.2
4930,1352.1
4931,1354.6
4932,1351.3
4933,1352.8
4934,1341.6
4935,1351.1
4936,1345
4937,1351.5
4938,1349.9
4939,1352
4940,1354
4941,1350
4942,1351.6
4943,1356.7
4944,1351
4945,1354.4
4946,1350.9
4947,1354.4
4948,1352.6
4949,1349.2
4950,1351.4
4951,1349.3
4952,1352.7
4953,1348.3
4954,1353
4955,1349.6
4956,1352.8
4957,1351.2
4958,1345.7
4959,1351.3
4960,1348.6
4961,1351.8
4962,1347
4963,1348.9
4964,1353.2
4965,1349.4
4966,1351.4
4967,1348.2
4968,1351.6
4969,1349.9
4970,1355.8
4971,1350.3
4972,1353.1
4973,1349.7
4974,1352.7
4975,1350.5
4976,1336.1
4977,1345.4
4978,1351.3
4979,1353
4980,1348.5
4981,1350.1
4982,1354.8
4983,1349.6
4984,1352.7
4985,1349.4
4986,1352.8
4987,1351.1
4988,1346.6
4989,1350.9
4990,1347.3
4991,1350.8
4992,1347.7
4993,1349.4
4994,1359.5
4995,1350.7
4996,1353.6
4997,1349
4998,1353.6
4999,1350.9
5000,1347.8
5001,1352.6
5002,1350.8
5003,1346.8
5004,1350.8
5005,1348.9
5006,1352.2
5007,1348.9
5008,1350.5
5009,1345.2
5010,1350.3
5011,1345.6
5012,1349.7
5013,1346.8
5014,1348.6
5015,1352.8
5016,1348.8
5017,1350.9
5018,1347.8
5019,1350.7
5020,1348.5
5021,1352
5022,1347.4
5023,1352
5024,1348.5
5025,1351.6
5026,1349.9
5027,1345
5028,1349.7
5029,1346.6
5030,1347.9
5031,1344.3
5032,1345.9
5033,1329.7
5034,1360.6
5035,1388.7
5036,1395.4
5037,1391.3
5038,1392.8
5039,1374
5040,1343.7
5041,1347.6
5042,1357.8
5043,1354.7
5044,1356.9
5045,1354
5046,1358.4
5047,1355.5
5048,1358.3
5049,1354.9
5050,1356.3
5051,1310.9
5052,1280.7
5053,1295.7
5054,1302.4
5055,1307.7
5056,1308.5
5057,1315.3
5058,1313
5059,1316.1
5060,1317.4
5061,1323.3
5062,1323
5063,1327.2
5064,1325
5065,1327
5066,1350.2
5067,1341.3
5068,1347.1
5069,1342.2
5070,1346.8
5071,1343.4
5072,1336.3
5073,1339.4
5074,1337.8
5075,1349
5076,1342
5077,1353.3
5078,1347.8
5079,1348.8
5080,1346.9
5081,1334.2
5082,1342.1
5083,1343.8
5084,1346.9
5085,1341.4
5086,1343.3
5087,1346.8
5088,1343.4
5089,1345.1
5090,1341.6
5091,1343.8
5092,1341
5093,1344
5094,1340.5
5095,1342.9
5096,1340
5097,1343.5
5098,1342
5099,1348.2
5100,1343
5101,1345.8
5102,1342.5
5103,1345.9
5104,1344.3
5105,1340.6
5106,1342.8
5107,1339.2
5108,1342.1
5109,1338.9
5110,1341
5111,1337.8
5112,1342.1
5113,1340.4
5114,1343.8
5115,1340.8
5116,1342.5
5117,1335.5
5118,1344.5
5119,1333.6
5120,1340.9
5121,1344.8
5122,1346.4
5123,1347.5
5124,1342.8
5125,1344.3
5126,1348
5127,1341.4
5128,1352.3
5129,1346.6
5130,1346
5131,1344.2
5132,1341.7
5133,1345.1
5134,1343.6
5135,1357.9
5136,1345.3
5137,1326.2
5138,1328.1
5139,1351.5
5140,1349.1
5141,1344.3
5142,1347.7
5143,1345.8
5144,1350.3
5145,1344.3
5146,1347
5147,1343.5
5148,1347.1
5149,1345.3
5150,1341.6
5151,1345.3
5152,1343.4
5153,1347
5154,1343.3
5155,1345.1
5156,1341.5
5157,1345.1
5158,1343.5
5159,1345
5160,1341.3
5161,1345
5162,1341.8
5163,1345
5164,1343.4
5165,1328.2
5166,1344.4
5167,1331.8
5168,1339.9
5169,1337
5170,1342
5171,1348.7
5172,1343.7
5173,1345.4
5174,1350.6
5175,1338.5
5176,1343.2
5177,1345.7
5178,1348.4
5179,1347.1
5180,1354.9
5181,1347.7
5182,1347
5183,1344.3
5184,1347.8
5185,1346.2
5186,1340
5187,1345.8
5188,1341.7
5189,1345.4
5190,1341.8
5191,1343.6
5192,1347.3
5193,1343.4
5194,1345.3
5195,1342.3
5196,1344.3
5197,1342.5
5198,1337.8
5199,1328.3
5200,1361.8
5201,1359
5202,1361.3
5203,1359.1
5204,1322
5205,1309.4
5206,1312.6
5207,1320
5208,1320.8
5209,1326.4
5210,1335.9
5211,1340
5212,1336.6
5213,1340
5214,1337.2
5215,1338.9
5216,1425.3
5217,1393.5
5218,1374.5
5219,1369.6
5220,1371.2
5221,1367.2
5222,1366.3
5223,1361.4
5224,1361.3
5225,1355.6
5226,1357.7
5227,1354.4
5228,1355
5229,1350.7
5230,1351.7
5231,1347.5
5232,1350.3
5233,1348.2
5234,1350
5235,1344.1
5236,1346
5237,1342.4
5238,1345
5239,1342.7
5240,1331.4
5241,1338.4
5242,1339.5
5243,1342.2
5244,1338.8
5245,1340.4
5246,1346.9
5247,1339.5
5248,1343.9
5249,1339.4
5250,1343.3
5251,1341.1
5252,1337.8
5253,1340.9
5254,1339.3
5255,1318.2
5256,1337.8
5257,1344.2
5258,1346.7
5259,1336.6
5260,1338
5261,1339.9
5262,1336.5
5263,1339.6
5264,1336.8
5265,1340.1
5266,1338.6
5267,1352.2
5268,1341.2
5269,1335.6
5270,1331.6
5271,1354.7
5272,1350.7
5273,1344.4
5274,1344.2
5275,1342.2
5276,1335
5277,1339.7
5278,1337.5
5279,1340.7
5280,1337.5
5281,1339
5282,1351.5
5283,1333.1
5284,1343.4
5285,1339.5
5286,1350.1
5287,1348.3
5288,1345.7
5289,1348.9
5290,1347.2
5291,1351.3
5292,1342.9
5293,1340.7
5294,1336.6
5295,1340.2
5296,1338.9
5297,1346.5
5298,1341.5
5299,1345
5300,1341.8
5301,1345.2
5302,1343.6
5303,1338.4
5304,1343.9
5305,1341.2
5306,1344.6
5307,1341.2
5308,1342.9
5309,1346.5
5310,1340.5
5311,1340.4
5312,1336.4
5313,1340
5314,1338.5
5315,1343.9
5316,1339.7
5317,1342.2
5318,1339.2
5319,1342.5
5320,1341
5321,1670
5322,1567
5323,1568.9
5324,1497.5
5325,1535
5326,1531.9
5327,1552.7
5328,1542
5329,1548.2
5330,1541.6
5331,1549.9
5332,1542.3
5333,1544.7
5334,1536.4
5335,1537.1
5336,1435
5337,1439
5338,1432.4
5339,1433.8
5340,1429.5
5341,1431
5342,1425
5343,1428.8
5344,1425.2
5345,1426.9
5346,1422.4
5347,1423.1
5348,1408.1
5349,1413.3
5350,1405.5
5351,1407.9
5352,1402.2
5353,1403.3
5354,1402.7
5355,1397.7
5356,1397.4
5357,1390.5
5358,1393
5359,1390.5
5360,1389.3
5361,1383.6
5362,1383.4
5363,1379.4
5364,1380.9
5365,1378.9
5366,1371.5
5367,1375.3
5368,1371.8
5369,1373.8
5370,1370
5371,1371.1
5372,1350.7
5373,1347.6
5374,1341.2
5375,1331.1
5376,1332.7
5377,1338.9
5378,1342.6
5379,1346.3
5380,1343.8
5381,1346.8
5382,1343.7
5383,1345.3
5384,1337.8
5385,1344.5
5386,1340.3
5387,1343.8
5388,1339.5
5389,1341.2
5390,1344.1
5391,1340.7
5392,1341.4
5393,1337.5
5394,1340.8
5395,1339
5396,1342.4
5397,1338.4
5398,1340.1
5399,1336.9
5400,1339.7
5401,1338.1
5402,1333.3
5403,1315
5404,1333.4
5405,1329.1
5406,1331.5
5407,1329.9
5408,1325.6
5409,1329.8
5410,1327.9
5411,1329
5412,1325.8
5413,1327.4
5414,1322.9
5415,1327.5
5416,1325.3
5417,1328.4
5418,1325.3
5419,1326.8
5420,1342.8
5421,1319.1
5422,1317.7
5423,1318.5
5424,1320.2
5425,1318.5
5426,1322.9
5427,1318.1
5428,1321.7
5429,1318.1
5430,1320.8
5431,1319.1
5432,1314.4
5433,1318.6
5434,1316.3
5435,1319.2
5436,1316.1
5437,1317.5
5438,1289.4
5439,1307.7
5440,1306.7
5441,1300.7
5442,1295.7
5443,1296.8
5444,1289.1
5445,1304.4
5446,1311.2
5447,1328.4
5448,1324.6
5449,1326.3
5450,1321.4
5451,1323.8
5452,1321
5453,1321.6
5454,1317.2
5455,1318.1
5456,1314.5
5457,1317.1
5458,1315.3
5459,1304.1
5460,1289.5
5461,1322.1
5462,1318.9
5463,1321.4
5464,1319.3
5465,1314.9
5466,1317.9
5467,1316
5468,1319.2
5469,1314.5
5470,1316.4
5471,1313.2
5472,1316.2
5473,1314.5
5474,1305.2
5475,1312.7
5476,1308.4
5477,1312.5
5478,1307.9
5479,1309.9
5480,1312.7
5481,1308.4
5482,1309.9
5483,1315.7
5484,1307.5
5485,1319.8
5486,1314.1
5487,1311
5488,1309.2
5489,1305.7
5490,1309.2
5491,1307.6
5492,1311.3
5493,1307.5
5494,1309.3
5495,1306.2
5496,1309.2
5497,1307.7
5498,1316.2
5499,1306.4
5500,1310.9
5501,1305.4
5502,1312.5
5503,1309.2
5504,1305.2
5505,1308.5
5506,1306.8
5507,1303.4
5508,1306.8
5509,1305
5510,1308.6
5511,1304.9
5512,1306.7
5513,1303.6
5514,1306.7
5515,1305.1
5516,1311
5517,1304.6
5518,1305.4
5519,1302.4
5520,1308.9
5521,1306.7
5522,1303.1
5523,1306.1
5524,1304.5
5525,1315.8
5526,1301.5
5527,1341.7
5528,1325.7
5529,1304.9
5530,1303.7
5531,1302.8
5532,1306.1
5533,1304.1
5534,1307.6
5535,1304.1
5536,1305.9
5537,1302.4
5538,1306
5539,1304.2
5540,1307.6
5541,1304.2
5542,1305.9
5543,1302.3
5544,1305.7
5545,1303
5546,1306
5547,1302.9
5548,1304.5
5549,1297.7
5550,1304.9
5551,1301.6
5552,1305.4
5553,1301
5554,1303
5555,1306.1
5556,1303
5557,1304.5
5558,1295.5
5559,1304.2
5560,1301.3
5561,1301.2
5562,1295.6
5563,1297.1
5564,1303.1
5565,1298.6
5566,1306
5567,1302.1
5568,1304.4
5569,1302.8
5570,1298.3
5571,1302.6
5572,1300.6
5573,1303.6
5574,1300.7
5575,1302.2
5576,1285.6
5577,1302.9
5578,1294.2
5579,1302.1
5580,1287.7
5581,1293.7
5582,1305.3
5583,1300.6
5584,1302.8
5585,1309.4
5586,1316.4
5587,1309.7
5588,1312
5589,1307.8
5590,1309.2
5591,1304.8
5592,1308.4
5593,1306.2
5594,1309
5595,1305.5
5596,1306.9
5597,1301.9
5598,1306
5599,1303.5
5600,1306.4
5601,1303.2
5602,1304.6
5603,1242.8
5604,1273.3
5605,1290.4
5606,1294.1
5607,1291.4
5608,1293.1
5609,1360.2
5610,1352.7
5611,1359.3
5612,1364.6
5613,1369.5
5614,1367.2
5615,1369.4
5616,1364.3
5617,1364.1
5618,1356.4
5619,1358.5
5620,1354.7
5621,1353.6
5622,1348.8
5623,1348.5
5624,1342.4
5625,1344.4
5626,1341.5
5627,1340.4
5628,1335.5
5629,1335.3
5630,1331.2
5631,1333
5632,1331
5633,990.05
5634,1027.1
5635,1038.9
5636,1088.6
5637,1092.8
5638,1122.7
5639,1132.6
5640,1147.8
5641,1151.4
5642,1355
5643,1341.4
5644,1315.8
5645,1312.7
5646,1315.9
5647,1314
5648,1306.5
5649,1310.2
5650,1303.7
5651,1306.6
5652,1302.6
5653,1304
5654,1305
5655,1297.5
5656,1295.6
5657,1291.6
5658,1294.7
5659,1293.2
5660,1299.7
5661,1294.3
5662,1297.5
5663,1294
5664,1297.1
5665,1295.4
5666,1291.5
5667,1295.2
5668,1293.3
5669,1296.4
5670,1293.3
5671,1294.8
5672,1289.3
5673,1294.5
5674,1289.5
5675,1293.6
5676,1291
5677,1292.7
5678,1296.2
5679,1292.8
5680,1294
5681,1291
5682,1294
5683,1292.5
5684,1301.7
5685,1293.6
5686,1298.2
5687,1293.4
5688,1296.9
5689,1294.6
5690,1291.7
5691,1294.8
5692,1292.8
5693,1192.4
5694,1246.2
5695,1291.7
5696,1325.8
5697,1326.5
5698,1333.9
5699,1342.4
5700,1345.3
5701,1336.2
5702,1335.7
5703,1329.3
5704,1329.2
5705,1039.3
5706,1091.9
5707,1103.7
5708,1132.7
5709,1143.7
5710,1154.8
5711,1329.2
5712,1325.7
5713,1320.6
5714,1256.2
5715,1272.7
5716,1272.4
5717,1280.5
5718,1286.3
5719,1286.8
5720,1291.9
5721,1289.5
5722,1291.6
5723,1290
5724,1295.4
5725,1291.1
5726,1294.3
5727,1290.7
5728,1292.3
5729,1295.7
5730,1291.8
5731,1293.5
5732,1290.3
5733,1293.3
5734,1291.7
5735,1297.9
5736,1290.3
5737,1293.8
5738,1289.5
5739,1293.8
5740,1291.7
5741,1288.3
5742,1291.2
5743,1289.7
5744,1271.8
5745,1287.9
5746,1300.6
5747,1300.7
5748,1283.7
5749,1285.7
5750,1290
5751,1286.7
5752,1288.7
5753,1285.6
5754,1289.3
5755,1287.7
5756,1291.1
5757,1287.8
5758,1289.5
5759,1285.5
5760,1289.6
5761,1287.6
5762,1290.6
5763,1287.6
5764,1289.1
5765,1271.8
5766,1288.2
5767,1275.9
5768,1285.6
5769,1292.5
5770,1294.5
5771,1296.2
5772,1293
5773,1294
5774,1256.9
5775,1278.1
5776,1287.6
5777,1324.4
5778,1321.7
5779,1326.6
5780,1323.7
5781,1326.7
5782,1324.4
5783,1324.3
5784,1318.8
5785,1317.8
5786,1313.8
5787,1315.4
5788,1312.9
5789,1115.3
5790,1135.4
5791,1180.8
5792,1224.9
5793,1240.1
5794,1247
5795,1265.4
5796,1263.2
5797,1268.5
5798,1269.8
5799,1274.8
5800,1274.4
5801,1280.2
5802,1277.4
5803,1280.1
5804,1278.8
5805,1283.3
5806,1282.4
5807,1286.6
5808,1283.9
5809,1285.9
5810,1284.1
5811,1290.5
5812,1288.1
5813,1291.6
5814,1286.2
5815,1288.4
5816,1292
5817,1289.1
5818,1290.7
5819,1284.1
5820,1292
5821,1280.3
5822,1287
5823,1290.3
5824,1291.8
5825,1292.7
5826,1286.6
5827,1288.1
5828,1291.9
5829,1287.4
5830,1290.2
5831,1287.2
5832,1290.3
5833,1288.7
5834,1281.5
5835,1288.2
5836,1281.1
5837,1286.3
5838,1284.9
5839,1286.7
5840,1289
5841,1285.9
5842,1287.3
5843,1261.5
5844,1281.1
5845,1319.4
5846,1311.5
5847,1288.6
5848,1289.4
5849,1287
5850,1283.2
5851,1285.9
5852,1283.3
5853,1286.5
5854,1285
5855,1295.6
5856,1286.5
5857,1287.3
5858,1283
5859,1293.7
5860,1290.4
5861,1285.8
5862,1287.6
5863,1286
5864,1280.9
5865,1285.3
5866,1283.2
5867,1286.2
5868,1283.2
5869,1284.7
5870,1309.3
5871,1267.6
5872,1269.9
5873,1273.4
5874,1278.4
5875,1275.3
5876,1278.3
5877,1275.4
5878,1277
5879,1267.9
5880,1280.3
5881,1282.8
5882,1286.2
5883,1272.2
5884,1275.5
5885,1280.9
5886,1278.3
5887,1280
5888,1375.9
5889,1320.4
5890,1306.8
5891,1258.1
5892,1269
5893,1269.4
5894,1324.8
5895,1310.2
5896,1300.7
5897,1284.4
5898,1287.8
5899,1285.5
5900,1288.1
5901,1284.4
5902,1285.9
5903,1282
5904,1285.3
5905,1283.4
5906,1286.6
5907,1282.9
5908,1284.5
5909,1281.5
5910,1283.4
5911,1281.5
5912,1282.2
5913,1274.8
5914,1291.3
5915,1284.9
5916,1285.3
5917,1283.3
5918,1246.4
5919,1262.1
5920,1280.4
5921,1281.4
5922,1277.1
5923,1278.4
5924,1014.5
5925,1203
5926,1222.8
5927,1306.6
5928,1331.6
5929,1342.2
5930,1410.6
5931,1397.2
5932,1392.7
5933,1383.5
5934,1384.6
5935,1380.4
5936,1315.6
5937,1318.9
5938,1315.6
5939,1317.3
5940,1314.6
5941,1318.6
5942,1315.5
5943,1318.2
5944,1316.3
5945,1312.4
5946,1302.9
5947,1292.9
5948,1290.5
5949,1299.4
5950,1297.3
5951,1293.3
5952,1295.9
5953,1294.1
5954,1292
5955,1282.3
5956,1293.5
5957,1287.3
5958,1285
5959,1283.5
5960,1281.9
5961,1285.5
5962,1284.2
5963,1305.3
5964,1296.4
5965,1264.3
5966,1222
5967,1222.1
5968,1240
5969,1246.2
5970,1254.6
5971,1255.9
5972,1281.4
5973,1276.4
5974,1280.1
5975,1277.5
5976,1281.6
5977,1280.2
5978,1277.1
5979,1282
5980,1279.8
5981,1282.7
5982,1278.3
5983,1280
5984,1284.5
5985,1280.2
5986,1282.3
5987,1279.4
5988,1282.3
5989,1280.8
5990,1266.9
5991,1277.4
5992,1261
5993,1269.9
5994,1280.8
5995,1281.5
5996,1280.5
5997,1275.3
5998,1276.4
5999,1270
6000,1264.2
6001,1285
6002,1277.3
6003,1277
6004,1275
6005,1264.5
6006,1270.8
6007,1270.2
6008,1272.7
6009,1269.3
6010,1270.7
6011,1274.6
6012,1269.8
6013,1270.9
6014,1268
6015,1271.8
6016,1270.1
6017,1266.4
6018,1270
6019,1268.2
6020,1271.4
6021,1268.1
6022,1269.7
6023,1266.4
6024,1268.4
6025,1265.9
6026,1268.6
6027,1265.2
6028,1267.7
6029,1264.9
6030,1268
6031,1266.6
6032,1279.5
6033,1268.8
6034,1268
6035,1262.7
6036,1279.6
6037,1275.3
6038,1269.7
6039,1269.5
6040,1267.8
6041,1264.9
6042,1267.9
6043,1266.2
6044,1270.3
6045,1265.8
6046,1266.9
6047,1264.1
6048,1267.6
6049,1266
6050,1261.6
6051,1266
6052,1262.1
6053,1265.6
6054,1262.7
6055,1264.4
6056,1269.8
6057,1264.8
6058,1267.3
6059,1264.2
6060,1266.9
6061,1264.9
6062,1245.9
6063,1257.6
6064,1267.9
6065,1268.5
6066,1264.6
6067,1265.8
6068,1264.3
6069,1255.2
6070,1293.9
6071,1279.7
6072,1272.3
6073,1269.9
6074,1258.5
6075,1263.7
6076,1263
6077,1266
6078,1263.1
6079,1264.5
6080,1279.6
6081,1261.5
6082,1258.7
6083,1258.8
6084,1274.5
6085,1272.7
6086,1269.2
6087,1273.4
6088,1271.7
6089,1274.7
6090,1271.2
6091,1272.6
6092,1268.7
6093,1271.9
6094,1270
6095,1273.1
6096,1269.5
6097,1271.1
6098,1267.6
6099,1270.7
6100,1269
6101,1272.6
6102,1268.7
6103,1269.7
6104,1266.9
6105,1269.9
6106,1268.4
6107,1257.6
6108,1268.2
6109,1260.4
6110,1266.8
6111,1260.9
6112,1263.7
6113,1267.2
6114,1264.8
6115,1266.4
6116,1269.6
6117,1266.1
6118,1267.8
6119,1264.7
6120,1267.7
6121,1266.1
6122,1271.4
6123,1265.9
6124,1268.5
6125,1265.3
6126,1267.5
6127,1265.8
6128,1263.2
6129,1266.2
6130,1264.7
6131,1271.6
6132,1265.3
6133,1267.9
6134,1264.3
6135,1268.3
6136,1266.4
6137,1263.3
6138,1266.1
6139,1263.9
6140,1267
6141,1262.9
6142,1266.1
6143,1263.2
6144,1265.3
6145,1263.7
6146,1259.7
6147,1263.9
6148,1262
6149,1265
6150,1262.1
6151,1263.6
6152,1301.7
6153,1269.4
6154,1247.2
6155,1231.8
6156,1236.2
6157,1238.8
6158,1255.2
6159,1251
6160,1253.4
6161,1251
6162,1254.8
6163,1253.5
6164,1256.3
6165,1268.7
6166,1241.5
6167,1248.4
6168,1258
6169,1260
6170,1261.9
6171,1257.5
6172,1259.1
6173,1215.2
6174,1251.7
6175,1279.8
6176,1361.6
6177,1350.2
6178,1355.3
6179,1350.1
6180,1355.2
6181,1351.5
6182,1350
6183,1341.9
6184,1336.3
6185,1330
6186,1329.5
6187,1326.5
6188,1274.7
6189,1282.1
6190,1277.7
6191,1281.7
6192,1279.1
6193,1280.6
6194,1283.2
6195,1279.1
6196,1280.1
6197,1276.7
6198,1279.1
6199,1277.4
6200,1235.5
6201,1215.6
6202,1227.9
6203,1231.4
6204,1237.2
6205,1237.1
6206,1243.3
6207,1240.4
6208,1243.1
6209,1241.1
6210,1244.9
6211,1243.8
6212,1249
6213,1245.6
6214,1248.1
6215,1245.6
6216,1249
6217,1247.7
6218,1254
6219,1246.2
6220,1244.3
6221,1240.6
6222,1244.3
6223,1243.3
6224,1251.3
6225,1247.1
6226,1250.9
6227,1248.1
6228,1251.6
6229,1250.2
6230,1246.3
6231,1252.5
6232,1250
6233,1253.4
6234,1248.3
6235,1250.4
6236,1254.1
6237,1251.2
6238,1252.9
6239,1247.8
6240,1254.2
6241,1251
6242,1254.7
6243,1251.3
6244,1253
6245,1255.7
6246,1252.7
6247,1254.3
6248,1249.8
6249,1254.3
6250,1250.5
6251,1254.1
6252,1251.3
6253,1253
6254,1258.1
6255,1253.5
6256,1255.9
6257,1252.9
6258,1256
6259,1254.5
6260,1250.4
6261,1252.3
6262,1247.7
6263,1250.5
6264,1247.6
6265,1249.5
6266,1246.5
6267,1251.8
6268,1250.1
6269,1253.2
6270,1250.3
6271,1251.9
6272,1257.7
6273,1252.6
6274,1255.5
6275,1252.4
6276,1254.6
6277,1253
6278,1250.4
6279,1253.6
6280,1252.1
6281,1256.9
6282,1252.5
6283,1253.8
6284,1251.1
6285,1254.6
6286,1253.1
6287,1249
6288,1253.4
6289,1249.6
6290,1252.8
6291,1248.8
6292,1250.6
6293,1254.9
6294,1251.3
6295,1253.3
6296,1250.4
6297,1253.5
6298,1252.1
6299,1258.2
6300,1252.7
6301,1255.6
6302,1252.3
6303,1254.6
6304,1252.9
6305,1250.5
6306,1253.6
6307,1252.2
6308,1261.6
6309,1253.5
6310,1255.9
6311,1251.7
6312,1258.5
6313,1255.9
6314,1252.5
6315,1255.2
6316,1253.6
6317,1247.7
6318,1253.2
6319,1251.4
6320,1252.5
6321,1249
6322,1250.4
6323,1235.8
6324,1257.1
6325,1305
6326,1393.7
6327,1409.8
6328,1406.4
6329,1410.9
6330,1401.3
6331,1401.8
6332,1357
6333,1358.8
6334,1342.9
6335,1341.9
6336,1334.9
6337,1334.6
6338,1077.7
6339,1110.8
6340,1112.8
6341,1131.7
6342,1144.6
6343,1151
6344,1179.5
6345,1178.4
6346,1189
6347,1191.8
6348,1199.3
6349,1200.1
6350,1255.3
6351,1247.3
6352,1248.5
6353,1244.7
6354,1250.3
6355,1248.2
6356,1245.2
6357,1248.2
6358,1246.8
6359,1263.1
6360,1312.9
6361,1317.2
6362,1336.1
6363,1332.3
6364,1339.3
6365,1353.8
6366,1363.1
6367,1357.2
6368,1361.2
6369,1354.5
6370,1356.2
6371,1354.8
6372,1346.8
6373,1344.3
6374,1339
6375,1339.9
6376,1337.3
6377,1324
6378,1328.3
6379,1322.8
6380,1322.6
6381,1317.8
6382,1318.4
6383,1287
6384,1295.3
6385,1287.1
6386,1289.6
6387,1281.3
6388,1282.9
6389,1284.8
6390,1281.1
6391,1282
6392,1272.5
6393,1277
6394,1272.5
6395,1275
6396,1271
6397,1272.2
6398,1271.8
6399,1265.6
6400,1266.2
6401,1262.4
6402,1263.6
6403,1261.7
6404,1258.9
6405,1261.5
6406,1259.9
6407,1247.9
6408,1230.1
6409,1228.5
6410,1230.5
6411,1241.3
6412,1240.9
6413,1250.5
6414,1253.8
6415,1245.9
6416,1249.2
6417,1246.2
6418,1247.7
6419,1253.7
6420,1246.8
6421,1248.9
6422,1245.3
6423,1249.5
6424,1247.5
6425,1244.3
6426,1247.2
6427,1245.6
6428,1252.5
6429,1230.8
6430,1247.1
6431,1240.4
6432,1244.5
6433,1242.9
6434,1248.5
6435,1243.8
6436,1246.8
6437,1243.8
6438,1246.8
6439,1245.4
6440,1239.6
6441,1245.5
6442,1242.3
6443,1245.6
6444,1240.1
6445,1242.1
6446,1245.2
6447,1242.2
6448,1243.7
6449,1235.9
6450,1244
6451,1239.2
6452,1243.5
6453,1238.4
6454,1240.6
6455,1243.5
6456,1240.6
6457,1242.1
6458,1254.9
6459,1239.7
6460,1231.4
6461,1229.5
6462,1251.2
6463,1249.2
6464,1246
6465,1248.5
6466,1246.9
6467,1252.4
6468,1241.2
6469,1250.8
6470,1248
6471,1249.9
6472,1248.2
6473,1242.5
6474,1246.7
6475,1244.4
6476,1247.2
6477,1244.1
6478,1245.4
6479,1241.1
6480,1217.8
6481,1222.7
6482,1226.4
6483,1228.8
6484,1227.8
6485,1233.7
6486,1230
6487,1232.6
6488,1230.2
6489,1232.5
6490,1231.1
6491,1223.8
6492,1239.1
6493,1251.7
6494,1251.9
6495,1246.1
6496,1246.9
6497,1071.9
6498,1079
6499,1125.8
6500,1172.5
6501,1187.7
6502,1196.4
6503,1218.6
6504,1216.8
6505,1222
6506,1222.3
6507,1226.8
6508,1226.2
6509,1234.3
6510,1230.6
6511,1233.8
6512,1231.4
6513,1234.8
6514,1233.6
6515,1462.7
6516,1417.2
6517,1420.9
6518,1400.9
6519,1396.4
6520,1416.6
6521,1413.9
6522,1422
6523,1419.5
6524,1435.1
6525,1415.1
6526,1409.1
6527,1346.7
6528,1354.4
6529,1355.4
6530,1361.8
6531,1356.8
6532,1356.3
6533,1349.6
6534,1351.2
6535,1347.8
6536,1343.2
6537,1337.5
6538,1335.4
6539,1330.7
6540,1331.4
6541,1329.1
6542,1273.7
6543,1283.5
6544,1273.6
6545,1278.6
6546,1274.9
6547,1276.6
6548,1278.2
6549,1273.9
6550,1275
6551,1265.9
6552,1257.8
6553,1263.6
6554,1258.4
6555,1257.7
6556,1254.9
6557,1248.1
6558,1251.1
6559,1249.5
6560,1253.4
6561,1248.7
6562,1251.2
6563,1248
6564,1250.6
6565,1249
6566,1242.9
6567,1247.7
6568,1244.7
6569,1247.6
6570,1244.3
6571,1245.8
6572,1249.6
6573,1243.8
6574,1245.2
6575,1239.9
6576,1241.7
6577,1240.1
6578,1226.3
6579,1237.9
6580,1245.2
6581,1245.6
6582,1240.6
6583,1241.7
6584,1236.8
6585,1231.1
6586,1247.6
6587,1241.3
6588,1238.9
6589,1237.3
6590,1234.6
6591,1237.6
6592,1236.1
6593,1240.4
6594,1235.8
6595,1237.9
6596,1234.9
6597,1237.8
6598,1236.3
6599,1230.4
6600,1235.6
6601,1230.3
6602,1234.5
6603,1232
6604,1233.7
6605,1236.7
6606,1233.6
6607,1235.2
6608,1232
6609,1234
6610,1231.6
6611,1234.2
6612,1230.8
6613,1233.3
6614,1230.7
6615,1233.7
6616,1232.4
6617,1245.2
6618,1234.7
6619,1235
6620,1229.8
6621,1243
6622,1239.5
6623,1234.9
6624,1235.9
6625,1234.2
6626,1230.7
6627,1233.9
6628,1232.2
6629,1235.6
6630,1231.9
6631,1233.7
6632,1230.7
6633,1233.6
6634,1232.1
6635,1240
6636,1231.2
6637,1235.8
6638,1230.9
6639,1236.4
6640,1233.6
6641,1230
6642,1232.9
6643,1231.3
6644,1227.7
6645,1231.5
6646,1229.6
6647,1232.6
6648,1229.6
6649,1231.1
6650,1224.6
6651,1231
6652,1227.7
6653,1231.1
6654,1225.5
6655,1227.7
6656,1231.2
6657,1228.4
6658,1230
6659,1219.5
6660,1231.9
6661,1213.6
6662,1223
6663,1238.3
6664,1238.9
6665,1237.6
6666,1231.4
6667,1232.3
6668,1220
6669,1216.1
6670,1234.5
6671,1230.3
6672,1233.2
6673,1231.5
6674,528.62
6675,821.57
6676,823.12
6677,956.85
6678,1022.9
6679,1044.9
6680,1127.8
6681,1128.3
6682,1151.8
6683,1158.9
6684,1171.2
6685,1173.4
6686,1255.1
6687,1245.5
6688,1242.3
6689,1239.3
6690,1243.2
6691,1241.5
6692,1235.1
6693,1242.5
6694,1237.7
6695,1242.2
6696,1239.4
6697,1241.3
6698,1244.4
6699,1241.1
6700,1242.7
6701,1235.9
6702,1242.2
6703,1238.7
6704,1242.3
6705,1238.5
6706,1240.3
6707,1243.6
6708,1240
6709,1241.7
6710,1237.8
6711,1241.4
6712,1239.5
6713,1242.2
6714,1237.5
6715,1238.6
6716,1227.2
6717,1235.5
6718,1239.6
6719,1241.6
6720,1235.7
6721,1237.4
6722,1240.8
6723,1236.9
6724,1238.7
6725,1235.4
6726,1238.5
6727,1236.9
6728,1242.8
6729,1236
6730,1239
6731,1235.3
6732,1237.1
6733,1235.1
6734,1232.8
6735,1236.1
6736,1234.6
6737,1222.9
6738,1237.1
6739,1199.1
6740,1212.9
6741,1222.4
6742,1225.2
6743,1236.2
6744,1231.7
6745,1232.8
6746,1229.6
6747,1232.5
6748,1230.9
6749,1237.8
6750,1229.2
6751,1234.1
6752,1229.1
6753,1232.1
6754,1229.6
6755,1226.5
6756,1230
6757,1228.5
6758,1224
6759,1228.5
6760,1225.8
6761,1228.7
6762,1225.7
6763,1227.1
6764,1234.5
6765,1225.7
6766,1229.7
6767,1224.8
6768,1230
6769,1227.3
6770,1223.7
6771,1226.6
6772,1225
6773,1221.2
6774,1224.9
6775,1223
6776,1225.9
6777,1223
6778,1224.4
6779,1216.4
6780,1223.9
6781,1219.7
6782,1223.8
6783,1219.6
6784,1221.6
6785,1224.5
6786,1221.6
6787,1223
6788,1188.4
6789,1213.7
6790,1211.2
6791,1214.4
6792,1214
6793,1215.9
6794,1287.7
6795,1263.3
6796,1251.3
6797,1222.9
6798,1226.4
6799,1224
6800,1226.3
6801,1223
6802,1224.2
6803,1218.9
6804,1222.7
6805,1220.1
6806,1222.6
6807,1219.4
6808,1220.7
6809,1138.6
6810,1167.3
6811,1187
6812,1192.7
6813,1191.6
6814,1194.3
6815,1198.6
6816,1204.1
6817,1201.1
6818,1204.7
6819,1202.2
6820,1203.8
6821,1208.4
6822,1204.7
6823,1206.8
6824,1204.1
6825,1207.1
6826,1205.9
6827,1023.6
6828,1321.9
6829,1326.6
6830,1344.8
6831,1365.5
6832,1379.3
6833,1446.6
6834,1444.9
6835,1415.8
6836,1408.1
6837,1396.6
6838,1394
6839,1233
6840,1245.3
6841,1253
6842,1263.3
6843,1262.5
6844,1265.8
6845,1272.9
6846,1276.9
6847,1267.6
6848,1269.5
6849,1264.2
6850,1265.2
6851,1264
6852,1259.3
6853,1258.9
6854,1255
6855,1256.5
6856,1254.6
6857,1126.6
6858,1145.7
6859,1158.3
6860,1166.7
6861,1168
6862,1170.9
6863,1241.8
6864,1226.7
6865,1218.4
6866,1208
6867,1210.2
6868,1207.6
6869,1208.9
6870,1205
6871,1206.1
6872,1200.6
6873,1203.8
6874,1202.1
6875,1205.2
6876,1201.5
6877,1203.1
6878,1200.1
6879,1202.9
6880,1201.3
6881,1206.5
6882,1200
6883,1202.9
6884,1199.2
6885,1202.2
6886,1199.8
6887,1193.2
6888,1197
6889,1195.7
6890,1199.6
6891,1196.4
6892,1198.3
6893,1195.4
6894,1198.6
6895,1197.2
6896,1201.3
6897,1197.5
6898,1199.5
6899,1196.7
6900,1199.6
6901,1198.2
6902,1236.4
6903,1201.5
6904,1198.5
6905,1201.5
6906,1204.5
6907,1199.6
6908,1202
6909,1198.8
6910,1200.1
6911,1178.7
6912,1191.5
6913,1200.6
6914,1204.8
6915,1194.7
6916,1196.3
6917,1198.9
6918,1196.4
6919,1197.8
6920,1192.7
6921,1197.5
6922,1194.6
6923,1197.6
6924,1194.6
6925,1196
6926,1200.5
6927,1195.8
6928,1197.4
6929,1192.7
6930,1195
6931,1193.5
6932,1124.1
6933,1221.3
6934,1237
6935,1469.9
6936,1459.8
6937,1429.8
6938,1386.4
6939,1372.6
6940,1363.1
6941,1343.2
6942,1342.1
6943,1334.3
6944,1317.9
6945,1310.3
6946,1304.5
6947,1296.6
6948,1295.6
6949,1291.9
6950,1125.4
6951,1121.2
6952,1130
6953,1138.1
6954,1147.1
6955,1150.9
6956,1167.1
6957,1165.7
6958,1171.8
6959,1173.1
6960,1178.2
6961,1178.3
6962,1191.6
6963,1187.5
6964,1191.8
6965,1189.5
6966,1192.4
6967,1191.1
6968,1188.9
6969,1192.8
6970,1191.4
6971,1194.6
6972,1191.9
6973,1193.5
6974,1188.4
6975,1195.9
6976,1191
6977,1195.1
6978,1190.7
6979,1192.8
6980,1195.5
6981,1192.8
6982,1193.8
6983,1175.7
6984,1187.2
6985,1198.4
6986,1198
6987,1192.5
6988,1193.6
6989,1194.3
6990,1189.1
6991,1197.4
6992,1193.1
6993,1194.3
6994,1192.6
6995,1189.5
6996,1192.6
6997,1191.1
6998,1195.1
6999,1191
7000,1192
7001,1189.4
7002,1192.6
7003,1191.1
7004,1186.6
7005,1191.4
7006,1189.4
7007,1190.6
7008,1187.4
7009,1188.8
7010,1172.1
7011,1189.8
7012,1205.3
7013,1204.8
7014,1199.7
7015,1200.3
7016,1006.2
7017,1016
7018,1073.5
7019,1102.4
7020,1117.9
7021,1125.1
7022,1164
7023,1161
7024,1168.3
7025,1167.5
7026,1172.7
7027,1172.1
7028,1234.8
7029,1243.6
7030,1211
7031,1213.5
7032,1209.3
7033,1210.2
7034,1201.4
7035,1193.9
7036,1190.6
7037,1188.3
7038,1193.7
7039,1192
7040,1188.7
7041,1191.8
7042,1190.1
7043,1193.3
7044,1189.7
7045,1191.3
7046,1188.3
7047,1191.1
7048,1189.6
7049,1194.6
7050,1188.6
7051,1188.9
7052,1186
7053,1192.1
7054,1190
7055,1186.6
7056,1189.3
7057,1187.9
7058,1198.7
7059,1181.7
7060,1228.3
7061,1206.4
7062,1200.1
7063,1196
7064,1157
7065,1172.2
7066,1176
7067,1218.7
7068,1207.5
7069,1204.2
7070,1180.5
7071,1187
7072,1188.6
7073,1192.7
7074,1189.8
7075,1191.3
7076,1185.7
7077,1190.6
7078,1187.1
7079,1190.1
7080,1187
7081,1188.5
7082,1191.5
7083,1186.4
7084,1186.6
7085,1182.8
7086,1186.1
7087,1184.7
7088,1188.9
7089,1185.4
7090,1187.4
7091,1184.7
7092,1187.6
7093,1186.2
7094,1195.7
7095,1187.6
7096,1190.8
7097,1186.3
7098,1191.7
7099,1189.2
7100,1186
7101,1188.9
7102,1187.4
7103,1182.8
7104,1187.3
7105,1185
7106,1187.7
7107,1183.5
7108,1185.1
7109,1189.4
7110,1185.3
7111,1187.5
7112,1184.7
7113,1187.6
7114,1186.2
7115,1174
7116,1186.9
7117,1183
7118,1180.9
7119,1174.6
7120,1175.8
7121,1175.5
7122,1176.2
7123,1189.2
7124,1194.4
7125,1199.3
7126,1198.2
7127,1201.6
7128,1196.5
7129,1195.8
7130,1191.7
7131,1193.7
7132,1191.9
7133,1177.8
7134,1167.8
7135,1211.5
7136,1203.9
7137,1191
7138,1189.1
7139,1187
7140,1190.3
7141,1188.8
7142,1169.7
7143,1180.9
7144,1170
7145,1177.2
7146,1175.8
7147,1178.3
7148,1180.1
7149,1185
7150,1181.5
7151,1184.8
7152,1181.9
7153,1183.5
7154,1187.6
7155,1183.7
7156,1184.8
7157,1182.2
7158,1185.2
7159,1183.9
7160,1178
7161,1184.5
7162,1182
7163,1182.7
7164,1178.2
7165,1179.5
7166,1185.7
7167,1180.3
7168,1190
7169,1185.3
7170,1186
7171,1184.4
7172,1180.1
7173,1183.7
7174,1180.8
7175,1183.8
7176,1181
7177,1182.4
7178,1786
7179,1615.6
7180,1633.4
7181,1623.9
7182,1655.2
7183,1644.8
7184,1668.2
7185,1640.5
7186,1614
7187,1595
7188,1589
7189,1580.2
7190,1467.5
7191,1477.2
7192,1448.9
7193,1450.6
7194,1434.6
7195,1435.1
7196,1426.6
7197,1417.8
7198,1413.9
7199,1401.1
7200,1401.7
7201,1395.7
7202,1380.9
7203,1372.2
7204,1363.7
7205,1356.7
7206,1355
7207,1351.5
7208,1315.8
7209,1320.9
7210,1305.5
7211,1307
7212,1297.7
7213,1298.4
7214,1294
7215,1288.2
7216,1286.1
7217,1279.2
7218,1280.1
7219,1276.7
7220,1250.8
7221,1242.7
7222,1235.3
7223,1229
7224,1228.6
7225,1226.5
7226,1210.8
7227,1216.1
7228,1210
7229,1211.7
7230,1206
7231,1206.9
7232,1204.9
7233,1200.1
7234,1199.4
7235,1195.5
7236,1196.8
7237,1194.8
7238,1155.9
7239,1164.6
7240,1147.8
7241,1155
7242,1158.2
7243,1159
7244,1158.4
7245,1153.8
7246,1154.6
7247,1131.1
7248,1124.9
7249,1145.9
7250,1138.2
7251,1139.3
7252,1137.3
7253,1118
7254,1128.8
7255,1136.5
7256,1136.2
7257,1131.8
7258,1133.1
7259,1135
7260,1131.6
7261,1133.7
7262,1130.7
7263,1133.5
7264,1132.1
7265,1117.3
7266,1126.9
7267,1133.9
7268,1134.4
7269,1125.8
7270,1127.7
7271,1131.5
7272,1128.3
7273,1129.6
7274,1125.8
7275,1129.4
7276,1127.5
7277,1130.2
7278,1127.3
7279,1128.7
7280,1121.9
7281,1127.4
7282,1121.5
7283,1126.1
7284,1124.1
7285,1125.8
7286,1128.2
7287,1125.4
7288,1126.8
7289,1118.9
7290,1125.8
7291,1122.6
7292,1126.2
7293,1122.3
7294,1124.1
7295,1126.4
7296,1122.6
7297,1123.8
7298,1026.2
7299,1078.3
7300,1129.2
7301,1164
7302,1165.7
7303,1173.7
7304,1196.1
7305,1196.9
7306,1177.8
7307,1175.8
7308,1168
7309,1167.5
7310,1038.4
7311,1036.1
7312,1060.9
7313,1064
7314,1074.2
7315,1074.9
7316,1156.5
7317,1160
7318,1136.8
7319,1138
7320,1132.4
7321,1133
7322,1123.4
7323,1117.8
7324,1118.7
7325,1115.8
7326,1119.1
7327,1117.5
7328,1114
7329,1117.1
7330,1115.4
7331,1118.3
7332,1115
7333,1116.5
7334,1113.4
7335,1116.2
7336,1114.7
7337,1118.4
7338,1114.3
7339,1114.8
7340,1110.8
7341,1110.8
7342,1108.2
7343,1091.1
7344,1096.3
7345,1109.1
7346,1124.2
7347,1128.1
7348,1125.8
7349,1127.1
7350,1123.4
7351,1124
7352,1111.7
7353,1116.8
7354,1113.4
7355,1116.4
7356,1113.3
7357,1114.7
7358,1117.9
7359,1114.3
7360,1115.9
7361,1113.1
7362,1115.7
7363,1114.3
7364,1120.5
7365,1103.2
7366,1133.6
7367,1127.2
7368,1124.9
7369,1123.7
7370,1122.7
7371,1124.9
7372,1123.3
7373,1125.7
7374,1117.5
7375,1119
7376,1115.4
7377,1121.8
7378,1119.8
7379,1116.8
7380,1119.3
7381,1117.8
7382,863.89
7383,949.76
7384,981.36
7385,1054.7
7386,1059
7387,1079.4
7388,1146.9
7389,1154.8
7390,1152.6
7391,1155.9
7392,1152.1
7393,1153.4
7394,1131.7
7395,1136.7
7396,1130.8
7397,1133.8
7398,1130.9
7399,1132.3
7400,1125.8
7401,1131.9
7402,1126.5
7403,1129.3
7404,1124.9
7405,1126.3
7406,1128.2
7407,1124.8
7408,1125.8
7409,1121.7
7410,1124.5
7411,1122.5
7412,1124.7
7413,1121.4
7414,1122.5
7415,1118.7
7416,1121.5
7417,1119.6
7418,1122
7419,1118.7
7420,1119.9
7421,1116.5
7422,1119.2
7423,1117.5
7424,1120.2
7425,1116.4
7426,1117.8
7427,1114.9
7428,1117.4
7429,1115.9
7430,690.58
7431,668.23
7432,708.75
7433,752.25
7434,788.84
7435,811.61
7436,854.1
7437,857.68
7438,874.62
7439,918.53
7440,934.01
7441,948.6
7442,962.73
7443,965.92
7444,972.25
7445,1246
7446,1229.3
7447,1205.7
7448,1198.7
7449,1197.6
7450,1194.4
7451,1009.8
7452,1022.2
7453,1030.1
7454,1043.6
7455,1045.8
7456,1051.5
7457,1109.9
7458,1115.7
7459,1108.7
7460,1111.5
7461,1107.9
7462,1109.3
7463,1111.6
7464,1107.5
7465,1108.8
7466,1105.7
7467,1108.2
7468,1106.7
7469,1047
7470,1069.8
7471,1076.2
7472,1084.8
7473,1083.3
7474,1085.9
7475,1087.7
7476,1092.1
7477,1089.6
7478,1092.3
7479,1088.3
7480,1089.9
7481,1093.8
7482,1090.2
7483,1092.1
7484,1089.4
7485,1092.1
7486,1090.8
7487,1101.3
7488,1090.3
7489,1091.7
7490,1086.1
7491,1100.8
7492,1097.3
7493,1093
7494,1093.3
7495,1091.7
7496,1088.5
7497,1091.2
7498,1089.7
7499,1093.9
7500,1089.1
7501,1091.4
7502,1088.4
7503,1091.3
7504,1089.8
7505,1086.1
7506,1089.6
7507,1088.1
7508,1089.1
7509,1086.3
7510,1088
7511,1085.1
7512,1088.2
7513,1086.7
7514,1089.9
7515,1086.8
7516,1088.4
7517,1085.5
7518,1088.4
7519,1087
7520,1090.5
7521,1087
7522,1088
7523,1085.5
7524,1088.3
7525,1086.9
7526,1078.3
7527,1088.1
7528,1079.8
7529,1085.8
7530,1082.6
7531,1084.7
7532,1087
7533,1084.3
7534,1085.8
7535,1089.2
7536,1085.8
7537,1087.4
7538,1084.6
7539,1087.3
7540,1085.9
7541,1091.3
7542,1085.6
7543,1088.5
7544,1085.3
7545,1087.2
7546,1085.5
7547,1083.4
7548,1086.2
7549,1085
7550,1494.8
7551,1323.2
7552,1214
7553,1132.4
7554,1134.3
7555,1123.2
7556,1118.3
7557,1111.4
7558,1111
7559,1104.1
7560,1106.3
7561,1103.3
7562,1102.5
7563,1098.2
7564,1098
7565,1093.7
7566,1095.6
7567,1093.5
7568,1086.3
7569,1079.8
7570,1082.2
7571,1078.6
7572,1082.1
7573,1080.2
7574,1077.3
7575,1079.8
7576,1078.3
7577,757.67
7578,815.89
7579,850.11
7580,896.55
7581,901.69
7582,919.15
7583,984.9
7584,998.09
7585,1013.3
7586,1023.2
7587,1026.1
7588,1030.4
7589,1093.8
7590,1085.1
7591,1090.6
7592,1086.7
7593,1093.5
7594,1091.4
7595,1088.6
7596,1091.7
7597,1090.3
7598,1134
7599,1116.4
7600,1115.6
7601,1114
7602,1119.2
7603,1118.1
7604,1141
7605,1132.7
7606,1127.4
7607,1123.3
7608,1124
7609,1121.8
7610,1107
7611,1110.8
7612,1104
7613,1105.8
7614,1101
7615,1101.9
7616,1098.7
7617,1093.3
7618,1092.4
7619,1088.9
7620,1090.2
7621,1088.4
7622,1082.1
7623,1085.1
7624,1080.7
7625,1082.8
7626,1079.4
7627,1080.4
7628,1037.4
7629,1021.6
7630,1029.1
7631,1031.8
7632,1038.2
7633,1038.1
7634,1110.8
7635,1106.7
7636,1094.6
7637,1076.1
7638,1072.4
7639,1073.1
7640,1068.8
7641,1071
7642,1069
7643,1069.8
7644,1065.7
7645,1066.3
7646,1063.2
7647,1065.2
7648,1063.6
7649,983.63
7650,1005.3
7651,1030.7
7652,1036.8
7653,1037.5
7654,1039.8
7655,1069.5
7656,1061.2
7657,1054.4
7658,1052.4
7659,1056.6
7660,1055.3
7661,1052
7662,1055.8
7663,1051.5
7664,1054.5
7665,1051.9
7666,1053.2
7667,1056.3
7668,1050.6
7669,1049.9
7670,1046.5
7671,1049.5
7672,1048.3
7673,1053.7
7674,1049.6
7675,1052.2
7676,1049.5
7677,1052.4
7678,1051
7679,1046.3
7680,1051.2
7681,1046.4
7682,1050.3
7683,1048.1
7684,1049.7
7685,1052.5
7686,1049.7
7687,1051.1
7688,1047.7
7689,1051.2
7690,1049.8
7691,1050.9
7692,1048.2
7693,1049.8
7694,1046.9
7695,1050.1
7696,1048.7
7697,1051.7
7698,1048.8
7699,1050.3
7700,1046.8
7701,1050.5
7702,1048.8
7703,1051.4
7704,1048.8
7705,1050.1
7706,1046
7707,1040.7
7708,1035
7709,1016.7
7710,1031.3
7711,1033.8
7712,1041.3
7713,1039
7714,1041.3
7715,1039.6
7716,1043.2
7717,1042
7718,1045.6
7719,1043
7720,1044.7
7721,1042
7722,1046
7723,1044.8
7724,1046.1
7725,1043.5
7726,1045.2
7727,1042.2
7728,1046.3
7729,1044.8
7730,1047.7
7731,1045.2
7732,1046.6
7733,1223.2
7734,1166.2
7735,1141.3
7736,1111
7737,1115.8
7738,1112
7739,1110.9
7740,1106.8
7741,1106.9
7742,1061.9
7743,1069.3
7744,1059.3
7745,1063.6
7746,1061.6
7747,1063.1
7748,1064.7
7749,1061.5
7750,1062.5
7751,1040.2
7752,1049.1
7753,1045.4
7754,1050.1
7755,1046.2
7756,1048.2
7757,1050.6
7758,1047.8
7759,1049.1
7760,1053.4
7761,1046.9
7762,1049.4
7763,1046
7764,1049.7
7765,1047.9
7766,1045.1
7767,1047.6
7768,1046.3
7769,1055.5
7770,1039.9
7771,1049
7772,1045
7773,1047.6
7774,1046.4
7775,1046.1
7776,1050.9
7777,1049.3
7778,1053.4
7779,1050.1
7780,1051.7
7781,1048.7
7782,1051.2
7783,1049.5
7784,1052
7785,1047.3
7786,1048.7
7787,1045.7
7788,1048.3
7789,1046.8
7790,1042.7
7791,1046.2
7792,1044.2
7793,1046.7
7794,1044
7795,1045.2
7796,1019.7
7797,1036.2
7798,1030.1
7799,1039.6
7800,1051.3
7801,1052.3
7802,1052.5
7803,1049.3
7804,1050.3
7805,1025.3
7806,1038.1
7807,1054.1
7808,1053.6
7809,1047
7810,1048.1
7811,1049.9
7812,1046.1
7813,1048.9
7814,1046.1
7815,1048.7
7816,1047.3
7817,1040.2
7818,1046.2
7819,1043.1
7820,1046.3
7821,1043.3
7822,1044.1
7823,1043.6
7824,1041
7825,1043.8
7826,1041.3
7827,1044.2
7828,1042.9
7829,1053
7830,1045
7831,1045.9
7832,1041.8
7833,1049.1
7834,1046.6
7835,1043.2
7836,1045.4
7837,1043.9
7838,1039.5
7839,1043.4
7840,1039.9
7841,1042.8
7842,1039
7843,1040.6
7844,1044.2
7845,1041
7846,1042.7
7847,1040
7848,1042.8
7849,1041.5
7850,1046
7851,1041.7
7852,1043.3
7853,1038.8
7854,1041.2
7855,1039.8
7856,1052.7
7857,1042
7858,1069.9
7859,1066
7860,1067.5
7861,1065.2
7862,1002
7863,993.16
7864,997.5
7865,1007
7866,1008.7
7867,1012.5
7868,1098.1
7869,1096.9
7870,1089.6
7871,1071.1
7872,1066
7873,1065.9
7874,1061.1
7875,1061.6
7876,1059.4
7877,959.48
7878,974.94
7879,985.77
7880,998.22
7881,999.97
7882,1004.8
7883,1050.8
7884,1055.1
7885,1044.9
7886,1047.1
7887,1042.9
7888,1044
7889,1045.4
7890,1041.5
7891,1042.7
7892,1039.8
7893,1042.2
7894,1040.8
7895,808.77
7896,871.26
7897,927.09
7898,1016.9
7899,1012.5
7900,1021.1
7901,1020.4
7902,1025.9
7903,1025.3
7904,1061.2
7905,1067.1
7906,1051.1
7907,1054.1
7908,1050.4
7909,1051.4
7910,1048.4
7911,1041.4
7912,1039.9
7913,1037.7
7914,1041.8
7915,1040.2
7916,1037.2
7917,1039.8
7918,1038.3
7919,1041.8
7920,1037.4
7921,1039.2
7922,1036.4
7923,1039
7924,1037.6
7925,1033.7
7926,1035.2
7927,1031.6
7928,1033.8
7929,1031.1
7930,1032.7
7931,1029.8
7932,1033.7
7933,1032.1
7934,1034.9
7935,1032.3
7936,1033.7
7937,1039.7
7938,1087.6
7939,1065.4
7940,1066.7
7941,1062
7942,1063.1
7943,1057.9
7944,1060.8
7945,1058.4
7946,1060
7947,1056.1
7948,1056.9
7949,1052.3
7950,1054.8
7951,1052.6
7952,1054.1
7953,1050.2
7954,1051.1
7955,1047.4
7956,1049.7
7957,1047.9
7958,1048.8
7959,1043.2
7960,1044.2
7961,1040.9
7962,1043.3
7963,1041.7
7964,1037.9
7965,1040.5
7966,1038.9
7967,1041.7
7968,1037.6
7969,1037.9
7970,1033.9
7971,1033.6
7972,1032.2
7973,1028.2
7974,1032.3
7975,1031
7976,1033.8
7977,1031.2
7978,1032.5
7979,1045.3
7980,1031.8
7981,1019.5
7982,1017.5
7983,1042.7
7984,1039.2
7985,1033.5
7986,1036
7987,1034.3
7988,995.79
7989,1019.4
7990,1035.6
7991,1040.8
7992,1041.6
7993,1043.8
7994,1046.7
7995,1049.4
7996,1041.6
7997,1043.4
7998,1040.1
7999,1041.1
8000,818.24
8001,825.25
8002,841.63
8003,910.13
8004,910.32
8005,936.58
8006,945.62
8007,959.27
8008,962.2
8009,1018.9
8010,1012.7
8011,1016.7
8012,1014.7
8013,1019.9
8014,1018.7
8015,1018.1
8016,1022.5
8017,1021.4
8018,1024.5
8019,1022.2
8020,1023.7
8021,1054.2
8022,1040.6
8023,1036.9
8024,1035.9
8025,1039.2
8026,1037.8
8027,1032.3
8028,1036.4
8029,1031.4
8030,1034.3
8031,1031
8032,1032.3
8033,1034.9
8034,1031.1
8035,1032.4
8036,1029.6
8037,1031.9
8038,1030.5
8039,825.74
8040,781.57
8041,822.97
8042,838.56
8043,857.03
8044,862.86
8045,940.38
8046,935.39
8047,954.07
8048,952.89
8049,962.83
8050,962.05
8051,968.08
8052,974.5
8053,976.3
8054,981.77
8055,980.5
8056,983.06
8057,1161.6
8058,1117.6
8059,1122.6
8060,1135.1
8061,1132.2
8062,1134.5
8063,1129.5
8064,1133.2
8065,1123.2
8066,1124.9
8067,1119.3
8068,1120.1
8069,1114
8070,1108
8071,1101.7
8072,1098.1
8073,1097.2
8074,1095.1
8075,1090.5
8076,1092
8077,1089.8
8078,1079.4
8079,1072.5
8080,1068.1
8081,1064.1
8082,1064.8
8083,1062.7
8084,1059
8085,1060.8
8086,1059
8087,997.11
8088,982.74
8089,996.88
8090,997.79
8091,1006.4
8092,1006
8093,1014.6
8094,1018.5
8095,1013.8
8096,1016.7
8097,1014.1
8098,1015.4
8099,1021.3
8100,1015.9
8101,1017.6
8102,1012.7
8103,1014.3
8104,1012.9
8105,1002.9
8106,1014.6
8107,1024.6
8108,1025.2
8109,1020.8
8110,1021.7
8111,1011.8
8112,1005.6
8113,1031.6
8114,1024.3
8115,1018.9
8116,1017.5
8117,1014.9
8118,1017.6
8119,1016.1
8120,1019.4
8121,1015.7
8122,1017.5
8123,1014.9
8124,1017.5
8125,1016.1
8126,947.7
8127,995.75
8128,1001.2
8129,1017.1
8130,1016.1
8131,1017.2
8132,1006.2
8133,1010.8
8134,1009.8
8135,1012.6
8136,1010
8137,1011.4
8138,1006.2
8139,1011.2
8140,1008.4
8141,1011.4
8142,1008.5
8143,1010
8144,1013.2
8145,1009.9
8146,1011.6
8147,1008.9
8148,1011.6
8149,1010.2
8150,1016.5
8151,1010.1
8152,1013.5
8153,1009.8
8154,1013.6
8155,1011.7
8156,1009.1
8157,1011.7
8158,1010.4
8159,992.95
8160,1009.5
8161,1008.5
8162,1015.1
8163,1005.7
8164,1009.3
8165,1017.4
8166,1013
8167,1014.5
8168,1008.6
8169,1014.3
8170,1011.6
8171,1014.4
8172,1011.3
8173,1012.8
8174,1016
8175,1013
8176,1013.8
8177,1011.2
8178,1013.8
8179,1012.5
8180,1022.2
8181,1013
8182,1018.9
8183,1013.3
8184,1012.1
8185,1010.1
8186,1008.4
8187,1013.4
8188,1012.1
8189,1009.2
8190,1013.1
8191,1010.5
8192,1013.1
8193,1010.7
8194,1011.5
8195,962.5
8196,988.72
8197,1018.2
8198,1025.1
8199,1024.1
8200,1026.1
8201,1026.4
8202,1024.1
8203,1018.8
8204,1003
8205,1003.9
8206,1008.2
8207,1015.9
8208,1018
8209,1012.2
8210,1014.2
8211,1011.3
8212,1012.5
8213,1004.4
8214,994.69
8215,989.95
8216,972.62
8217,981.75
8218,983.97
8219,1018.4
8220,1010.2
8221,1004
8222,1001.6
8223,1004.4
8224,1003.2
8225,1388
8226,1344.4
8227,1388.2
8228,1406.3
8229,1423.6
8230,1423.5
8231,1446.6
8232,1432.6
8233,1422.3
8234,1410.2
8235,1407.6
8236,1401.7
8237,1263.5
8238,1270.8
8239,1249.8
8240,1250.4
8241,1242.6
8242,1242.6
8243,1186.4
8244,1176.6
8245,1157.8
8246,1153.6
8247,1152.7
8248,1150.2
8249,1143.2
8250,1144.3
8251,1140.9
8252,1134.3
8253,1129.1
8254,1126.2
8255,1121.8
8256,1121.6
8257,1119.1
8258,932.93
8259,956.43
8260,975.97
8261,987.88
8262,987.65
8263,991.23
8264,1000.3
8265,1003.9
8266,998.85
8267,1001.7
8268,999.21
8269,1000.6
8270,1045.8
8271,1029.4
8272,1041.9
8273,1042.6
8274,1048.8
8275,1048.2
8276,1082.5
8277,1072.3
8278,1064.7
8279,1057.8
8280,1058
8281,1055.1
8282,1012.6
8283,1006.7
8284,1012.5
8285,1011.3
8286,1015.4
8287,1014.3
8288,1015.5
8289,1021.1
8290,1007.1
8291,1010.6
8292,1008
8293,1009.4
8294,1011.6
8295,1008.2
8296,1009.4
8297,1006.2
8298,1008.6
8299,1007.1
8300,1009.8
8301,1005.1
8302,1006.8
8303,1003.9
8304,1006.5
8305,1005
8306,1001.4
8307,1004.6
8308,1002.8
8309,1005.3
8310,1002.5
8311,1003.8
8312,998.87
8313,1002.9
8314,999.79
8315,1000.6
8316,997.4
8317,998.62
8318,955.33
8319,1010
8320,1030.6
8321,1151.6
8322,1137.5
8323,1131.6
8324,1121.6
8325,1120.6
8326,1116.1
8327,1048.4
8328,1050.2
8329,1046.3
8330,1044.8
8331,1041.4
8332,1042.5
8333,1038.7
8334,1040.4
8335,1038.4
8336,1026.1
8337,1018.3
8338,1010.7
8339,1007.5
8340,1013.3
8341,1011.3
8342,1008.1
8343,1010.1
8344,1008.6
8345,916.15
8346,941.27
8347,962.59
8348,967.57
8349,965.66
8350,968.34
8351,969.68
8352,974.35
8353,974.26
8354,977.86
8355,976.07
8356,977.82
8357,1133.1
8358,1106.9
8359,1082.4
8360,1080.9
8361,1082.5
8362,1079.1
8363,1079.3
8364,1075.3
8365,1075.4
8366,1066.7
8367,1069.3
8368,1065.1
8369,1066
8370,1062.1
8371,1062.5
8372,972.49
8373,984.87
8374,986.11
8375,992.41
8376,996.4
8377,998.2
8378,1001.5
8379,998.95
8380,1000.4
8381,996.01
8382,1000.6
8383,997.2
8384,999.94
8385,996.94
8386,998.29
8387,1001.4
8388,997.7
8389,998.28
8390,995.79
8391,998.53
8392,997.17
8393,992.19
8394,996.82
8395,994.84
8396,995.6
8397,992.44
8398,993.62
8399,932.64
8400,979.88
8401,1022.5
8402,1053.4
8403,1054.3
8404,1061.9
8405,1084.9
8406,1085.2
8407,1062.3
8408,1060.5
8409,1052.3
8410,1051.8
8411,977.09
8412,972.42
8413,985.98
8414,984.88
8415,990.72
8416,989.75
8417,990.06
8418,994.16
8419,992.71
8420,995.48
8421,993.03
8422,994.38
8423,1018
8424,999.92
8425,978.94
8426,979.51
8427,985.56
8428,985.09
8429,1018.2
8430,1022
8431,1009.4
8432,1008.7
8433,1004.6
8434,1004.9
8435,972.43
8436,982.68
8437,996.43
8438,997.07
8439,992.27
8440,993.66
8441,997.06
8442,993.36
8443,994.92
8444,992.32
8445,994.79
8446,993.45
8447,867.92
8448,911.59
8449,912.81
8450,958.33
8451,955.87
8452,959.39
8453,959.13
8454,963.74
8455,963.62
8456,972.94
8457,969.68
8458,973.49
8459,971.7
8460,975.3
8461,974.34
8462,1208.3
8463,1217.4
8464,1196.1
8465,1192.7
8466,1184.7
8467,1186.7
8468,1180.5
8469,1185.5
8470,1182.9
8471,1185.4
8472,1180.9
8473,1181.6
8474,1162.1
8475,1166.4
8476,1151.2
8477,1152.9
8478,1144.9
8479,1145.7
8480,1143.8
8481,1139
8482,1138.1
8483,1131.1
8484,1132.6
8485,1129.2
8486,1126.7
8487,1122
8488,1119.6
8489,1115.2
8490,1115.9
8491,1113.7
8492,885.58
8493,900.09
8494,907.44
8495,918.04
8496,920.25
8497,924.49
8498,1136.7
8499,1118.6
8500,1116
8501,1043.7
8502,1071.1
8503,1074.6
8504,1079.7
8505,1074.3
8506,1075.5
8507,1015
8508,1011.9
8509,1003.8
8510,1001.5
8511,998.67
8512,1002.2
8513,1001.3
8514,1004.8
8515,1004
8516,1011.6
8517,1007.1
8518,1008.5
8519,1005.6
8520,1007.9
8521,1006.4
8522,1001.1
8523,1004.8
8524,1002.2
8525,1004.4
8526,1001.4
8527,1002.6
8528,1000.5
8529,989.75
8530,990.32
8531,981.57
8532,981.6
8533,979.95
8534,968.92
8535,981.5
8536,989.88
8537,998.05
8538,996.08
8539,997.79
8540,993.26
8541,996.09
8542,989.86
8543,992.19
8544,989.34
8545,990.51
8546,960.82
8547,937.48
8548,948.34
8549,952.51
8550,958.05
8551,958.3
8552,974.64
8553,970.19
8554,973.31
8555,971.2
8556,974.97
8557,973.81
8558,972.23
8559,977.01
8560,975.46
8561,978.44
8562,976.01
8563,977.47
8564,982.33
8565,978.37
8566,980.68
8567,978.13
8568,980.9
8569,979.69
8570,973.22
8571,978.79
8572,978.78
8573,981.2
8574,977.97
8575,979.41
8576,982.26
8577,977.82
8578,978.28
8579,974.33
8580,977.76
8581,976.6
8582,979.89
8583,977.22
8584,978.8
8585,975.78
8586,979.42
8587,977.81
8588,980.53
8589,978.01
8590,979.35
8591,968.93
8592,983.34
8593,956.43
8594,967.61
8595,988.06
8596,988.36
8597,986.71
8598,982.91
8599,983.75
8600,883.67
8601,924.7
8602,963.34
8603,986.98
8604,988.71
8605,994.52
8606,1004.4
8607,1006.9
8608,1001.6
8609,1003
8610,999.17
8611,999.91
8612,781.8
8613,774.84
8614,805.01
8615,819.16
8616,837.52
8617,843.44
8618,931.79
8619,927.71
8620,946.53
8621,945.31
8622,953.33
8623,952.58
8624,955.9
8625,960.96
8626,961.68
8627,966.29
8628,964.72
8629,966.88
8630,994.41
8631,1003.6
8632,984.48
8633,989.03
8634,988.28
8635,989.82
8636,991.7
8637,988.76
8638,989.84
8639,956.23
8640,970.54
8641,975.11
8642,979
8643,977.32
8644,978.88
8645,1038.5
8646,1015.5
8647,1009.4
8648,994.5
8649,998.16
8650,996.17
8651,998.44
8652,995.26
8653,996.25
8654,991.11
8655,994.19
8656,991.52
8657,993.41
8658,990.32
8659,991.28
8660,962.08
8661,972.65
8662,970.37
8663,976.24
8664,980.31
8665,982.07
8666,984.09
8667,981.1
8668,982.32
8669,986.37
8670,978.19
8671,985.58
8672,981.29
8673,984.06
8674,982.25
8675,979.58
8676,982.02
8677,980.7
8678,966.51
8679,977.18
8680,971.88
8681,976.31
8682,974.78
8683,976.35
8684,988.05
8685,981.1
8686,979.05
8687,976.71
8688,979.35
8689,978.01
8690,967.91
8691,976.96
8692,974.67
8693,976.85
8694,974.75
8695,975.92
8696,981.21
8697,976.05
8698,977.26
8699,974.35
8700,977.29
8701,975.8
8702,979.8
8703,975.77
8704,976.58
8705,974.23
8706,977.34
8707,975.98
8708,972.52
8709,976.2
8710,974.39
8711,976.74
8712,973.16
8713,974.45
8714,980.53
8715,974.01
8716,983.19
8717,978.68
8718,977.28
8719,975.69
8720,973.38
8721,976.34
8722,975.1
8723,982.54
8724,975.95
8725,977.08
8726,973.85
8727,978.11
8728,975.77
8729,969.86
8730,972.95
8731,971.68
8732,975.88
8733,972.48
8734,974.63
8735,972.21
8736,974.93
8737,973.7
8738,1107.3
8739,1051.2
8740,1025.8
8741,977.8
8742,983.56
8743,982.45
8744,984.55
8745,981.97
8746,983.91
8747,981.22
8748,983.98
8749,982.48
8750,985.51
8751,981.78
8752,983.1
8753,980.26
8754,982.56
8755,981.14
8756,213.89
8757,358.16
8758,365.03
8759,401.75
8760,469.63
8761,480.53
8762,777.84
8763,789.97
8764,780.03
8765,794.85
8766,794.21
8767,802.66
8768,863.45
8769,878.63
8770,905.28
8771,911.9
8772,913.19
8773,916.55
8774,926.74
8775,924.4
8776,929.17
8777,931.18
8778,937.14
8779,937.76
8780,944.81
8781,942.6
8782,945.92
8783,948.75
8784,954.69
8785,954.6
8786,955.36
8787,947.49
8788,949.82
8789,955.79
8790,953.26
8791,956.58
8792,956.57
8793,961.18
8794,960.85
8795,965.86
8796,963.39
8797,965.77
8798,965.24
8799,970.13
8800,969.37
8801,972.82
8802,970.55
8803,972.24
8804,993.96
8805,983.93
8806,986.67
8807,981.74
8808,986.28
8809,982.85
8810,974.94
8811,977.38
8812,975.84
8813,981.59
8814,976.57
8815,983.65
8816,979.76
8817,981.26
8818,979.68
8819,976.21
8820,979.39
8821,977.76
8822,980.58
8823,977.64
8824,979.06
8825,975.22
8826,978.84
8827,975.18
8828,978.2
8829,975.6
8830,976.98
8831,983.6
8832,977.19
8833,979.63
8834,976.2
8835,979.65
8836,977.87
8837,975.09
8838,977.71
8839,976.33
8840,983.79
8841,975.22
8842,977.17
8843,969.96
8844,970.31
8845,968.76
8846,959.55
8847,969.17
8848,976.25
8849,977.93
8850,974.63
8851,975.67
8852,950.28
8853,937.65
8854,955.46
8855,954.98
8856,960.43
8857,960.1
8858,976.67
8859,971.02
8860,971.4
8861,968.43
8862,971.53
8863,970.01
8864,967.07
8865,969.96
8866,968.47
8867,971.58
8868,968.35
8869,969.92
8870,967.16
8871,969.84
8872,968.47
8873,971.69
8874,965.45
8875,964.28
8876,960.83
8877,963.82
8878,962.7
8879,968.38
8880,964.43
8881,967.18
8882,964.6
8883,967.41
8884,966.12
8885,961.16
8886,967.07
8887,965.23
8888,965.34
8889,961.38
8890,962.58
8891,969.23
8892,963.03
8893,979.05
8894,974.75
8895,975.84
8896,974.01
8897,940.96
8898,951.55
8899,963.49
8900,965.39
8901,962.03
8902,963.5
8903,966.4
8904,963.44
8905,964.95
8906,962.06
8907,965.04
8908,963.6
8909,966.73
8910,963.67
8911,965.24
8912,962.45
8913,965.28
8914,963.88
8915,967.42
8916,963.88
8917,965.66
8918,963.06
8919,965.65
8920,964.48
8921,852.29
8922,907.68
8923,965.2
8924,987.16
8925,989.73
8926,995.63
8927,1007.5
8928,1008.6
8929,994.76
8930,994.78
8931,988.9
8932,989.14
8933,959.47
8934,953.22
8935,965.66
8936,961.92
8937,964.91
8938,963.05
8939,960.36
8940,962.79
8941,961.46
8942,784.96
8943,851.94
8944,871.45
8945,892.42
8946,890.52
8947,897.28
8948,900.03
8949,905.95
8950,906.33
8951,915.01
8952,912.17
8953,915.71
8954,914.45
8955,918.53
8956,917.76
8957,926.49
8958,922.47
8959,926.28
8960,924
8961,927.71
8962,926.55
8963,926.83
8964,933.66
8965,932.65
8966,936.51
8967,934.23
8968,936.06
8969,939.06
8970,936.65
8971,938.16
8972,935.1
8973,943.03
8974,940.29
8975,944.49
8976,940.84
8977,942.87
8978,945.53
8979,942.99
8980,944.33
8981,952.46
8982,945.33
8983,949.21
8984,945.26
8985,949.72
8986,947.64
8987,944.97
8988,947.27
8989,945.5
8990,850.32
8991,900.65
8992,930.52
8993,994.17
8994,990.86
8995,998.29
8996,996.96
8997,1000.2
8998,997.8
8999,994.96
9000,988.7
9001,982.63
9002,978.2
9003,977.98
9004,975.91
9005,949.33
9006,955.16
9007,951.64
9008,954.77
9009,950.9
9010,952.4
9011,954.56
9012,951.75
9013,952.87
9014,945.81
9015,950.76
9016,948.44
9017,949.02
9018,945.54
9019,946.66
9020,943.19
9021,936.05
9022,964.51
9023,962.45
9024,965.91
9025,964.14
9026,947.34
9027,937.62
9028,935.9
9029,934.01
9030,937.96
9031,937.3
9032,951.11
9033,945.97
9034,948.24
9035,945.06
9036,947.2
9037,945.76
9038,941.97
9039,945.35
9040,943.59
9041,946.14
9042,943.53
9043,944.81
9044,935.84
9045,944.13
9046,941.94
9047,941.48
9048,936.34
9049,937.57
9050,942.21
9051,938.28
9052,947.1
9053,943.49
9054,945.23
9055,943.79
9056,937.39
9057,942.57
9058,941.29
9059,944
9060,941.45
9061,942.24
9062,938.59
9063,935.94
9064,947.89
9065,943.55
9066,945.21
9067,943.79
9068,936.1
9069,942.29
9070,941.77
9071,944.38
9072,937.82
9073,939.89
9074,943.26
9075,940.94
9076,942.35
9077,946.43
9078,964.77
9079,940.49
9080,965.73
9081,952.87
9082,948.17
9083,944.83
9084,946.29
9085,944.93
9086,941.67
9087,937.95
9088,950.21
9089,945.02
9090,945
9091,943.63
9092,939.77
9093,942.87
9094,941.35
9095,944.18
9096,941.42
9097,942.82
9098,939.42
9099,942.72
9100,939.83
9101,942.58
9102,940.07
9103,941.39
9104,959.88
9105,944.87
9106,941.81
9107,932.07
9108,933.14
9109,931.5
9110,935.67
9111,932.82
9112,940.49
9113,938.11
9114,940.8
9115,939.53
9116,923.65
9117,957.88
9118,952.76
9119,964.76
9120,961.32
9121,966.85
9122,970.78
9123,975.52
9124,975.5
9125,979.09
9126,976.39
9127,977.57
9128,971.28
9129,974.72
9130,969.09
9131,970.74
9132,966.51
9133,967.36
9134,964.88
9135,959.83
9136,959.4
9137,956.14
9138,957.47
9139,955.44
9140,942.06
9141,947.85
9142,948.96
9143,950.59
9144,947.15
9145,948.27
9146,950.02
9147,944.69
9148,946.76
9149,943.45
9150,945.99
9151,944.4
9152,941.23
9153,943.71
9154,942.3
9155,946.56
9156,940.91
9157,943.79
9158,940.4
9159,943.24
9160,941.56
9161,938.94
9162,941.48
9163,940.17
9164,947.73
9165,938.64
9166,934.45
9167,932.2
9168,954.51
9169,950.4
9170,942.78
9171,942.76
9172,940.98
9173,912.09
9174,925.55
9175,940.02
9176,941.4
9177,938.82
9178,939.92
9179,829.57
9180,824.59
9181,857.21
9182,868.2
9183,885.29
9184,892.42
9185,912.77
9186,912.29
9187,919.27
9188,922.28
9189,927.41
9190,927.82
9191,937.57
9192,934.49
9193,937.87
9194,936.02
9195,939.39
9196,938.37
9197,993.01
9198,976.16
9199,959.28
9200,958.27
9201,961.14
9202,959.89
9203,963.89
9204,949.05
9205,939.81
9206,934.14
9207,936.79
9208,935.4
9209,939.91
9210,936.35
9211,939.24
9212,936.85
9213,939.68
9214,938.45
9215,932.64
9216,941.33
9217,924.3
9218,931.86
9219,942.37
9220,943.16
9221,942.85
9222,938.61
9223,939.59
9224,934.7
9225,928.56
9226,949.4
9227,942.29
9228,940.68
9229,938.94
9230,930.73
9231,935.56
9232,934.87
9233,937.34
9234,934.63
9235,935.82
9236,938
9237,933.97
9238,938.48
9239,935.15
9240,937.45
9241,936.03
9242,933.24
9243,934.81
9244,932.55
9245,934.73
9246,931.69
9247,934.05
9248,931.71
9249,934.45
9250,933.23
9251,949.27
9252,937.62
9253,926.71
9254,921.96
9255,953.72
9256,949.34
9257,942.18
9258,940.51
9259,938.61
9260,924.77
9261,930.98
9262,933.4
9263,935.84
9264,932.92
9265,934.19
9266,938.21
9267,933.63
9268,936.32
9269,933.37
9270,936.07
9271,934.64
9272,931.39
9273,934.43
9274,931.76
9275,934.38
9276,931.82
9277,933.11
9278,913.81
9279,937.94
9280,936.77
9281,937.07
9282,931.45
9283,932.97
9284,930.43
9285,933.47
9286,932.12
9287,935.39
9288,932.37
9289,933.92
9290,931.17
9291,933.94
9292,932.56
9293,936.16
9294,932.53
9295,934.31
9296,931.74
9297,934.26
9298,932.98
9299,929
9300,918.23
9301,913.89
9302,898.28
9303,905.48
9304,908.14
9305,919.83
9306,917.03
9307,919.84
9308,918.3
9309,921.65
9310,920.8
9311,935.44
9312,929.2
9313,932.48
9314,928.9
9315,932.72
9316,930.9
9317,928.39
9318,931.04
9319,929.79
9320,915.38
9321,936.3
9322,918.46
9323,927.19
9324,928.78
9325,931.13
9326,992.24
9327,972.54
9328,953.47
9329,933.32
9330,935.92
9331,933.97
9332,936.4
9333,933.45
9334,934.88
9335,931.87
9336,934.78
9337,933.28
9338,936.19
9339,933.15
9340,934.62
9341,931.74
9342,934.5
9343,933.07
9344,936.39
9345,932.9
9346,934.57
9347,931.98
9348,934.25
9349,932.41
9350,933.98
9351,929.71
9352,937.5
9353,933.5
9354,934.47
9355,933.03
9356,930.22
9357,933.08
9358,931.58
9359,934.56
9360,931.6
9361,932.47
9362,929.93
9363,932.48
9364,931.22
9365,945.51
9366,932.86
9367,940.28
9368,932.14
9369,926.59
9370,925.06
9371,923.32
9372,927.47
9373,926.62
9374,933.36
9375,929.32
9376,931.36
9377,928.83
9378,931.53
9379,930.24
9380,925.03
9381,930.62
9382,927.7
9383,930.72
9384,925.52
9385,927.47
9386,930.57
9387,928.13
9388,929.48
9389,920.22
9390,933.55
9391,888.65
9392,904.93
9393,927.55
9394,929.15
9395,931.91
9396,930.03
9397,931.46
9398,927.25
9399,932.91
9400,926.24
9401,929.92
9402,928.13
9403,929.7
9404,932.27
9405,929.58
9406,930.86
9407,926.14
9408,930.54
9409,928.25
9410,930.93
9411,928.2
9412,929.53
9413,932.49
9414,927.06
9415,926.42
9416,923.16
9417,926.06
9418,924.91
9419,930.23
9420,926.41
9421,929.03
9422,926.5
9423,929.27
9424,928.06
9425,922.6
9426,927.37
9427,926.53
9428,929.05
9429,926.4
9430,927.74
9431,933.07
9432,927.96
9433,928.62
9434,926.09
9435,931.58
9436,929.77
9437,926.79
9438,929.34
9439,928.04
9440,937.75
9441,927.63
9442,942.01
9443,933.77
9444,919.32
9445,916.77
9446,912.47
9447,915.95
9448,915.08
9449,942.01
9450,935.26
9451,941.44
9452,938.26
9453,939.56
9454,937.77
9455,908.52
9456,916.96
9457,919.42
9458,923.61
9459,922.81
9460,924.38
9461,931.28
9462,927.02
9463,928.94
9464,926.31
9465,929.14
9466,927.81
9467,923.87
9468,927.87
9469,924.11
9470,927.29
9471,925.24
9472,926.09
9473,921.85
9474,919.09
9475,933.47
9476,928.62
9477,930.39
9478,928.89
9479,898.36
9480,914.64
9481,947.7
9482,940.51
9483,931.21
9484,931.54
9485,921.8
9486,919.93
9487,930.72
9488,926.82
9489,929.19
9490,927.76
9491,921.68
9492,927.12
9493,925.44
9494,927.9
9495,924.89
9496,926.31
9497,929.34
9498,926.26
9499,927.81
9500,925.13
9501,927.62
9502,925.6
9503,928.2
9504,925.15
9505,926.9
9506,924.36
9507,927.07
9508,925.78
9509,930.92
9510,926.11
9511,928.59
9512,925.79
9513,927.6
9514,926.14
9515,924
9516,926.68
9517,925.45
9518,932.61
9519,926.39
9520,928.95
9521,925.51
9522,929.66
9523,927.81
9524,925.17
9525,927.7
9526,926.51
9527,905.95
9528,919.38
9529,935.24
9530,932.1
9531,927.5
9532,928.25
9533,900.65
9534,899.67
9535,927.69
9536,925.09
9537,929.87
9538,928.58
9539,942.44
9540,931.57
9541,924.86
9542,920.68
9543,924.48
9544,923.19
9545,930.71
9546,925.49
9547,928.43
9548,925.25
9549,928.14
9550,926.59
9551,923.92
9552,926.63
9553,925.29
9554,929.63
9555,925.35
9556,927.53
9557,924.84
9558,927.17
9559,925.37
9560,900.64
9561,914.6
9562,929.49
9563,930.98
9564,928.35
9565,929.43
9566,863.79
9567,845.83
9568,853.28
9569,854.41
9570,865.75
9571,871.97
9572,886.19
9573,886.38
9574,891.88
9575,899.38
9576,904.42
9577,905.71
9578,910.37
9579,908.98
9580,911.07
9581,928.91
9582,936.49
9583,913.89
9584,918.94
9585,920.14
9586,922.1
9587,924.61
9588,922.09
9589,923.42
9590,931.1
9591,924.46
9592,927.46
9593,923.54
9594,927.09
9595,925.24
9596,922.54
9597,925.03
9598,923.74
9599,916.17
9600,923.83
9601,920.87
9602,924.89
9603,919.48
9604,921.45
9605,924.11
9606,921.92
9607,923.25
9608,933.27
9609,924.78
9610,921.81
9611,918.64
9612,927.87
9613,926.25
9614,923.67
9615,925.7
9616,924.36
9617,929.65
9618,917.44
9619,923.28
9620,922.79
9621,924.11
9622,923.05
9623,933.57
9624,927.44
9625,928.99
9626,948.06
9627,945.67
9628,947.85
9629,957.42
9630,939.29
9631,937.95
9632,930.14
9633,928.69
9634,930.72
9635,932.37
9636,930.88
9637,931.84
9638,927.84
9639,930.71
9640,928.92
9641,930.88
9642,926.85
9643,927.51
9644,920.93
9645,925.4
9646,924.36
9647,926.84
9648,924.12
9649,925.37
9650,931.2
9651,923.3
9652,921.38
9653,918.75
9654,934.82
9655,931.34
9656,925.54
9657,925.93
9658,924.39
9659,915.11
9660,921.24
9661,922.14
9662,924.53
9663,920.66
9664,922.09
9665,924.92
9666,921.96
9667,923.19
9668,917.45
9669,921.38
9670,920.33
9671,923.03
9672,920.57
9673,921.9
9674,914.95
9675,922.88
9676,917.21
9677,921.85
9678,918.83
9679,920.87
9680,923.25
9681,920.38
9682,921.7
9683,925.96
9684,921.5
9685,923.93
9686,921.15
9687,923.5
9688,921.66
9689,908.01
9690,916.1
9691,922.49
9692,923.71
9693,920.17
9694,921.41
9695,925.39
9696,920.51
9697,924.37
9698,921.17
9699,923.91
9700,922.4
9701,919.35
9702,922.04
9703,920.72
9704,925.49
9705,920.89
9706,923.45
9707,920.62
9708,923.01
9709,921.14
9710,909.53
9711,916.51
9712,920.66
9713,922.41
9714,919.25
9715,920.55
9716,925.19
9717,920.34
9718,923.52
9719,920.57
9720,921.81
9721,919.66
9722,912.64
9723,916.68
9724,916.1
9725,919.45
9726,917.04
9727,918.6
9728,915.58
9729,919.94
9730,918
9731,920.75
9732,918.21
9733,919.57
9734,924.85
9735,920.04
9736,920.77
9737,918.33
9738,923.18
9739,921.52
9740,918.67
9741,921.35
9742,920.05
9743,925.76
9744,920.26
9745,920.82
9746,918.24
9747,924.8
9748,922.79
9749,919.59
9750,921.99
9751,920.68
9752,-2.9316
9753,407.7
9754,740.38
9755,1128.7
9756,1145.4
9757,1229
9758,1344.7
9759,1379.4
9760,1381.5
9761,1397
9762,1383.4
9763,1386
9764,1349.3
9765,1354.3
9766,1320.7
9767,1319.4
9768,1301.2
9769,1300.5
9770,1258.6
9771,1246.4
9772,1229.3
9773,1220.2
9774,1214.7
9775,1210.3
9776,1182.6
9777,1184.6
9778,1170.6
9779,1169.8
9780,1160.5
9781,1160.1
9782,1028.6
9783,1018.4
9784,1012
9785,1009.4
9786,1011.9
9787,1010
9788,1002.6
9789,1005
9790,1001
9791,1001.3
9792,997.26
9793,997.4
9794,982.33
9795,986.39
9796,979.61
9797,981.32
9798,976.55
9799,976.87
9800,948.66
9801,945.35
9802,956.32
9803,950.64
9804,950.97
9805,948.99
9806,877.35
9807,891.17
9808,914.04
9809,912.72
9810,904.7
9811,905.79
9812,906.58
9813,902.95
9814,903.59
9815,900.46
9816,902.57
9817,901.02
9818,895.36
9819,886.43
9820,895.14
9821,890.57
9822,893.87
9823,891.16
9824,887.49
9825,889.16
9826,887.69
9827,883.46
9828,886.71
9829,884.61
9830,886.85
9831,884.13
9832,885.25
9833,869.02
9834,878.91
9835,876.17
9836,880.85
9837,875.43
9838,877.96
9839,880.91
9840,877.78
9841,879.11
9842,882.02
9843,878.39
9844,880.06
9845,877.38
9846,879.85
9847,878.52
9848,828.89
9849,854.47
9850,864.44
9851,866.39
9852,864.41
9853,866.04
9854,863.31
9855,866.68
9856,863.75
9857,866.75
9858,864.48
9859,865.87
9860,876.4
9861,868.93
9862,871.12
9863,867.27
9864,872.88
9865,870.6
9866,867.67
9867,870.22
9868,868.87
9869,864.79
9870,868.68
9871,866.8
9872,869.29
9873,866.79
9874,868.05
9875,879.99
9876,863.17
9877,884.43
9878,879.14
9879,876.32
9880,875.18
9881,873.98
9882,876.24
9883,874.95
9884,880.63
9885,873.61
9886,873.68
9887,870.63
9888,876.2
9889,874.37
9890,871.59
9891,873.96
9892,872.63
9893,843.54
9894,812.85
9895,834.46
9896,846.52
9897,853.61
9898,855.08
9899,861.13
9900,858.99
9901,861.15
9902,859.78
9903,863.49
9904,861.87
9905,864.54
9906,862.09
9907,863.4
9908,848.51
9909,872.36
9910,869.49
9911,877.86
9912,876
9913,879.48
9914,881.41
9915,885.94
9916,885.27
9917,888.51
9918,886.08
9919,887.54
9920,887.32
9921,874.81
9922,870.77
9923,855.74
9924,861.25
9925,862.97
9926,869.15
9927,866.89
9928,868.98
9929,867.27
9930,870.72
9931,869.42
9932,872.29
9933,869.77
9934,871.15
9935,866.64
9936,871.52
9937,868.53
9938,871.14
9939,866.09
9940,867.78
9941,870.68
9942,867.99
9943,869.26
9944,864.18
9945,868.66
9946,865.89
9947,868.51
9948,865.58
9949,866.89
9950,869.96
9951,866.37
9952,866.78
9953,864.41
9954,867.08
9955,865.76
9956,861
9957,865.38
9958,862.8
9959,865.25
9960,860.86
9961,862.39
9962,865.48
9963,862.54
9964,863.94
9965,861
9966,863.86
9967,862.38
9968,865.21
9969,862.25
9970,863.66
9971,860.8
9972,863.35
9973,861.08
9974,863.5
9975,860.76
9976,862.12
9977,858.63
9978,862.1
9979,860.36
9980,862.84
9981,860.32
9982,861.56
9983,843.45
9984,858.34
9985,849.5
9986,856.6
9987,861.4
9988,863.77
9989,866.75
9990,863.87
9991,865.14
9992,871.83
9993,862.12
9994,866.54
9995,866.55
9996,869.4
9997,868.36
9998,871.6
9999,868.39
10000,869.61
10001,866.7
10002,869.02
10003,867.56
10004,870.38
10005,864.25
10006,866.15
10007,862.75
10008,866.05
10009,864.27
10010,861.59
10011,863.97
10012,862.65
10013,833.34
10014,798.32
10015,812.63
10016,815.01
10017,821.12
10018,822.04
10019,828.75
10020,826.92
10021,829.88
10022,830
10023,834.1
10024,833.8
10025,838.07
10026,836.01
10027,838.03
10028,837.71
10029,842.36
10030,841.58
10031,844.64
10032,842.59
10033,844.09
10034,849.25
10035,843.02
10036,841.94
10037,838.71
10038,841.95
10039,841.08
10040,847.3
10041,843.93
10042,846.9
10043,844.72
10044,847.71
10045,846.59
10046,848.68
10047,860.01
10048,840.34
10049,846.71
10050,849.07
10051,852.47
10052,856.5
10053,853.45
10054,854.62
10055,856.34
10056,853.73
10057,855.26
10058,852.2
10059,855.01
10060,853.5
10061,856.29
10062,853.28
10063,854.7
10064,851.88
10065,854.58
10066,853.18
10067,856.51
10068,853.07
10069,853.82
10070,851.5
10071,854.23
10072,852.96
10073,848.12
10074,853.33
10075,850.49
10076,853.41
10077,848.38
10078,850.26
10079,853.33
10080,850.91
10081,852.24
10082,844.98
10083,854.34
10084,840.38
10085,847.41
10086,857.55
10087,858.57
10088,858.43
10089,852.38
10090,853.3
10091,853.13
10092,850.17
10093,853.18
10094,850.66
10095,853.23
10096,851.99
10097,835.38
10098,853.39
10099,846.57
10100,835.89
10101,833.66
10102,834.87
10103,833.38
10104,840.01
10105,843.57
10106,846.49
10107,844.28
10108,845.69
10109,881.74
10110,866.1
10111,861.27
10112,859.55
10113,862.22
10114,860.92
10115,862.81
10116,854.49
10117,851.88
10118,849.71
10119,852.47
10120,851.31
10121,889.45
10122,868.53
10123,863.15
10124,860.9
10125,863.86
10126,862.12
10127,858.88
10128,852.24
10129,852.34
10130,849.03
10131,852.4
10132,851.43
10133,855.31
10134,852.35
10135,853.96
10136,851.29
10137,853.96
10138,852.58
10139,856.09
10140,852.26
10141,853.54
10142,849.04
10143,851.45
10144,850.06
10145,855.09
10146,849.71
10147,855.43
10148,851.54
10149,852.62
10150,851.06
10151,848.73
10152,851.35
10153,850.1
10154,857.59
10155,850.24
10156,851.9
10157,848.21
10158,855.58
10159,853.19
10160,849.92
10161,851.85
10162,850.48
10163,845.74
10164,849.84
10165,846.22
10166,849.43
10167,847.1
10168,848.51
10169,851.91
10170,848.74
10171,849.65
10172,847.32
10173,849.95
10174,848.73
10175,841.09
10176,850.96
10177,842.28
10178,848.22
10179,844.19
10180,846.49
10181,849.29
10182,847.84
10183,849.25
10184,852.24
10185,849.22
10186,850.7
10187,847.96
10188,850.58
10189,849.23
10190,853.09
10191,849.05
10192,850.52
10193,846.11
10194,848.36
10195,847
10196,856.16
10197,847.61
10198,863.93
10199,857.86
10200,858.18
10201,856.24
10202,607.05
10203,667.4
10204,722.33
10205,783.2
10206,790.21
10207,804.94
10208,827.29
10209,833.11
10210,835.33
10211,841.39
10212,840
10213,842.43
10214,845.8
10215,850.33
10216,847.77
10217,850.56
10218,847.89
10219,849.26
10220,852.81
10221,849.24
10222,850.99
10223,848.43
10224,850.91
10225,849.64
10226,769.55
10227,819.56
10228,817.99
10229,826.14
10230,822.84
10231,825.86
10232,824.33
10233,828.47
10234,827.44
10235,831.83
10236,829.07
10237,831.14
10238,828.93
10239,832.66
10240,831.5
10241,835.28
10242,832.69
10243,834.53
10244,832.15
10245,835.95
10246,834.72
10247,837.91
10248,835.56
10249,837.13
10250,834.2
10251,840.74
10252,838.98
10253,842.53
10254,839.64
10255,841.38
10256,844.16
10257,841.72
10258,843.09
10259,837.56
10260,844.62
10261,841.82
10262,845.51
10263,841.68
10264,843.47
10265,845.86
10266,843.31
10267,844.57
10268,864.82
10269,845.8
10270,862.83
10271,845.34
10272,849.88
10273,848.85
10274,851.45
10275,848.47
10276,849.7
10277,846.45
10278,849.18
10279,847.58
10280,850.18
10281,847.1
10282,848.43
10283,845.51
10284,848.1
10285,846.66
10286,849.88
10287,846.16
10288,846.67
10289,844.42
10290,846.38
10291,845.02
10292,842.42
10293,845.25
10294,843.85
10295,846.84
10296,843.93
10297,845.41
10298,842.67
10299,845.41
10300,844.03
10301,847.36
10302,844.05
10303,844.83
10304,842.52
10305,845.17
10306,843.93
10307,838.01
10308,844.47
10309,840.51
10310,844.21
10311,840.75
10312,842.5
10313,844.93
10314,842.46
10315,843.7
10316,454.35
10317,636.26
10318,664.28
10319,697.65
10320,691.1
10321,709.72
10322,741.56
10323,757.79
10324,767.64
10325,776.59
10326,775.96
10327,779.87
10328,831.18
10329,821.27
10330,825.56
10331,822.25
10332,829.54
10333,827.4
10334,823.95
10335,827.44
10336,825.83
10337,833.99
10338,827.02
10339,830.72
10340,826.85
10341,830.48
10342,828.53
10343,825.44
10344,828.34
10345,826.81
10346,833.94
10347,824.16
10348,827.36
10349,822.6
10350,829.53
10351,826.54
10352,822.69
10353,824.57
10354,823.03
10355,819.35
10356,822.43
10357,820.6
10358,823.21
10359,820.25
10360,821.54
10361,817.41
10362,820.95
10363,818.93
10364,821.43
10365,818.68
10366,819.93
10367,801.67
10368,813.43
10369,805.3
10370,812.68
10371,819.79
10372,820.9
10373,821.4
10374,817.84
10375,818.72
10376,759.03
10377,781.27
10378,805.67
10379,810.72
10380,809.42
10381,811.27
10382,815.81
10383,820.51
10384,811.49
10385,814.5
10386,812.22
10387,813.53
10388,819.07
10389,812.85
10390,812.09
10391,809.28
10392,813.69
10393,811.96
10394,809.09
10395,811.42
10396,810.06
10397,814.44
10398,805.61
10399,814.59
10400,809.2
10401,807.5
10402,805.49
10403,803.63
10404,808.51
10405,807.35
10406,805.11
10407,808.6
10408,806.13
10409,808.57
10410,806.22
10411,806.93
10412,788.62
10413,799.47
10414,810.83
10415,810.56
10416,806.34
10417,807.31
10418,803.44
10419,797.54
10420,819.6
10421,812.31
10422,808.45
10423,806.85
10424,802.01
10425,805.38
10426,803.86
10427,806.42
10428,803.89
10429,805.15
10430,798.7
10431,804.94
10432,801.5
10433,804.97
10434,801.71
10435,803.38
10436,805.81
10437,803.32
10438,804.41
10439,544.24
10440,733.6
10441,753.22
10442,940.33
10443,956.2
10444,948.49
10445,946.04
10446,939.36
10447,938.62
10448,901.42
10449,903.45
10450,884.76
10451,884.52
10452,876.78
10453,876.72
10454,862.62
10455,857.27
10456,852.93
10457,848.86
10458,848.46
10459,846.5
10460,833.93
10461,837
10462,831.86
10463,833.27
10464,829.29
10465,830.03
10466,821.78
10467,815.64
10468,815.01
10469,811.44
10470,813.7
10471,811.87
10472,808.86
10473,810.84
10474,809.45
10475,755.15
10476,775
10477,800.22
10478,797.55
10479,792.73
10480,793.44
10481,771.7
10482,788.13
10483,794.69
10484,823.48
10485,819.47
10486,820.47
10487,816.74
10488,818.1
10489,816.27
10490,704.6
10491,694.05
10492,705.92
10493,715.45
10494,725.78
10495,730.47
10496,757.05
10497,755.78
10498,764.91
10499,765.52
10500,771.24
10501,771.21
10502,1198.4
10503,1035.1
10504,1032.9
10505,1029.9
10506,1032.1
10507,1027.4
10508,1006.7
10509,995.87
10510,975.47
10511,968.73
10512,964.49
10513,961.21
10514,939.93
10515,941.63
10516,932.59
10517,931.55
10518,925.23
10519,924.78
10520,669.06
10521,675.48
10522,681.62
10523,705.3
10524,707.09
10525,717.31
10526,728.87
10527,736.84
10528,740.85
10529,753.73
10530,753.26
10531,758.68
10532,763.17
10533,768.49
10534,769.84
10535,776.97
10536,775.52
10537,778.69
10538,780.49
10539,784.91
10540,785.09
10541,788.51
10542,785.87
10543,787.52
10544,816.98
10545,809.39
10546,820.34
10547,815.24
10548,814.29
10549,812.45
10550,787.09
10551,795.17
10552,801.74
10553,803.7
10554,799.27
10555,800.51
10556,803.41
10557,799.43
10558,801.77
10559,799.25
10560,801.71
10561,800.42
10562,796.69
10563,797.85
10564,793.78
10565,795.76
10566,793.28
10567,794.91
10568,792.53
10569,796.33
10570,795.03
10571,797.75
10572,795.43
10573,796.76
10574,863.44
10575,909.15
10576,875.35
10577,864.09
10578,858.35
10579,855.79
10580,849.85
10581,849.95
10582,847.17
10583,749.43
10584,742.57
10585,748.91
10586,751.14
10587,758.55
10588,759.28
10589,945.08
10590,927.83
10591,920.99
10592,873.04
10593,877.03
10594,870.7
10595,870.46
10596,864.19
10597,863.97
10598,753.61
10599,748.52
10600,752
10601,778.51
10602,783.47
10603,788.92
10604,842.54
10605,830.28
10606,825.6
10607,801.35
10608,805.63
10609,805.36
10610,808.57
10611,805.48
10612,806.38
10613,802.19
10614,804.85
10615,802.81
10616,804.72
10617,801.77
10618,802.78
10619,797.95
10620,801.27
10621,799.51
10622,799.94
10623,797.21
10624,798.37
10625,794.11
10626,797.75
10627,795.85
10628,798.24
10629,795.65
10630,796.84
10631,800.16
10632,776.65
10633,774.41
10634,782.28
10635,786.03
10636,785.92
10637,794.76
10638,790.9
10639,792.79
10640,790.43
10641,793.21
10642,792.02
10643,787.63
10644,796.32
10645,782.79
10646,790.18
10647,800.72
10648,801.33
10649,800.63
10650,796.13
10651,797.08
10652,794.91
10653,789.78
10654,806.48
10655,800.31
10656,797.64
10657,796.15
10658,792.8
10659,795.62
10660,794.05
10661,796.66
10662,793.79
10663,795.11
10664,792.03
10665,794.75
10666,792.24
10667,794.67
10668,792.09
10669,793.34
10670,786.47
10671,793.19
10672,790.13
10673,793.54
10674,789.13
10675,790.95
10676,793.54
10677,791.11
10678,792.36
10679,751.57
10680,450.63
10681,438.01
10682,146.13
10683,282.25
10684,324.2
10685,519.06
10686,520.85
10687,553.42
10688,565.72
10689,582.75
10690,586.23
10691,654.87
10692,645.61
10693,659.03
10694,657.46
10695,669.26
10696,668.19
10697,675.03
10698,682.72
10699,684.91
10700,691.38
10701,689.96
10702,693.03
10703,851.3
10704,839.6
10705,835.45
10706,830.21
10707,832.4
10708,830.15
10709,820.95
10710,814.24
10711,814.92
10712,811.15
10713,812.07
10714,810.11
10715,800.76
10716,803.9
10717,799.42
10718,800.84
10719,796.86
10720,797.59
10721,703.51
10722,690.19
10723,697.88
10724,691.42
10725,696.82
10726,696.91
10727,721.61
10728,718.48
10729,728.77
10730,726.24
10731,729.7
10732,728.52
10733,726.94
10734,731.54
10735,730.63
10736,733.57
10737,731.35
10738,732.8
10739,737.46
10740,730.57
10741,729.18
10742,724.9
10743,728.41
10744,727.7
10745,732.56
10746,729.83
10747,732.06
10748,730.08
10749,733.12
10750,732.06
10751,737.86
10752,733.87
10753,736.45
10754,734.13
10755,735.82
10756,734.52
10757,732.22
10758,735.27
10759,733.95
10760,737.07
10761,734.37
10762,735.9
10763,733.01
10764,736.27
10765,734.78
10766,737.51
10767,734.95
10768,736.3
10769,731.91
10770,736.56
10771,731.2
10772,735.18
10773,733.77
10774,735.25
10775,737.69
10776,735.08
10777,736.43
10778,732.53
10779,736.38
10780,732.26
10781,735.54
10782,733.35
10783,734.75
10784,738.41
10785,734.99
10786,736.77
10787,734.26
10788,736.79
10789,735.54
10790,773.41
10791,734.81
10792,731.13
10793,730.15
10794,732.64
10795,730.4
10796,732.64
10797,729.92
10798,731.02
10799,724.23
10800,729.08
10801,725.85
10802,728.54
10803,724.4
10804,725.01
10805,723.46
10806,721.21
10807,724.4
10808,722.31
10809,725.04
10810,723.92
10811,737.42
10812,728.03
10813,721.05
10814,717.48
10815,737.46
10816,734.01
10817,728.73
10818,727.56
10819,726.03
10820,720.95
10821,724.48
10822,722.93
10823,725.43
10824,722.97
10825,724.2
10826,632.07
10827,691.81
10828,686.62
10829,699.23
10830,695.85
10831,700.07
10832,702.63
10833,707.39
10834,707.65
10835,711.81
10836,710.02
10837,711.92
10838,716.37
10839,722.84
10840,717.81
10841,721.65
10842,719.24
10843,720.96
10844,723.29
10845,720.7
10846,721.91
10847,606.74
10848,700.82
10849,720.49
10850,805.5
10851,807.95
10852,813.75
10853,824.92
10854,833.33
10855,832.76
10856,837.3
10857,833.22
10858,835.4
10859,851.06
10860,836.37
10861,829.05
10862,825.14
10863,827
10864,824.83
10865,771.46
10866,762.4
10867,763.67
10868,760.25
10869,766.65
10870,767.46
10871,773.1
10872,770.55
10873,772.78
10874,771.34
10875,776.3
10876,772.39
10877,775.08
10878,771.4
10879,772.68
10880,774.67
10881,770.37
10882,769.11
10883,766.39
10884,768.89
10885,767.28
10886,762.06
10887,765.37
10888,762.74
10889,764.78
10890,761.67
10891,762.69
10892,719.03
10893,732.12
10894,731.15
10895,735.14
10896,734.15
10897,735.63
10898,740.14
10899,736.19
10900,737.32
10901,734.59
10902,736.85
10903,735.59
10904,722.86
10905,730.08
10906,733.67
10907,734.68
10908,728
10909,729.62
10910,732.68
10911,729.71
10912,730.88
10913,727.05
10914,730.25
10915,728.38
10916,730.39
10917,726.65
10918,727.72
10919,689.53
10920,683.64
10921,729.27
10922,735.18
10923,742.36
10924,742.13
10925,760.71
10926,746.98
10927,744.88
10928,708.06
10929,765.54
10930,756.61
10931,723.57
10932,723.55
10933,726.42
10934,730.22
10935,731.57
10936,721.95
10937,723.94
10938,721
10939,721.99
10940,328.06
10941,305.68
10942,386.81
10943,420.03
10944,443.25
10945,453.94
10946,548.21
10947,545.68
10948,574.04
10949,576.39
10950,591.77
10951,592.53
10952,619.94
10953,628.19
10954,637.08
10955,643.38
10956,645.27
10957,648.18
10958,672.85
10959,668.58
10960,677.91
10961,675.99
10962,681.95
10963,680.93
10964,681.31
10965,685.45
10966,685.35
10967,689.63
10968,687.69
10969,689.76
10970,691.77
10971,697.05
10972,696.73
10973,699.93
10974,697.92
10975,699.5
10976,702.8
10977,698.88
10978,699.87
10979,694.36
10980,700.32
10981,703.35
10982,705.6
10983,702.48
10984,703.86
10985,708.09
10986,704.46
10987,706.71
10988,704.64
10989,706.24
10990,704.96
10991,701.58
10992,705.67
10993,704.34
10994,707.07
10995,704.61
10996,705.93
10997,712.2
10998,707.05
10999,707.05
11000,704.68
11001,711.54
11002,709.53
11003,706.34
11004,708.69
11005,707.41
11006,731.12
11007,704.88
11008,736.91
11009,728.69
11010,737.17
11011,736.31
11012,737.47
11013,734.52
11014,735.26
11015,729.93
11016,732.73
11017,730.12
11018,731.77
11019,728.66
11020,729.5
11021,716.98
11022,722.49
11023,717.36
11024,720.34
11025,716.33
11026,717.8
11027,719.89
11028,717.1
11029,718.16
11030,712.86
11031,713.89
11032,709.36
11033,711.08
11034,708.5
11035,709.99
11036,707.13
11037,710.89
11038,709.34
11039,711.89
11040,709.44
11041,710.68
11042,737.14
11043,703.54
11044,694.92
11045,695.3
11046,700.36
11047,699.54
11048,702.29
11049,699.92
11050,701.48
11051,705.1
11052,716.81
11053,712.86
11054,716.34
11055,716.18
11056,717.76
11057,721.62
11058,718.31
11059,719.43
11060,716.39
11061,718.64
11062,717.09
11063,719.17
11064,714.72
11065,715.77
11066,712.94
11067,715.07
11068,713.65
11069,708.87
11070,712.29
11071,708.18
11072,710.93
11073,708.31
11074,709.55
11075,713.11
11076,708.72
11077,710.38
11078,707.67
11079,709.76
11080,707.92
11081,680.11
11082,693.81
11083,708.56
11084,710.4
11085,708.02
11086,709.08
11087,601.25
11088,586.29
11089,588.38
11090,596.97
11091,613.36
11092,620.32
11093,721.43
11094,718.01
11095,714.7
11096,701.62
11097,704.27
11098,701.9
11099,703.67
11100,700.77
11101,701.84
11102,696.99
11103,700.75
11104,698.98
11105,701.54
11106,699.14
11107,700.42
11108,712.24
11109,702.71
11110,709.54
11111,704.02
11112,708.51
11113,705.92
11114,702.89
11115,704.96
11116,703.51
11117,701.32
11118,702.76
11119,701.2
11120,702.58
11121,697.19
11122,710.67
11123,705.56
11124,705.92
11125,704.36
11126,690.27
11127,697.82
11128,704.32
11129,705.76
11130,699.45
11131,700.9
11132,703.69
11133,700.94
11134,702.31
11135,699.25
11136,702.27
11137,700.76
11138,703.36
11139,700.74
11140,702.04
11141,698.2
11142,701.91
11143,699.31
11144,699.76
11145,696.85
11146,698.04
11147,687.73
11148,701.6
11149,714.79
11150,715.18
11151,710.8
11152,711.37
11153,658.75
11154,652.88
11155,683.79
11156,682.73
11157,687.78
11158,687.26
11159,731.34
11160,738.37
11161,721.08
11162,720.82
11163,717.21
11164,717.59
11165,603.52
11166,602.41
11167,613.11
11168,625.79
11169,636.89
11170,644.42
11171,659.26
11172,659.98
11173,665.73
11174,676.13
11175,681.42
11176,683.5
11177,688.06
11178,687.06
11179,689.09
11180,850.8
11181,854.52
11182,814.88
11183,807.84
11184,797.35
11185,795.08
11186,733.16
11187,738.01
11188,733.24
11189,734.84
11190,729.92
11191,730.62
11192,727.81
11193,723.37
11194,722.43
11195,719.03
11196,720.18
11197,718.53
11198,704.72
11199,704.52
11200,698.7
11201,698.29
11202,695.97
11203,698.28
11204,696.64
11205,699.71
11206,698.67
11207,702.71
11208,699.67
11209,701.48
11210,699.13
11211,701.73
11212,700.53
11213,708.69
11214,701.63
11215,704.21
11216,700.24
11217,704.35
11218,702.32
11219,699.76
11220,702.31
11221,701.1
11222,695.92
11223,699.92
11224,697.42
11225,700.21
11226,697.79
11227,699.13
11228,703.51
11229,699.5
11230,700.13
11231,697.87
11232,701.44
11233,700.05
11234,697.21
11235,700.18
11236,698.99
11237,699.89
11238,697.09
11239,699.97
11240,697.55
11241,700.16
11242,698.96
11243,707.79
11244,754.18
11245,733.24
11246,701.91
11247,711.8
11248,713.53
11249,707.69
11250,710.75
11251,708.23
11252,709.98
11253,707.07
11254,707.98
11255,674.41
11256,685.66
11257,690.4
11258,695.48
11259,699.18
11260,701.45
11261,704.36
11262,701.18
11263,702.38
11264,706.25
11265,699.71
11266,703.51
11267,700.45
11268,702.5
11269,700.6
11270,697.77
11271,700.5
11272,699.21
11273,703.78
11274,672.43
11275,671.28
11276,659.49
11277,670.33
11278,671.04
11279,680.51
11280,677.97
11281,681.85
11282,680.46
11283,683.99
11284,683.22
11285,757.99
11286,741.74
11287,715.86
11288,716.27
11289,720.35
11290,719.51
11291,745.88
11292,728.69
11293,721.83
11294,703.8
11295,706.71
11296,704.92
11297,707.14
11298,704.28
11299,705.41
11300,701.42
11301,704.58
11302,702.64
11303,704.86
11304,702.23
11305,703.35
11306,689.4
11307,698.14
11308,692.62
11309,697.46
11310,694.18
11311,696.47
11312,699.06
11313,695.85
11314,697.15
11315,699.89
11316,696.69
11317,698.17
11318,695.57
11319,697.99
11320,696.7
11321,702.5
11322,695.25
11323,698.97
11324,694.83
11325,699.22
11326,697.09
11327,694.43
11328,696.93
11329,695.62
11330,691.69
11331,695.39
11332,691.58
11333,694.66
11334,692.39
11335,693.74
11336,697.58
11337,693.97
11338,695.82
11339,693.35
11340,695.83
11341,694.6
11342,683.86
11343,694.45
11344,677.19
11345,686.88
11346,704.59
11347,704.17
11348,700.95
11349,696.54
11350,697.16
11351,528.8
11352,576.7
11353,615.68
11354,777.22
11355,776.17
11356,764.62
11357,758.66
11358,753.03
11359,751.5
11360,739.39
11361,740.74
11362,735.56
11363,734.73
11364,730.43
11365,730.24
11366,708.89
11367,713.31
11368,708.01
11369,710.41
11370,706.5
11371,707.69
11372,709.3
11373,706.14
11374,707.01
11375,703.44
11376,705.81
11377,704.09
11378,706.05
11379,702.79
11380,702.92
11381,700.36
11382,702.51
11383,701.19
11384,675.1
11385,688.16
11386,687.33
11387,695.57
11388,695.82
11389,697.17
11390,699.67
11391,699.21
11392,700.6
11393,705.31
11394,713.01
11395,702.81
11396,702.15
11397,700.48
11398,701.32
11399,694.15
11400,698.78
11401,696.18
11402,698.84
11403,695.93
11404,697.19
11405,699.23
11406,696.37
11407,697.84
11408,695.14
11409,697.74
11410,696.38
11411,699.77
11412,696.19
11413,696.72
11414,694.45
11415,697.29
11416,696
11417,692.3
11418,695.95
11419,692.18
11420,695.19
11421,692.88
11422,694.21
11423,698.16
11424,694.44
11425,695.02
11426,692.77
11427,695.87
11428,694.56
11429,692.03
11430,693.37
11431,691.02
11432,693
11433,690.23
11434,692.44
11435,690.28
11436,692.97
11437,691.83
11438,700.49
11439,693.95
11440,696.37
11441,692.71
11442,696.83
11443,694.95
11444,692.19
11445,694.5
11446,693.24
11447,686.71
11448,693.02
11449,690.94
11450,694.09
11451,689.8
11452,691.51
11453,693.8
11454,690.38
11455,691.56
11456,697.83
11457,689.63
11458,703.48
11459,697.79
11460,697.09
11461,695.36
11462,653.38
11463,669.24
11464,687.38
11465,695.17
11466,693.73
11467,695.55
11468,704.68
11469,704.89
11470,695.08
11471,689.34
11472,686.63
11473,688.67
11474,686.8
11475,689.83
11476,688.78
11477,692.95
11478,689.81
11479,691.69
11480,689.35
11481,691.94
11482,690.75
11483,706.77
11484,694.64
11485,687.71
11486,680.98
11487,703.52
11488,701.1
11489,698.4
11490,700.86
11491,699.43
11492,694.29
11493,698.08
11494,695.1
11495,697.38
11496,694.66
11497,695.81
11498,699.52
11499,692.76
11500,697.22
11501,693.14
11502,697.12
11503,695.16
11504,692.62
11505,694.97
11506,693.69
11507,688.01
11508,693.11
11509,690.56
11510,693.36
11511,688.14
11512,690
11513,693.09
11514,690.68
11515,691.99
11516,685.02
11517,693.68
11518,688.49
11519,687.15
11520,682.14
11521,683.27
11522,687.79
11523,685.46
11524,698.52
11525,697.23
11526,699.99
11527,698.57
11528,659.37
11529,631.1
11530,654.46
11531,665.62
11532,669.04
11533,670.82
11534,699.03
11535,693.69
11536,691.62
11537,688.71
11538,692.56
11539,691.09
11540,688.24
11541,691.14
11542,689.74
11543,692.75
11544,689.9
11545,690.68
11546,688.3
11547,690.77
11548,689.58
11549,734.6
11550,705.59
11551,702.97
11552,699.71
11553,695.2
11554,693.7
11555,697.72
11556,694.39
11557,695.44
11558,692.46
11559,694.67
11560,693.24
11561,695.66
11562,689
11563,693.81
11564,689.86
11565,693.07
11566,691.12
11567,688.67
11568,691.34
11569,690.09
11570,686.58
11571,687.38
11572,682.73
11573,684.48
11574,682.05
11575,683.83
11576,681.95
11577,685.6
11578,684.53
11579,687.39
11580,685.14
11581,686.53
11582,684.04
11583,694.61
11584,675.33
11585,682
11586,686.73
11587,689.8
11588,693.25
11589,689.99
11590,691.22
11591,692.94
11592,690.34
11593,691.57
11594,687.69
11595,691
11596,689.11
11597,691.48
11598,688.95
11599,690.14
11600,664.04
11601,682.64
11602,695.18
11603,698.7
11604,695.19
11605,696.68
11606,699.25
11607,696.08
11608,697.21
11609,693.64
11610,696.43
11611,694.71
11612,697.1
11613,694.17
11614,695.2
11615,686.9
11616,691.83
11617,691.88
11618,694.07
11619,691.75
11620,692.42
11621,618.39
11622,654
11623,688.4
11624,710.39
11625,711.56
11626,716.63
11627,725.95
11628,727.05
11629,716.44
11630,717
11631,712.39
11632,712.84
11633,669.63
11634,662.68
11635,695.48
11636,691.75
11637,693.3
11638,691.51
11639,688.73
11640,691.15
11641,689.86
11642,698.57
11643,682.38
11644,689.4
11645,689.29
11646,693.13
11647,692.36
11648,696.63
11649,693.59
11650,695.14
11651,692.52
11652,694.94
11653,693.58
11654,697.29
11655,692.13
11656,693.52
11657,690.49
11658,693.07
11659,691.55
11660,689.09
11661,690.41
11662,688.84
11663,686.33
11664,680.55
11665,697.6
11666,692.69
11667,693.41
11668,691.78
11669,591.98
11670,622.45
11671,657.54
11672,674.37
11673,673.58
11674,677.95
11675,680.75
11676,684.51
11677,684.04
11678,687.64
11679,685.42
11680,687.03
11681,684.72
11682,688.8
11683,686.8
11684,689.35
11685,686.8
11686,688.07
11687,692.88
11688,687.96
11689,690.32
11690,687.49
11691,688.58
11692,686.66
11693,679.88
11694,683.14
11695,682.14
11696,686.14
11697,683.3
11698,685.21
11699,682.99
11700,685.74
11701,684.59
11702,690.53
11703,685.84
11704,688.45
11705,685.65
11706,688.56
11707,687.21
11708,684.06
11709,686.83
11710,685.53
11711,689
11712,685.8
11713,686.66
11714,684.44
11715,687.13
11716,685.93
11717,680.98
11718,687.13
11719,683.5
11720,687.1
11721,683.79
11722,685.5
11723,687.67
11724,684.14
11725,685.35
11726,690.77
11727,684.73
11728,694.67
11729,690.03
11730,688
11731,686.54
11732,684.49
11733,687.3
11734,686.13
11735,693.09
11736,687.04
11737,688.28
11738,685.23
11739,688.94
11740,686.71
11741,680.34
11742,683.66
11743,682.62
11744,686.2
11745,683.43
11746,685.14
11747,682.75
11748,685.57
11749,684.34
11750,688.12
11751,684.81
11752,686.65
11753,684.5
11754,686.03
11755,684.76
11756,677.95
11757,684.88
11758,687.25
11759,689.71
11760,683.17
11761,684.75
11762,687.5
11763,685.16
11764,686.49
11765,682.13
11766,686.79
11767,684.17
11768,686.84
11769,682.38
11770,684.05
11771,687.12
11772,684.57
11773,685.94
11774,682.17
11775,686.25
11776,682.09
11777,685.43
11778,683.4
11779,684.82
11780,687.95
11781,685.1
11782,685.98
11783,683.66
11784,686.18
11785,685
11786,1429.9
11787,1273.7
11788,1230.1
11789,1219.5
11790,1227.5
11791,1214.9
11792,1166
11793,1141.6
11794,1107.2
11795,1090.7
11796,1082.2
11797,1074.4
11798,944.72
11799,951.67
11800,927.22
11801,928.37
11802,914.74
11803,914.76
11804,906.99
11805,900
11806,896.49
11807,884.55
11808,884.67
11809,879.06
11810,870.19
11811,863.82
11812,858.8
11813,851.84
11814,851.03
11815,847.66
11816,655.46
11817,649.14
11818,658.02
11819,659.63
11820,666.54
11821,666.75
11822,844.05
11823,840.29
11824,824.42
11825,812.3
11826,803.71
11827,800.23
11828,781.51
11829,782.86
11830,775.53
11831,773.11
11832,767.09
11833,766.03
11834,738.85
11835,742.22
11836,732.1
11837,733.06
11838,726.83
11839,727.35
11840,721.97
11841,717.16
11842,714.09
11843,708.46
11844,709.12
11845,707.12
11846,504.58
11847,515.81
11848,535.12
11849,624.1
11850,632.12
11851,632.36
11852,638.07
11853,636.66
11854,639.38
11855,705.9
11856,710.69
11857,708.87
11858,716.52
11859,713.71
11860,717.3
11861,714.23
11862,716.14
11863,714.32
11864,690.24
11865,679.71
11866,672.76
11867,671.34
11868,674.44
11869,673.35
11870,697.18
11871,700.57
11872,689.37
11873,690.94
11874,687.36
11875,693.25
11876,694.08
11877,699.94
11878,699.7
11879,707.61
11880,703.92
11881,706.4
11882,703.42
11883,706.43
11884,704.73
11885,707.53
11886,701.94
11887,700.83
11888,697.31
11889,698.47
11890,696.72
11891,691.02
11892,693.57
11893,689.36
11894,691.17
11895,687.88
11896,688.77
11897,494.46
11898,517.43
11899,517.74
11900,531.8
11901,548.86
11902,554.75
11903,609.07
11904,606.41
11905,624.06
11906,624.42
11907,633.44
11908,633.34
11909,657.91
11910,664.53
11911,665.37
11912,668.98
11913,667.26
11914,668.95
11915,672.26
11916,669.8
11917,671.39
11918,668.68
11919,672.51
11920,670.93
11921,673.51
11922,671.12
11923,672.39
11924,691.67
11925,676.16
11926,671.05
11927,670.75
11928,674.42
11929,673.09
11930,677.82
11931,669.84
11932,670.76
11933,666.55
11934,669.62
11935,668.16
11936,670.82
11937,668
11938,669.26
11939,665.88
11940,668.85
11941,667.18
11942,669.57
11943,666.91
11944,668.11
11945,663.57
11946,667.5
11947,665.31
11948,667.55
11949,663.56
11950,664.92
11951,668.26
11952,664.91
11953,666.55
11954,664.14
11955,666.57
11956,665.34
11957,681.63
11958,662
11959,656.28
11960,657.73
11961,664.5
11962,664.12
11963,679.54
11964,683.39
11965,675.25
11966,678.42
11967,675.95
11968,677.25
11969,682.69
11970,676.59
11971,677.23
11972,674.69
11973,678.43
11974,676.84
11975,673.77
11976,676.14
11977,674.81
11978,680.31
11979,672.71
11980,679.64
11981,674.21
11982,670.58
11983,669.22
11984,668.24
11985,672.2
11986,671.05
11987,667.95
11988,672.17
11989,667.94
11990,670.81
11991,668.31
11992,669.64
11993,672.73
11994,669.54
11995,670.1
11996,667.8
11997,670.31
11998,669.08
11999,661.92
12000,669.08
12001,663.89
12002,668
12003,664.3
12004,666.13
12005,668.43
12006,665.95
12007,667.15
12008,672.83
12009,666.39
12010,670.11
12011,665.87
12012,668.69
12013,667.06
12014,664.78
12015,667.02
12016,665.77
12017,659.21
12018,665.32
12019,662.52
12020,666.1
12021,662.11
12022,663.69
12023,666
12024,663.68
12025,664.89
12026,652.3
12027,663.87
12028,641.49
12029,650.93
12030,666.49
12031,668.08
12032,669.98
12033,666.59
12034,667.65
12035,651.16
12036,659.43
12037,660.14
12038,664.35
12039,660.92
12040,662.38
12041,664.89
12042,662.66
12043,663.9
12044,659.29
12045,663.61
12046,661.03
12047,663.65
12048,660.97
12049,662.27
12050,665.75
12051,662.12
12052,662.69
12053,660.44
12054,663.4
12055,662.11
12056,658.71
12057,662.16
12058,658.79
12059,661.67
12060,659.35
12061,660.67
12062,666.03
12063,661.24
12064,663.56
12065,660.85
12066,662.43
12067,661.02
12068,659.08
12069,661.65
12070,660.49
12071,670.88
12072,662.24
12073,652.39
12074,651.7
12075,673.99
12076,670.51
12077,663.48
12078,664.63
12079,662.92
12080,357.41
12081,766.56
12082,754.93
12083,736.07
12084,750.83
12085,753.06
12086,769.98
12087,770.8
12088,764.98
12089,722.71
12090,724.64
12091,720.07
12092,720.01
12093,715.74
12094,715.57
12095,689.27
12096,693.47
12097,683.96
12098,686.46
12099,682.44
12100,683.56
12101,684.67
12102,681.42
12103,682.03
12104,677.47
12105,679.88
12106,677.71
12107,679.21
12108,676.13
12109,676.93
12110,672.21
12111,674.92
12112,671.35
12113,673.45
12114,670.6
12115,671.63
12116,515.15
12117,484.55
12118,513.04
12119,524.22
12120,532.8
12121,535.84
12122,571.26
12123,568.17
12124,581.93
12125,581.61
12126,590.1
12127,589.83
12128,605.34
12129,612.17
12130,616.78
12131,621.17
12132,621.22
12133,623.31
12134,631.01
12135,628.36
12136,631.91
12137,630.71
12138,634.41
12139,633.74
12140,655.43
12141,648.59
12142,651.94
12143,645.81
12144,646.99
12145,645.63
12146,639.48
12147,653.92
12148,668.67
12149,672.65
12150,670.39
12151,671.33
12152,635.62
12153,611.92
12154,615.38
12155,621.84
12156,621.96
12157,625.58
12158,667.31
12159,671.99
12160,670.54
12161,674.65
12162,669.97
12163,668.97
12164,665.3
12165,666.62
12166,664.96
12167,506.09
12168,536.34
12169,561.06
12170,586.89
12171,591.5
12172,600.77
12173,639.09
12174,644.72
12175,647.27
12176,650.83
12177,649.62
12178,651.26
12179,662.75
12180,657.6
12181,660.02
12182,657.05
12183,660
12184,658.5
12185,655.82
12186,658.41
12187,657.09
12188,660.77
12189,657.05
12190,657.6
12191,655.34
12192,658.5
12193,657.17
12194,654.05
12195,657.3
12196,655.72
12197,658.21
12198,655.74
12199,656.98
12200,649.58
12201,657.09
12202,646.36
12203,652.95
12204,660.28
12205,661
12206,660.64
12207,656.33
12208,657.35
12209,658.06
12210,652.92
12211,665.5
12212,660.21
12213,658.19
12214,656.82
12215,654.75
12216,657.36
12217,656.12
12218,660.65
12219,656.36
12220,656.54
12221,654.28
12222,657.78
12223,655.86
12224,647.69
12225,652.6
12226,653.21
12227,655.48
12228,652.12
12229,653.42
12230,659.41
12231,654.33
12232,659.02
12233,655.86
12234,658.07
12235,656.54
12236,653.97
12237,656.62
12238,655.37
12239,659.84
12240,655.62
12241,656.08
12242,653.81
12243,657.89
12244,656.4
12245,653.65
12246,656.24
12247,654.11
12248,656.62
12249,653.97
12250,655.39
12251,652.33
12252,655.7
12253,654.17
12254,656.43
12255,652.96
12256,654.14
12257,661.32
12258,652.88
12259,667.88
12260,662.64
12261,662.62
12262,660.85
12263,396.44
12264,442.67
12265,492.25
12266,732.36
12267,725.19
12268,719.21
12269,672.71
12270,676.37
12271,678.59
12272,685.46
12273,680.87
12274,680.66
12275,677.11
12276,678.67
12277,676.89
12278,669.79
12279,662.97
12280,662.59
12281,659.25
12282,663.76
12283,661.87
12284,659.17
12285,661.39
12286,660.07
12287,639.44
12288,651.18
12289,653.75
12290,658.53
12291,655.04
12292,656.93
12293,660.21
12294,657.31
12295,658.69
12296,654.25
12297,658.72
12298,655.54
12299,658.2
12300,655.39
12301,656.71
12302,659.73
12303,656.44
12304,657.63
12305,652.75
12306,655.68
12307,654.38
12308,657.61
12309,654.57
12310,656.17
12311,653.7
12312,656.24
12313,654.99
12314,660.36
12315,655.07
12316,657.65
12317,654.6
12318,657.04
12319,654.99
12320,647.21
12321,651.55
12322,651.39
12323,654.19
12324,651.93
12325,653.28
12326,648.5
12327,657.09
12328,644.74
12329,650.69
12330,654.28
12331,654.63
12332,652.83
12333,649.52
12334,650.53
12335,643.05
12336,650.64
12337,655.94
12338,657.34
12339,653.24
12340,654.4
12341,657.03
12342,653.09
12343,655.87
12344,653.41
12345,654.84
12346,653.51
12347,651.12
12348,653.9
12349,652.57
12350,655.66
12351,652.78
12352,654.31
12353,651.73
12354,654.42
12355,653.13
12356,656.74
12357,653.35
12358,653.88
12359,649.27
12360,651.56
12361,650.28
12362,659.11
12363,652.74
12364,663.81
12365,658.47
12366,657.27
12367,655.76
12368,651.15
12369,654.57
12370,653.07
12371,655.56
12372,653.09
12373,654.32
12374,643.1
12375,653.76
12376,646.21
12377,653.09
12378,655.86
12379,657.86
12380,659.32
12381,652.82
12382,654.15
12383,656.53
12384,653.78
12385,655.23
12386,652.38
12387,655.18
12388,653.74
12389,656.55
12390,653.66
12391,655.07
12392,652.31
12393,655.02
12394,653.64
12395,656.75
12396,653.57
12397,654.82
12398,649.88
12399,653.01
12400,651.79
12401,654.94
12402,652.14
12403,653.68
12404,651.08
12405,653.87
12406,652.56
12407,655.82
12408,652.72
12409,654.34
12410,651.88
12411,654.21
12412,652.31
12413,654.81
12414,651.63
12415,653.87
12416,651.53
12417,654.07
12418,652.88
12419,2412.9
12420,2058.9
12421,1849.1
12422,1541.2
12423,1545.6
12424,1476.7
12425,1382
12426,1342.6
12427,1324.5
12428,1290
12429,1288.8
12430,1273.7
12431,1194
12432,1174.3
12433,1145.6
12434,1130.8
12435,1121.4
12436,1114.3
12437,1068.5
12438,1072
12439,1051.5
12440,1048.5
12441,1034.6
12442,1033.2
12443,700.43
12444,694.59
12445,701.78
12446,704.89
12447,712.39
12448,713.42
12449,730.08
12450,726.09
12451,729.9
12452,726.95
12453,730.02
12454,728.38
12455,702.59
12456,709.62
12457,679.32
12458,682.74
12459,678.54
12460,679.33
12461,671.42
12462,665.1
12463,660.8
12464,657.85
12465,659.51
12466,657.83
12467,651.75
12468,654.76
12469,651.75
12470,653.41
12471,650.14
12472,650.98
12473,631.33
12474,637.98
12475,626.44
12476,632.5
12477,633.23
12478,634.3
12479,634.46
12480,630.57
12481,631.46
12482,609.93
12483,603.25
12484,626.4
12485,617.95
12486,618.44
12487,616.44
12488,580.49
12489,596.66
12490,611.15
12491,611.18
12492,609.98
12493,610.92
12494,511.64
12495,564.96
12496,573.94
12497,571.41
12498,576.13
12499,580.2
12500,581.54
12501,585.58
12502,585.48
12503,590.68
12504,588.44
12505,590.69
12506,589.14
12507,592.48
12508,591.52
12509,595.43
12510,592.78
12511,594.61
12512,592.35
12513,595.33
12514,594.14
12515,598.04
12516,594.84
12517,596.7
12518,594.33
12519,596.94
12520,595.75
12521,621.21
12522,597.83
12523,598.78
12524,620.44
12525,620.1
12526,614.25
12527,614.86
12528,611.5
12529,612.35
12530,608.38
12531,610.91
12532,608.98
12533,610.83
12534,607.76
12535,608.71
12536,604.83
12537,607.46
12538,605.57
12539,607.55
12540,604.58
12541,605.59
12542,601.53
12543,604.29
12544,600.85
12545,603.14
12546,600.41
12547,601.52
12548,508.55
12549,477.7
12550,496.33
12551,501.64
12552,512.13
12553,513.49
12554,552.06
12555,547.98
12556,552.73
12557,551.42
12558,556.13
12559,555.37
12560,604.04
12561,613.45
12562,605.58
12563,609.13
12564,607.12
12565,608.36
12566,606.1
12567,569.45
12568,564.37
12569,518.96
12570,551.64
12571,552.16
12572,563.37
12573,569.81
12574,571.04
12575,578.83
12576,576.73
12577,580.06
12578,581.13
12579,586
12580,585.89
12581,590.06
12582,588.07
12583,590.04
12584,602.76
12585,611.3
12586,602.9
12587,606.89
12588,605.41
12589,606.76
12590,608.29
12591,605.3
12592,606.2
12593,592.91
12594,599.17
12595,595.47
12596,598.63
12597,594.7
12598,596.27
12599,598.46
12600,595.8
12601,596.9
12602,581.3
12603,590.57
12604,586.68
12605,591.29
12606,584.13
12607,586.69
12608,589.63
12609,585.66
12610,587.23
12611,590.08
12612,587.43
12613,588.73
12614,584.93
12615,588.54
12616,586.6
12617,588.98
12618,586.46
12619,587.65
12620,588.8
12621,569.82
12622,569.12
12623,554.95
12624,558.96
12625,563.73
12626,617.08
12627,610.46
12628,600.5
12629,577.48
12630,577.4
12631,581.41
12632,581.72
12633,584.56
12634,582.88
12635,585.38
12636,582.73
12637,584.03
12638,580.42
12639,583.77
12640,580.38
12641,583.24
12642,580.91
12643,582.23
12644,588.2
12645,582.91
12646,585.39
12647,582.39
12648,585.51
12649,583.98
12650,581.76
12651,583.12
12652,581.74
12653,460.39
12654,544.83
12655,576.12
12656,841.07
12657,812.73
12658,789.65
12659,748.97
12660,746.09
12661,734.55
12662,719.12
12663,710.72
12664,705.2
12665,691.56
12666,690.69
12667,684.81
12668,672.95
12669,666.99
12670,662.45
12671,655.75
12672,655.05
12673,651.98
12674,564.46
12675,558.05
12676,570.66
12677,570.06
12678,577.46
12679,576.53
12680,576.56
12681,580.17
12682,579.55
12683,581.41
12684,579.08
12685,581.66
12686,579.74
12687,582.61
12688,581.56
12689,589.41
12690,584.16
12691,586.54
12692,583.46
12693,586.44
12694,584.9
12695,582.63
12696,583.94
12697,582.54
12698,436.87
12699,556.39
12700,574.61
12701,723.98
12702,733.28
12703,727.56
12704,733.37
12705,723.92
12706,724.39
12707,677.31
12708,675.94
12709,666.65
12710,659.08
12711,653.77
12712,652
12713,642.99
12714,643.98
12715,639.9
12716,637.1
12717,632.6
12718,631.46
12719,624.78
12720,625.96
12721,622.88
12722,620.31
12723,616.1
12724,615.27
12725,611.08
12726,612.22
12727,610.22
12728,576.37
12729,567.75
12730,583.69
12731,580.3
12732,591.94
12733,589.85
12734,586.89
12735,588.44
12736,587
12737,578.28
12738,583.45
12739,581.37
12740,583.97
12741,579.51
12742,580.07
12743,578.06
12744,575.91
12745,579.33
12746,577.26
12747,580.01
12748,578.9
12749,584.35
12750,570.6
12751,568.38
12752,548.8
12753,559.18
12754,561.52
12755,600.02
12756,589.44
12757,583.39
12758,574.65
12759,577.38
12760,575.97
12761,579.14
12762,576.22
12763,577.96
12764,575.58
12765,578.27
12766,577.07
12767,582.33
12768,577.83
12769,578.29
12770,576.06
12771,581.07
12772,579.45
12773,576.67
12774,579.28
12775,578.03
12776,583.54
12777,578.41
12778,581.37
12779,578.31
12780,581.31
12781,579.84
12782,576.97
12783,579.49
12784,578.23
12785,584.22
12786,578.48
12787,582.41
12788,578.85
12789,581.5
12790,579.86
12791,577.55
12792,580.06
12793,578.86
12794,643.45
12795,586.94
12796,567.39
12797,586.11
12798,575.62
12799,577.64
12800,591.94
12801,584.42
12802,582.99
12803,581.94
12804,583.58
12805,582.48
12806,577.33
12807,583.14
12808,572.53
12809,580.81
12810,580.12
12811,580.99
12812,582.11
12813,580.57
12814,581.86
12815,578.41
12816,581.7
12817,579.99
12818,582.41
12819,579.91
12820,581.12
12821,568.65
12822,579.51
12823,574.09
12824,580.02
12825,568.59
12826,573.11
12827,578.89
12828,578.24
12829,579.51
12830,581.91
12831,579.25
12832,580.91
12833,578.13
12834,580.77
12835,579.38
12836,582.52
12837,579.07
12838,580.65
12839,578.14
12840,580.52
12841,579.27
12842,-260.94
12843,-98.181
12844,-59.169
12845,82.77
12846,76.656
12847,128.88
12848,229.6
12849,270.85
12850,307.17
12851,344.84
12852,352.93
12853,368.65
12854,592.75
12855,600.94
12856,588.06
12857,593.66
12858,590.67
12859,593.09
12860,607.2
12861,599.24
12862,604.4
12863,600.89
12864,606.67
12865,604.76
12866,601.68
12867,605.37
12868,603.82
12869,609.34
12870,605.04
12871,605.32
12872,602.75
12873,607.41
12874,605.74
12875,602.22
12876,606.08
12877,604.32
12878,607.49
12879,604.39
12880,605.95
12881,600.68
12882,605.9
12883,604.3
12884,603.75
12885,600.56
12886,601.95
12887,595.87
12888,602.48
12889,602.69
12890,605.21
12891,600.23
12892,601.78
12893,604.69
12894,601.74
12895,602.11
12896,599.23
12897,601.89
12898,600.47
12899,610.81
12900,598.25
12901,598.49
12902,591.42
12903,587.91
12904,586.91
12905,586.86
12906,590.53
12907,589.61
12908,610.3
12909,598.74
12910,581.42
12911,581.83
12912,587.78
12913,586.82
12914,586.94
12915,590.47
12916,582.85
12917,586.05
12918,583.73
12919,585.09
12920,588.68
12921,584.94
12922,584.73
12923,582.39
12924,585.46
12925,584.07
12926,580.31
12927,583.84
12928,581.88
12929,584.31
12930,581.67
12931,582.88
12932,397.73
12933,406.75
12934,417.66
12935,505.05
12936,528.58
12937,521.59
12938,545.07
12939,545.07
12940,549.25
12941,557.71
12942,554.81
12943,557.96
12944,615.43
12945,620.92
12946,595.59
12947,604.33
12948,601.27
12949,603.04
12950,608.26
12951,601.41
12952,599.59
12953,597.39
12954,598.6
12955,597.17
12956,588.17
12957,591.96
12958,586.9
12959,590.01
12960,586.21
12961,587.5
12962,589.6
12963,586.25
12964,587.28
12965,584
12966,586.37
12967,584.76
12968,587
12969,582.95
12970,584.18
12971,581.4
12972,583.55
12973,582.17
12974,572.96
12975,578.69
12976,574.57
12977,577.79
12978,573.99
12979,575.59
12980,577.9
12981,575.26
12982,576.42
12983,564.54
12984,572.57
12985,567.29
12986,571.79
12987,566.95
12988,569.12
12989,571.66
12990,568.78
12991,570.08
12992,573.18
12993,569.7
12994,571.3
12995,568.75
12996,571.13
12997,569.86
12998,417.25
12999,465.61
13000,465.92
13001,483.82
13002,483.16
13003,490.27
13004,514.72
13005,521.66
13006,526.61
13007,531.8
13008,531.74
13009,534.16
13010,573.69
13011,565.6
13012,568.16
13013,563.95
13014,568.98
13015,566.88
13016,564.15
13017,566.53
13018,565.21
13019,559.05
13020,564.95
13021,562.15
13022,565.41
13023,561.55
13024,563.17
13025,565.68
13026,563.12
13027,564.36
13028,555.56
13029,563.3
13030,558.07
13031,562.07
13032,558.05
13033,560.27
13034,563.03
13035,560.06
13036,561.32
13037,565.02
13038,560.69
13039,562.95
13040,560.2
13041,562.72
13042,561.37
13043,557.54
13044,561.08
13045,559.18
13046,561.6
13047,559.06
13048,560.28
13049,573.67
13050,551.15
13051,551.73
13052,548.83
13053,554.01
13054,553.47
13055,562.03
13056,557.5
13057,558.78
13058,556.43
13059,559.21
13060,557.91
13061,554.08
13062,557.91
13063,555.98
13064,558.41
13065,555.9
13066,557.12
13067,564.31
13068,556.26
13069,560.6
13070,555.9
13071,560.08
13072,557.85
13073,555.29
13074,558.04
13075,556.65
13076,553.55
13077,556.51
13078,554.99
13079,557.52
13080,554.88
13081,556.16
13082,552.5
13083,555.97
13084,554.17
13085,556.56
13086,554.09
13087,555.29
13088,168.38
13089,97.247
13090,148.13
13091,263.87
13092,241.77
13093,285.42
13094,342.47
13095,379.46
13096,402.38
13097,435.51
13098,438.95
13099,452.56
13100,527.35
13101,540.93
13102,555.17
13103,564.91
13104,567.8
13105,572.18
13106,598.64
13107,593.75
13108,605.18
13109,603.18
13110,617.83
13111,615.45
13112,612.84
13113,618.53
13114,617.44
13115,630.41
13116,624.84
13117,627.06
13118,624.23
13119,633.9
13120,631.4
13121,627.31
13122,631.7
13123,629.96
13124,637.51
13125,632.18
13126,632.06
13127,628.99
13128,634.13
13129,630.98
13130,590.97
13131,613.34
13132,635.25
13133,639.37
13134,636.25
13135,637.66
13136,617.68
13137,624.86
13138,616.1
13139,621.17
13140,619.31
13141,621.26
13142,723.43
13143,684.9
13144,644.78
13145,618.12
13146,619.37
13147,614.06
13148,611.11
13149,606.55
13150,606.28
13151,600.09
13152,602.34
13153,599.76
13154,600.85
13155,597.15
13156,597.99
13157,594.02
13158,596.54
13159,594.67
13160,596.84
13161,592.88
13162,594.15
13163,591.14
13164,593.2
13165,590.84
13166,590.16
13167,586.11
13168,592.84
13169,588.92
13170,590.29
13171,588.76
13172,584.89
13173,588.09
13174,586.14
13175,588.66
13176,585.8
13177,587.05
13178,580.13
13179,585.41
13180,577.08
13181,581.95
13182,581.74
13183,583.15
13184,584.78
13185,581.93
13186,583.12
13187,566.43
13188,576.92
13189,581.99
13190,584.08
13191,557.66
13192,562.13
13193,570.38
13194,571.32
13195,573.19
13196,597.92
13197,585.42
13198,566.8
13199,567.98
13200,572.2
13201,571.32
13202,621.4
13203,616.67
13204,586.68
13205,563.22
13206,559.54
13207,560.85
13208,557.87
13209,560.8
13210,559.38
13211,562.33
13212,559.46
13213,560.93
13214,558.09
13215,560.96
13216,559.53
13217,562.48
13218,559.48
13219,560.96
13220,558.23
13221,560.9
13222,559.75
13223,557.27
13224,553.96
13225,568.17
13226,562.18
13227,561.02
13228,559.68
13229,556.82
13230,559.64
13231,557.95
13232,560.12
13233,556.24
13234,557.21
13235,529.38
13236,546.91
13237,568.71
13238,570.7
13239,566.86
13240,567.51
13241,415.18
13242,412.64
13243,423.15
13244,452.57
13245,454.78
13246,466.76
13247,491.46
13248,499.62
13249,506.61
13250,514.8
13251,515.45
13252,518.82
13253,576.54
13254,581.23
13255,548.79
13256,552.52
13257,551.47
13258,552.88
13259,555.48
13260,552.65
13261,553.84
13262,550.33
13263,553.16
13264,551.4
13265,553.64
13266,550.91
13267,552.05
13268,547.42
13269,551.08
13270,548.89
13271,551.25
13272,548.64
13273,549.73
13274,550.44
13275,546.41
13276,553.81
13277,549.84
13278,547.89
13279,545.71
13280,537.88
13281,541.81
13282,541.02
13283,544.09
13284,542.06
13285,543.47
13286,727.8
13287,680.13
13288,628.13
13289,619.25
13290,615.56
13291,608.13
13292,603.65
13293,597.92
13294,596
13295,581.37
13296,582.78
13297,577.04
13298,576.64
13299,572.26
13300,572.24
13301,501.02
13302,511.11
13303,525.43
13304,530.12
13305,532.14
13306,533.85
13307,536.76
13308,534.44
13309,535.78
13310,531.34
13311,537.62
13312,533.73
13313,537.41
13314,535.07
13315,536.74
13316,539.03
13317,536.51
13318,537.67
13319,187.21
13320,291.97
13321,343.81
13322,402.18
13323,405.19
13324,423.56
13325,472.99
13326,484.72
13327,494.89
13328,503.1
13329,503.89
13330,507.31
13331,595.94
13332,584.04
13333,573.12
13334,567.52
13335,568.37
13336,566.1
13337,519.02
13338,514.01
13339,528.2
13340,529.15
13341,535.9
13342,535.76
13343,584.11
13344,586.13
13345,571.01
13346,570.8
13347,566.02
13348,566.2
13349,467.24
13350,479.6
13351,484.43
13352,509.06
13353,508.65
13354,518.22
13355,520.88
13356,526.54
13357,526.98
13358,552.86
13359,546.85
13360,544.1
13361,541.12
13362,543.6
13363,542
13364,538.74
13365,541.04
13366,539.45
13367,541.55
13368,537.73
13369,538.87
13370,536.16
13371,538.24
13372,536.89
13373,530.22
13374,528.68
13375,523.01
13376,520.09
13377,518.53
13378,522.61
13379,521.52
13380,524.67
13381,523.82
13382,533.65
13383,528.33
13384,530.08
13385,527.12
13386,530.39
13387,528.85
13388,526.29
13389,528.78
13390,527.5
13391,532.25
13392,527.19
13393,529.67
13394,526.77
13395,527.63
13396,525.41
13397,518.23
13398,521.99
13399,521.4
13400,524.81
13401,522.42
13402,523.97
13403,521.34
13404,524.88
13405,523.35
13406,525.9
13407,523.54
13408,524.81
13409,529.73
13410,572.25
13411,554.28
13412,554.07
13413,549.32
13414,548.63
13415,544.97
13416,546.2
13417,544.44
13418,308.54
13419,335.1
13420,339.26
13421,369.23
13422,385.47
13423,395.63
13424,444.17
13425,444
13426,461.8
13427,466.62
13428,477.13
13429,478.81
13430,663.02
13431,648.4
13432,620.73
13433,614.01
13434,611.53
13435,608.46
13436,531.91
13437,538.07
13438,537.77
13439,542.07
13440,541.8
13441,543.27
13442,547.36
13443,544.15
13444,545.62
13445,543.02
13446,545.28
13447,543.95
13448,546.5
13449,536.94
13450,517.92
13451,517.83
13452,541.46
13453,538.34
13454,532.62
13455,533.97
13456,532.5
13457,495.37
13458,515.72
13459,538.68
13460,539.61
13461,537.83
13462,538.8
13463,519.1
13464,524.25
13465,519.23
13466,521.08
13467,519.45
13468,523.43
13469,524.28
13470,528.46
13471,528.4
13472,534.64
13473,532.05
13474,534.54
13475,532.78
13476,535.79
13477,534.75
13478,540.72
13479,536.49
13480,538.42
13481,535.73
13482,538.12
13483,536.75
13484,532.28
13485,535.8
13486,532.77
13487,532.83
13488,529.8
13489,530.85
13490,517.03
13491,527.54
13492,535.08
13493,534.94
13494,530.28
13495,530.97
13496,512.57
13497,507.4
13498,529.89
13499,524.32
13500,524.23
13501,522.66
13502,511.47
13503,518.11
13504,521.91
13505,523.66
13506,519.51
13507,520.78
13508,523.43
13509,520.3
13510,521.84
13511,519.34
13512,521.76
13513,520.51
13514,527.17
13515,519.6
13516,523.49
13517,519.05
13518,523.58
13519,521.35
13520,518.69
13521,521.32
13522,519.96
13523,516.82
13524,519.88
13525,518.33
13526,520.83
13527,518.29
13528,519.54
13529,515.02
13530,519.32
13531,514.55
13532,518.11
13533,516.61
13534,517.33
13535,515.95
13536,513.62
13537,519.25
13538,516.44
13539,518.93
13540,517.71
13541,512.1
13542,518.43
13543,510.87
13544,515.97
13545,517.94
13546,519.22
13547,520.15
13548,516.81
13549,517.92
13550,521.65
13551,514.34
13552,533.55
13553,526.27
13554,521.46
13555,519.9
13556,515.6
13557,518.73
13558,517.3
13559,519.87
13560,517.33
13561,518.61
13562,514.43
13563,518.48
13564,514.09
13565,517.45
13566,515.47
13567,516.86
13568,519.25
13569,515.4
13570,516.16
13571,510.28
13572,515.07
13573,515.25
13574,517.7
13575,515.19
13576,516.37
13577,518.9
13578,515.34
13579,518.58
13580,515.79
13581,518.21
13582,516.34
13583,505.68
13584,512.07
13585,515.62
13586,517.56
13587,514.91
13588,516.17
13589,522.44
13590,516.64
13591,517.55
13592,514.78
13593,521.62
13594,518.9
13595,512.32
13596,514.9
13597,513.59
13598,518.56
13599,514.49
13600,518.58
13601,515.8
13602,518.32
13603,516.99
13604,514.56
13605,515.87
13606,513.82
13607,515.93
13608,512.96
13609,516.15
13610,513.89
13611,516.56
13612,515.41
13613,511.38
13614,525.17
13615,471.6
13616,483.96
13617,506.62
13618,508.71
13619,511.53
13620,508.57
13621,508.94
13622,497.21
13623,508.03
13624,515.47
13625,522.53
13626,520.73
13627,522.37
13628,519.34
13629,522.87
13630,518.43
13631,520.89
13632,517.02
13633,518.46
13634,521.81
13635,518.73
13636,520.27
13637,517.79
13638,520.35
13639,519.1
13640,523.74
13641,519.22
13642,520.73
13643,516.03
13644,517.91
13645,516.58
13646,506.24
13647,526.99
13648,567.2
13649,653.8
13650,664.69
13651,660.48
13652,662.02
13653,653.67
13654,653.35
13655,599.36
13656,597.59
13657,592.14
13658,577.83
13659,574.85
13660,575.9
13661,571.47
13662,572.4
13663,569.98
13664,558.43
13665,552.66
13666,548.62
13667,545.44
13668,546.69
13669,545.06
13670,540.91
13671,542.81
13672,541
13673,541.17
13674,536.97
13675,537.46
13676,534.72
13677,535.23
13678,533.8
13679,530.02
13680,532.62
13681,530.69
13682,532.66
13683,529.85
13684,530.84
13685,525.81
13686,529.13
13687,526.05
13688,526.13
13689,520.51
13690,521.74
13691,525.22
13692,521.44
13693,524.92
13694,522.37
13695,524.65
13696,523.35
13697,518.83
13698,522.7
13699,518.49
13700,521.68
13701,519.43
13702,520.78
13703,523.77
13704,520.8
13705,521.46
13706,519.16
13707,521.59
13708,520.39
13709,505.24
13710,521.16
13711,498.38
13712,506.8
13713,503.13
13714,505.53
13715,515.74
13716,513.44
13717,518.09
13718,516.98
13719,519.35
13720,518.33
13721,518.57
13722,525.15
13723,524.11
13724,526.42
13725,519.44
13726,520.95
13727,523.58
13728,521.21
13729,522.45
13730,517.87
13731,522.08
13732,519.49
13733,522.05
13734,519.36
13735,520.55
13736,522.57
13737,519.55
13738,521.38
13739,518.93
13740,521.34
13741,520.12
13742,531.61
13743,517.63
13744,515.89
13745,509.09
13746,534.54
13747,533.49
13748,531.6
13749,530.86
13750,529.29
13751,509.97
13752,505.78
13753,516.16
13754,532.28
13755,537.22
13756,537.98
13757,541.09
13758,538.37
13759,539.33
13760,531.71
13761,535.57
13762,530.75
13763,533.14
13764,529.99
13765,531.15
13766,533.26
13767,529.69
13768,530.81
13769,528.36
13770,529.37
13771,528
13772,519.87
13773,525.22
13774,524.08
13775,526.72
13776,522.61
13777,523.98
13778,525.95
13779,522.26
13780,523.09
13781,510.21
13782,518.52
13783,526.19
13784,526.65
13785,521.07
13786,522.2
13787,524.27
13788,520.83
13789,521.7
13790,519.45
13791,522.19
13792,520.91
13793,517.13
13794,520.86
13795,519.4
13796,519.86
13797,517.27
13798,518.47
13799,513.7
13800,518.73
13801,517.7
13802,520.23
13803,517.11
13804,518.46
13805,521.33
13806,518.38
13807,519.55
13808,514
13809,517.57
13810,516.55
13811,519.26
13812,516.84
13813,518.15
13814,514.03
13815,518.53
13816,516.22
13817,518.73
13818,514.26
13819,515.87
13820,518.95
13821,516.35
13822,517.71
13823,514.33
13824,517.84
13825,514.36
13826,517.29
13827,515.05
13828,516.36
13829,521.08
13830,516.85
13831,518.96
13832,516.5
13833,517.96
13834,516.64
13835,514.49
13836,517.11
13837,515.86
13838,519.54
13839,516.19
13840,516.9
13841,514.73
13842,517.57
13843,516.35
13844,512.69
13845,516.84
13846,514.76
13847,517.16
13848,513.07
13849,514.56
13850,517.88
13851,514.98
13852,516.49
13853,513.96
13854,516.66
13855,515.38
13856,518.83
13857,515.63
13858,516.35
13859,514.17
13860,516.87
13861,515.67
13862,511.22
13863,516.47
13864,513.55
13865,516.5
13866,511.21
13867,513.15
13868,516.22
13869,513.99
13870,515.29
13871,525.64
13872,549.6
13873,505.79
13874,509.4
13875,504.27
13876,508.7
13877,508.79
13878,511.68
13879,510.68
13880,514.68
13881,511.65
13882,513.43
13883,511.13
13884,513.72
13885,512.56
13886,521.64
13887,514.46
13888,518.31
13889,513.98
13890,517.95
13891,515.88
13892,513.43
13893,516.15
13894,514.84
13895,511.53
13896,514.89
13897,513.2
13898,515.63
13899,513.2
13900,514.42
13901,496.51
13902,513.55
13903,491.43
13904,503.27
13905,519.33
13906,520.43
13907,521.41
13908,518
13909,519.03
13910,482.61
13911,489.73
13912,511.28
13913,558.61
13914,566.96
13915,569.35
13916,573.89
13917,570.7
13918,571.6
13919,558.05
13920,559.94
13921,551.19
13922,552.15
13923,548.46
13924,549.03
13925,191.58
13926,266.19
13927,280.34
13928,308.74
13929,324.92
13930,334.46
13931,434.04
13932,427.31
13933,440.22
13934,440.79
13935,451.15
13936,450.93
13937,462.72
13938,468.98
13939,472.34
13940,477.28
13941,477
13942,479.32
13943,512.44
13944,505.28
13945,512.04
13946,508.53
13947,514.4
13948,512.52
13949,509.66
13950,512.21
13951,510.98
13952,506.72
13953,513.25
13954,508.67
13955,513.2
13956,512.75
13957,514.24
13958,515.93
13959,513.18
13960,514.39
13961,524.24
13962,514.13
13963,524.42
13964,518.93
13965,518.58
13966,517.24
13967,515.18
13968,517.89
13969,516.57
13970,519.74
13971,516.32
13972,517.81
13973,515.3
13974,517.65
13975,516.4
13976,524.09
13977,492.77
13978,494.09
13979,521.27
13980,521.6
13981,517.3
13982,519.24
13983,516.45
13984,517.82
13985,514.46
13986,518.06
13987,516.52
13988,519.09
13989,516.69
13990,517.96
13991,521.48
13992,548.69
13993,538.06
13994,551.6
13995,546.02
13996,552.16
13997,560.01
13998,567.02
13999,568.64
14000,572.59
14001,569.93
14002,571.59
14003,584.3
14004,572.86
14005,562.54
14006,560.13
14007,562.2
14008,560.67
14009,493.53
14010,500
14011,495.23
14012,503.73
14013,501.94
14014,508.24
14015,511.5
14016,517.03
14017,517.68
14018,525.48
14019,522.98
14020,525.87
14021,524.46
14022,527.81
14023,526.81
14024,531.61
14025,528.18
14026,530
14027,527.48
14028,529.92
14029,528.63
14030,524.04
14031,506.2
14032,507.38
14033,505.02
14034,512.38
14035,512.29
14036,531.81
14037,527.42
14038,532.78
14039,530.06
14040,533.21
14041,531.83
14042,527.45
14043,531.96
14044,525.31
14045,529.04
14046,526.87
14047,528.21
14048,530.17
14049,527.34
14050,528.44
14051,524.04
14052,527.29
14053,525.13
14054,527.27
14055,524.57
14056,525.65
14057,462.48
14058,481.54
14059,481.5
14060,513.64
14061,506.63
14062,505.46
14063,504.84
14064,508.53
14065,507.59
14066,520.09
14067,527.43
14068,507.9
14069,515.45
14070,518.41
14071,519.32
14072,520.01
14073,517.82
14074,518.84
14075,511.02
14076,516.5
14077,513.2
14078,516.05
14079,512.57
14080,514.07
14081,516.48
14082,513.86
14083,515.05
14084,510.1
14085,514.26
14086,509.39
14087,512.82
14088,510.84
14089,512.22
14090,514.8
14091,512.08
14092,513.44
14093,510.5
14094,513.2
14095,510.67
14096,513.11
14097,510.64
14098,511.88
14099,503.68
14100,512.27
14101,508.72
14102,512.78
14103,503.13
14104,505.83
14105,509.76
14106,508.91
14107,510.3
14108,515.62
14109,511.36
14110,512.61
14111,510.06
14112,512.69
14113,511.41
14114,507.56
14115,511.3
14116,507.34
14117,510.47
14118,508.3
14119,509.65
14120,513.21
14121,509.88
14122,511.62
14123,509.2
14124,511.39
14125,509.6
14126,510.64
14127,506.63
14128,516.73
14129,512.32
14130,512.23
14131,510.94
14132,507.96
14133,510.63
14134,509.3
14135,512.64
14136,509.42
14137,511.13
14138,508.72
14139,510.94
14140,509.12
14141,511.19
14142,507.53
14143,512.46
14144,509.48
14145,511.68
14146,510.36
14147,507.06
14148,510.26
14149,507.2
14150,509.97
14151,507.65
14152,508.94
14153,517.95
14154,510.52
14155,511.57
14156,505.13
14157,505.51
14158,504.1
14159,495.06
14160,505.04
14161,513.39
14162,515.61
14163,512.72
14164,513.71
14165,485.97
14166,473.02
14167,480.76
14168,484.63
14169,490.56
14170,491.85
14171,505.76
14172,502.87
14173,506.58
14174,504.76
14175,507.84
14176,506.84
14177,525.92
14178,538.22
14179,499.45
14180,505.61
14181,505.68
14182,507.92
14183,638.49
14184,578.25
14185,571.93
14186,559.79
14187,556.15
14188,552.47
14189,509.24
14190,515.8
14191,518.47
14192,522.78
14193,521.32
14194,523
14195,533.24
14196,538.54
14197,524.83
14198,526.12
14199,522.72
14200,523.39
14201,449.89
14202,464.78
14203,473
14204,483.47
14205,484.47
14206,488.51
14207,529.12
14208,532.27
14209,523.65
14210,524.61
14211,520.54
14212,521.17
14213,462.32
14214,457.47
14215,471.17
14216,477.26
14217,485.47
14218,487.44
14219,515.89
14220,511.85
14221,514.84
14222,512.24
14223,514.76
14224,513.45
14225,509.56
14226,513.17
14227,511.17
14228,513.31
14229,509.48
14230,510.74
14231,514.38
14232,510.3
14233,512.53
14234,510.01
14235,512.44
14236,511.14
14237,506.85
14238,510.69
14239,506.49
14240,509.67
14241,507.48
14242,508.83
14243,512
14244,508.87
14245,510.45
14246,507.96
14247,510.42
14248,509.33
14249,431.75
14250,447.57
14251,509.64
14252,524.23
14253,537.66
14254,540.1
14255,562.91
14256,555.46
14257,545.29
14258,540.39
14259,539.27
14260,537.09
14261,508.81
14262,514.27
14263,512.44
14264,515.26
14265,511.65
14266,513.06
14267,515.26
14268,512.54
14269,513.65
14270,508.9
14271,512.61
14272,510.35
14273,512.68
14274,510.05
14275,511.22
14276,515.97
14277,508.89
14278,512.6
14279,508.44
14280,512.28
14281,510.24
14282,507.74
14283,510.35
14284,509.06
14285,505.19
14286,509
14287,507.04
14288,509.51
14289,507.03
14290,508.26
14291,515.22
14292,508.01
14293,512
14294,507.77
14295,511.81
14296,509.72
14297,507.19
14298,509.86
14299,508.56
14300,504.98
14301,508.56
14302,506.74
14303,509.18
14304,506.74
14305,507.96
14306,528.05
14307,506.5
14308,509.34
14309,505.76
14310,516.11
14311,514.5
14312,528.71
14313,524.44
14314,525.1
14315,519.73
14316,522.62
14317,520.89
14318,523.07
14319,519.54
14320,520.95
14321,518.31
14322,520.64
14323,519.33
14324,470.68
14325,437.65
14326,456.47
14327,461.53
14328,472
14329,473.48
14330,521.33
14331,515.14
14332,520.61
14333,517.94
14334,522.57
14335,521.12
14336,518.75
14337,522.17
14338,520.89
14339,524.32
14340,521.45
14341,523.06
14342,520.19
14343,523.32
14344,522.14
14345,522.61
14346,519.77
14347,522.68
14348,520.14
14349,522.7
14350,521.44
14351,505.91
14352,510.94
14353,505.19
14354,498.24
14355,512.64
14356,519.84
14357,531.54
14358,530.49
14359,535.46
14360,584.28
14361,592.04
14362,574.63
14363,578.19
14364,574.21
14365,575.63
14366,577.19
14367,573.2
14368,573.92
14369,568.28
14370,571.09
14371,568.38
14372,569.91
14373,566.27
14374,567.05
14375,560.67
14376,563.79
14377,558.71
14378,561.07
14379,557.62
14380,558.68
14381,555.61
14382,547.98
14383,545.67
14384,542.06
14385,545.16
14386,542.95
14387,539.73
14388,541.57
14389,540.11
14390,527.68
14391,533.85
14392,529.84
14393,532.37
14394,523.78
14395,526.08
14396,529.44
14397,527.11
14398,528.32
14399,533.96
14400,525.13
14401,515.3
14402,514.83
14403,529.33
14404,526.43
14405,521.18
14406,522.87
14407,521.27
14408,410.15
14409,451.53
14410,490.17
14411,496.8
14412,501.24
14413,503.88
14414,505.41
14415,508.28
14416,505.28
14417,507.72
14418,505.2
14419,506.44
14420,536.38
14421,507.65
14422,522.82
14423,529.72
14424,540.74
14425,543.41
14426,586.36
14427,581.3
14428,591.01
14429,588.39
14430,593.7
14431,592.25
14432,590.72
14433,595.91
14434,593.29
14435,596.29
14436,592.85
14437,594.28
14438,597.77
14439,591.15
14440,591.18
14441,587.5
14442,586.76
14443,584.9
14444,582.23
14445,584.44
14446,582.83
14447,472.09
14448,476.57
14449,468.33
14450,474.31
14451,471.51
14452,476.05
14453,479.93
14454,486.18
14455,487.46
14456,492.75
14457,491.06
14458,493.43
14459,522.05
14460,529.48
14461,512.03
14462,516.33
14463,516.24
14464,517.66
14465,519.89
14466,517.12
14467,518.19
14468,513.37
14469,516.69
14470,512.25
14471,514.97
14472,512.32
14473,513.53
14474,516.65
14475,512.45
14476,513.95
14477,511.28
14478,513.58
14479,512.25
14480,507.72
14481,511.36
14482,507.11
14483,509.95
14484,506.13
14485,507.65
14486,510.58
14487,507.87
14488,509.22
14489,506.08
14490,509.2
14491,507.61
14492,510.06
14493,507.55
14494,508.77
14495,502.98
14496,508.26
14497,501.57
14498,506.02
14499,505.76
14500,507.15
14501,508.86
14502,506.3
14503,507.45
14504,488.05
14505,502.64
14506,534.9
14507,529.14
14508,507.29
14509,508.4
14510,509.36
14511,505.97
14512,507.49
14513,505.47
14514,506.82
14515,505.44
14516,478.05
14517,479.58
14518,532.43
14519,549
14520,562.4
14521,564.48
14522,598.05
14523,588.02
14524,570.79
14525,564.58
14526,562.37
14527,559.64
14528,479.14
14529,488.2
14530,502.53
14531,506.32
14532,505.43
14533,507.04
14534,510.27
14535,507.92
14536,509.46
14537,506.85
14538,510.44
14539,508.85
14540,511.31
14541,508.94
14542,510.15
14543,548.58
14544,510.65
14545,497.41
14546,495.94
14547,500.7
14548,495.73
14549,497.48
14550,494.67
14551,495.84
14552,496.89
14553,489.46
14554,500.84
14555,497.04
14556,503.55
14557,502.15
14558,499.93
14559,502.25
14560,501.05
14561,506.57
14562,501.54
14563,504.18
14564,501.34
14565,503.76
14566,501.8
14567,492.34
14568,497.78
14569,499.33
14570,501.69
14571,499.39
14572,500.67
14573,518.32
14574,505.79
14575,498.79
14576,490.56
14577,500.75
14578,501.1
14579,503.41
14580,504.38
14581,503.48
14582,514.15
14583,505.2
14584,503.97
14585,504.36
14586,508.21
14587,506.59
14588,502.28
14589,505.48
14590,504
14591,506.39
14592,503.76
14593,504.98
14594,500.91
14595,504.47
14596,501.79
14597,502.09
14598,499.24
14599,500.39
14600,491.28
14601,502
14602,509.36
14603,509.46
14604,505.2
14605,506.01
14606,490.56
14607,484.96
14608,509.15
14609,503.36
14610,504.15
14611,502.57
14612,462.44
14613,483.33
14614,506.38
14615,512.35
14616,511.36
14617,512.84
14618,508.16
14619,509.76
14620,501.52
14621,500.31
14622,497.78
14623,499.49
14624,497.55
14625,500.96
14626,499.94
14627,502.87
14628,500.52
14629,501.91
14630,498.32
14631,502.97
14632,500.5
14633,503.22
14634,500.47
14635,501.82
14636,504.85
14637,501.86
14638,502.54
14639,500.27
14640,502.76
14641,501.57
14642,491.28
14643,504.34
14644,483.14
14645,493.15
14646,492.93
14647,494
14648,496.33
14649,496.08
14650,497.39
14651,542.43
14652,563.84
14653,559.68
14654,548.1
14655,546.67
14656,545.31
14657,523.71
14658,526.19
14659,519.17
14660,520.6
14661,516.71
14662,517.48
14663,509.51
14664,503.25
14665,508.1
14666,504.82
14667,508.97
14668,507.14
14669,504.48
14670,506.67
14671,505.39
14672,467.83
14673,488.25
14674,529.29
14675,522.15
14676,515.11
14677,514.49
14678,467.88
14679,484.16
14680,487.77
14681,531.85
14682,521.31
14683,521.12
14684,504.83
14685,503.88
14686,509.23
14687,508.63
14688,511.34
14689,510.02
14690,513.09
14691,509.24
14692,508.48
14693,506.18
14694,508.95
14695,507.6
14696,503.84
14697,507.1
14698,505.2
14699,507.47
14700,504.93
14701,505.94
14702,403.43
14703,420.06
14704,487.04
14705,502.92
14706,517.38
14707,520.4
14708,547.59
14709,540.14
14710,530.69
14711,526.12
14712,525.59
14713,523.53
14714,498.59
14715,504.15
14716,502.55
14717,505.51
14718,502.26
14719,503.69
14720,506.01
14721,503.33
14722,504.5
14723,500.09
14724,503.8
14725,501.68
14726,504.05
14727,501.47
14728,502.66
14729,508.51
14730,500.6
14731,505.13
14732,500.53
14733,504.66
14734,502.45
14735,499.9
14736,502.79
14737,501.42
14738,498.35
14739,501.37
14740,499.87
14741,502.41
14742,499.84
14743,501.12
14744,497.14
14745,501.06
14746,499.09
14747,501.57
14748,499.08
14749,500.32
14750,506.19
14751,500.2
14752,503.36
14753,499.93
14754,503.25
14755,501.54
14756,499.13
14757,501.57
14758,500.35
14759,327.15
14760,451.34
14761,416.1
14762,414.99
14763,424.37
14764,432.69
14765,497.59
14766,490.27
14767,486.29
14768,456.19
14769,467.67
14770,470.31
14771,504.37
14772,496.64
14773,492.19
14774,488.01
14775,490.02
14776,488.55
14777,492.33
14778,486.62
14779,496.94
14780,492.43
14781,491.86
14782,490.41
14783,488.17
14784,490.8
14785,489.65
14786,565.83
14787,531.73
14788,518.72
14789,511.5
14790,514.81
14791,512.74
14792,515.03
14793,512.01
14794,513.15
14795,508.78
14796,512.07
14797,509.92
14798,512.13
14799,509.39
14800,510.49
14801,473.51
14802,487.63
14803,486.34
14804,490.24
14805,490.07
14806,491.63
14807,497.37
14808,493.42
14809,494.37
14810,491.73
14811,493.98
14812,492.67
14813,482.81
14814,489.77
14815,486.09
14816,489.88
14817,486.11
14818,488.02
14819,490.45
14820,487.8
14821,489.01
14822,494.71
14823,487.8
14824,486.41
14825,484.29
14826,498.62
14827,495.25
14828,489.72
14829,490.55
14830,489.08
14831,480.65
14832,486.58
14833,487.26
14834,489.34
14835,485.57
14836,486.91
14837,488.98
14838,486.37
14839,487.72
14840,484.51
14841,487.78
14842,486.19
14843,488.67
14844,486.23
14845,487.46
14846,479.11
14847,487.32
14848,474.35
14849,482.01
14850,494.08
14851,494.21
14852,492.5
14853,487.47
14854,488.33
14855,484.73
14856,480.44
14857,497.18
14858,491.23
14859,489.93
14860,488.52
14861,483.76
14862,486.97
14863,485.65
14864,488.34
14865,485.76
14866,487.09
14867,483.63
14868,487.17
14869,485.82
14870,486.35
14871,483.86
14872,485.21
14873,481.99
14874,485.7
14875,484.23
14876,486.76
14877,484.41
14878,485.66
14879,515.15
14880,493.41
14881,484.09
14882,454.2
14883,465.56
14884,467.84
14885,483.29
14886,478.96
14887,479.84
14888,478.03
14889,481.04
14890,480.01
14891,487.7
14892,499.11
14893,454.97
14894,463.62
14895,476.04
14896,477.32
14897,478.94
14898,477.15
14899,478.67
14900,496.9
14901,491.48
14902,491.91
14903,486.99
14904,489.88
14905,488.46
14906,483.95
14907,488.57
14908,486.9
14909,486.59
14910,484.09
14911,485.14
14912,477.55
14913,484.85
14914,489.4
14915,490.71
14916,483.17
14917,484.77
14918,487.79
14919,485.26
14920,486.59
14921,482.94
14922,486.57
14923,482.66
14924,485.74
14925,483.56
14926,484.9
14927,488.73
14928,485.21
14929,487.04
14930,484.61
14931,486.76
14932,484.99
14933,476.31
14934,473.47
14935,496.19
14936,491.71
14937,493.4
14938,491.82
14939,321.59
14940,357.33
14941,371.8
14942,401.49
14943,403.97
14944,416.13
14945,430.22
14946,438.1
14947,442.46
14948,454.41
14949,453.77
14950,458.31
14951,461.36
14952,465.74
14953,466.24
14954,471.62
14955,469.77
14956,472.16
14957,472.05
14958,475.82
14959,475.23
14960,478.4
14961,476.39
14962,477.93
14963,483.66
14964,492.84
14965,468.98
14966,475.61
14967,483.63
14968,485.79
14969,487.67
14970,482.67
14971,484.13
14972,486.86
14973,484.09
14974,485.4
14975,482.16
14976,485.24
14977,483.66
14978,486.13
14979,483.6
14980,484.85
14981,479.74
14982,484.69
14983,482.19
14984,484.93
14985,481.07
14986,481.58
14987,479.86
14988,477.69
14989,479.86
14990,478.34
14991,479.87
14992,478.46
14993,484.85
14994,480.06
14995,492.56
14996,487.57
14997,488.1
14998,486.53
14999,465.44
15000,475.43


==> images/data_for_figure/file_data_objective_3_2500.csv <==
I,objective
1,832.93
2,570.96
3,602.02
4,546.51
5,139.53
6,243.46
7,267.19
8,306.05
9,282.56
10,301.74
11,390.61
12,346.09
13,366.59
14,337.56
15,366.23
16,352.24
17,313.5
18,352.56
19,331.98
20,359.29
21,332.69
22,345.66
23,426.85
24,337.5
25,345.49
26,342.59
27,352.56
28,344.65
29,385.77
30,343
31,356.04
32,337.03
33,358.44
34,347.43
35,323.26
36,344.07
37,332.26
38,351.04
39,330.08
40,339.11
41,316.18
42,336.55
43,324.93
44,342.65
45,323.19
46,331.73
47,306.51
48,328.76
49,315.89
50,332.29
51,314.7
52,322.68
53,229.85
54,295.16
55,288.65
56,310.5
57,295.55
58,304.55
59,270.33
60,306.63
61,289.74
62,305.68
63,292.6
64,299.44
65,315.52
66,296.09
67,304.8
68,291.13
69,304.02
70,297.08
71,245.72
72,287.03
73,253.2
74,285.71
75,263.85
76,272.64
77,282.33
78,271.88
79,278.06
80,292.58
81,277.06
82,285
83,272.52
84,284.29
85,278.06
86,33.044
87,119.46
88,115.86
89,163.32
90,147.8
91,161.5
92,156.72
93,168.02
94,164.84
95,191.24
96,175.03
97,179.69
98,170.88
99,180.39
100,175.83
101,165.47
102,175.48
103,170.25
104,178.62
105,170.01
106,174.2
107,159.93
108,173.46
109,166.18
110,174.71
111,166.01
112,170.25
113,184.18
114,169.32
115,176.82
116,167.71
117,176.55
118,172
119,161.97
120,171.74
121,166.67
122,175.2
123,166.5
124,170.77
125,158.62
126,170.35
127,164.2
128,172.27
129,164.11
130,168.13
131,218.4
132,145.75
133,153.59
134,164.18
135,159.05
136,163.26
137,150.99
138,161.16
139,156.48
140,164.46
141,156.47
142,160.4
143,146.23
144,159.74
145,152.47
146,160.9
147,152.48
148,156.67
149,167.39
150,156.57
151,162
152,154.31
153,161.95
154,158.12
155,56.633
156,140.2
157,142.04
158,177.45
159,162.58
160,167.86
161,154.02
162,165.12
163,160.01
164,170.01
165,159.6
166,164.34
167,155.99
168,164.03
169,159.93
170,172.7
171,159.28
172,165.45
173,157.45
174,165.21
175,161.16
176,150.55
177,160.56
178,155.27
179,162.46
180,154.97
181,158.58
182,60.485
183,130.58
184,134.92
185,160.49
186,147.65
187,153.66
188,145.15
189,153.54
190,149.66
191,182.65
192,143.53
193,152.42
194,143.17
195,157.58
196,153.17
197,162.98
198,154.02
199,158.27
200,148.95
201,158.02
202,153.25
203,160.49
204,152.86
205,156.42
206,143.46
207,155.27
208,148.34
209,155.8
210,148.05
211,151.73
212,162.07
213,150.6
214,156.01
215,148.73
216,155.76
217,152.09
218,140.21
219,151.41
220,145.05
221,152.43
222,144.94
223,148.58
224,161.64
225,147.47
226,154.58
227,146.22
228,154.58
229,150.3
230,143.02
231,150.26
232,146.58
233,159.13
234,145.95
235,152.77
236,144.73
237,152.82
238,148.74
239,140.98
240,148.73
241,144.79
242,153.72
243,144.69
244,149.2
245,142.13
246,149.17
247,145.62
248,168.57
249,143.52
250,161.75
251,145.56
252,157.23
253,152
254,145.77
255,153.23
256,149.65
257,67.733
258,134.83
259,139.81
260,162.74
261,183.49
262,191.05
263,183.37
264,200.43
265,188.38
266,209.58
267,187.59
268,195.48
269,178.74
270,192.44
271,186.06
272,195.73
273,184.59
274,188.93
275,179.12
276,187.42
277,182.77
278,191.64
279,180.69
280,185.28
281,177.31
282,184.32
283,180.38
284,86.691
285,130.19
286,131.66
287,149.74
288,142.64
289,149.55
290,145.64
291,155.57
292,151.93
293,160.17
294,152.95
295,156.9
296,145.72
297,157.91
298,151.34
299,158.66
300,150.92
301,154.62
302,163.64
303,154.07
304,158.72
305,151.72
306,158.4
307,154.93
308,-68.395
309,27.143
310,9.159
311,86.131
312,129.27
313,137.89
314,154.22
315,143.92
316,151.28
317,146.41
318,161.85
319,156.1
320,166.02
321,156.52
322,161.25
323,178.73
324,161.1
325,169.08
326,159.46
327,168.19
328,163.51
329,154.98
330,162.84
331,158.67
332,168.26
333,157.85
334,162.79
335,155.39
336,162.27
337,158.63
338,120.01
339,144.96
340,135.37
341,138.77
342,173.66
343,167.03
344,154.18
345,163.29
346,159.22
347,173.78
348,160.16
349,165.94
350,158.31
351,165.7
352,161.78
353,153.43
354,161.21
355,156.97
356,164.2
357,156.54
358,160.13
359,151.35
360,159.47
361,155.01
362,161.81
363,154.64
364,158
365,145.93
366,156.77
367,150.55
368,157.51
369,150.23
370,153.66
371,164.26
372,152.68
373,158.26
374,151.17
375,158.06
376,154.45
377,146.02
378,154.02
379,149.7
380,156.34
381,149.51
382,152.81
383,139.53
384,151.75
385,144.79
386,152.35
387,144.65
388,148.39
389,155.89
390,148.26
391,152.03
392,144.88
393,151.89
394,148.27
395,156.62
396,148.06
397,152.35
398,145.94
399,152.28
400,149.05
401,190.22
402,136.62
403,138.84
404,130.02
405,148.63
406,144.22
407,150.11
408,142.02
409,146.16
410,139.28
411,145.98
412,142.59
413,152.64
414,142.5
415,147.64
416,141.13
417,147.61
418,144.34
419,133.4
420,143.95
421,138.41
422,145.1
423,138.31
424,141.69
425,150.59
426,141.78
427,146.3
428,140.04
429,146.27
430,143.15
431,82.914
432,139.98
433,133.86
434,159.52
435,145.95
436,146.45
437,140.38
438,147.02
439,143.85
440,119.97
441,157.58
442,145.95
443,159.18
444,149.58
445,156.45
446,151.33
447,158.8
448,155.61
449,164.45
450,155.64
451,159.59
452,153.08
453,158.92
454,155.69
455,21.728
456,69.345
457,62.479
458,103.46
459,96.551
460,114.19
461,115.58
462,129.35
463,127.25
464,145.35
465,135.44
466,142.87
467,136.05
468,145.48
469,142.02
470,160.68
471,147.4
472,154.72
473,147.04
474,155.08
475,151.24
476,142.11
477,151.51
478,147.11
479,153.78
480,147.11
481,150.45
482,128.16
483,159.72
484,153.27
485,165.76
486,158.72
487,164.83
488,159.3
489,168.23
490,164.29
491,171.6
492,164.26
493,167.69
494,157.43
495,166.4
496,161.01
497,166.94
498,160.15
499,163.12
500,70.341
501,53.598
502,66.896
503,102.94
504,95.146
505,111.93
506,111.9
507,127.14
508,125.18
509,146.04
510,135.36
511,143.53
512,136.65
513,146.46
514,142.9
515,168.61
516,152.01
517,159.85
518,151.17
519,160.37
520,155.88
521,148.63
522,155.69
523,152.17
524,167.09
525,152.14
526,159.29
527,151.05
528,159.97
529,155.62
530,148.97
531,155.37
532,152.43
533,120.21
534,134.36
535,152.05
536,196.4
537,178.45
538,182.58
539,170.48
540,178.52
541,173.26
542,178.74
543,167.21
544,169.84
545,161.97
546,167.74
547,163.99
548,118.24
549,140.72
550,142.73
551,151.16
552,146.32
553,149.71
554,203.82
555,165.23
556,162.67
557,146.04
558,154.01
559,151.65
560,162.48
561,153.04
562,155.91
563,149.78
564,155.41
565,152.32
566,111.86
567,139.81
568,142.33
569,152.74
570,147.31
571,151.36
572,187.31
573,158.29
574,158.88
575,145.37
576,154.96
577,153.17
578,165.13
579,156.29
580,159.44
581,153.38
582,158.93
583,155.9
584,139.22
585,69.876
586,80.304
587,84.653
588,102.97
589,104.65
590,128.63
591,120.46
592,128.75
593,124.31
594,133.66
595,131.01
596,145.14
597,135.69
598,141.48
599,135.24
600,142.16
601,139.07
602,171.36
603,181.04
604,175.26
605,173.08
606,186.08
607,185.82
608,195.28
609,188
610,191.97
611,180.03
612,192.41
613,180.7
614,187.72
615,178.79
616,182.26
617,187.79
618,180.56
619,183.41
620,172.98
621,180.95
622,175.85
623,181.35
624,174.73
625,177.49
626,112.62
627,143.56
628,144.8
629,158.47
630,150.69
631,154.93
632,147.42
633,155.42
634,151.74
635,158.29
636,151.85
637,155.06
638,146.43
639,154.99
640,150.72
641,156.55
642,150.69
643,153.6
644,199.55
645,146.89
646,146.51
647,161.88
648,155.5
649,155
650,137.46
651,147.03
652,145.95
653,156.63
654,148.79
655,151.81
656,145.74
657,151.47
658,148.47
659,161.32
660,147.47
661,155.09
662,146.89
663,155.57
664,151.24
665,145.35
666,151.05
667,148.18
668,124.89
669,147.58
670,138.54
671,151.1
672,145.22
673,149.87
674,158.46
675,151.12
676,154.33
677,144.07
678,153.85
679,149.13
680,155.05
681,148.86
682,151.87
683,159.96
684,151.72
685,155.69
686,149.99
687,155.51
688,152.66
689,124.73
690,148.53
691,144.76
692,153.29
693,146.56
694,150.56
695,163.54
696,152.06
697,156.74
698,150.66
699,156.52
700,153.6
701,138.15
702,152.51
703,145.75
704,153.54
705,142.48
706,147.44
707,154.09
708,147.82
709,150.78
710,167.07
711,150.4
712,152.46
713,148.39
714,162.47
715,156.41
716,147.23
717,154.04
718,150.85
719,108.6
720,145.62
721,153.13
722,144.56
723,150.24
724,150.16
725,135.3
726,150.32
727,146.57
728,150.92
729,142.54
730,146.85
731,153.62
732,147.31
733,150.24
734,126.86
735,149.44
736,134.54
737,154.42
738,146.57
739,150.61
740,159.54
741,151.81
742,155.6
743,148.59
744,155.47
745,152.17
746,159.39
747,152.26
748,155.7
749,149.83
750,155.51
751,152.61
752,162.67
753,152.35
754,157.6
755,151.21
756,157.55
757,154.31
758,148.37
759,154.07
760,151.11
761,158.63
762,150.93
763,154.85
764,149.38
765,154.74
766,152.01
767,119.9
768,148.41
769,145.16
770,154.91
771,147.8
772,151.84
773,140.78
774,153.85
775,146.9
776,152.75
777,147.93
778,150.87
779,156.31
780,150.59
781,153.49
782,147.07
783,153.27
784,150.03
785,155.73
786,149.93
787,152.83
788,145.53
789,152.6
790,148.94
791,154.3
792,148.9
793,151.6
794,126.59
795,149.69
796,144.14
797,153.37
798,146.51
799,150.78
800,159.92
801,151.62
802,155.47
803,148.43
804,155.41
805,152.1
806,158.84
807,152.23
808,155.45
809,149.33
810,155.26
811,152.24
812,158.95
813,152.17
814,155.51
815,150.07
816,155.32
817,152.6
818,166.36
819,151.35
820,160.25
821,151
822,160.42
823,155.87
824,149.94
825,155.64
826,152.86
827,138.05
828,151.81
829,147.13
830,152.95
831,144.27
832,148.47
833,155.26
834,149.06
835,151.95
836,132.93
837,150.41
838,142.15
839,153.27
840,146.26
841,150.25
842,155.78
843,149.94
844,152.78
845,188.3
846,117.71
847,138.41
848,179.12
849,159.99
850,170.27
851,168.13
852,178.37
853,175.08
854,183.48
855,175.88
856,179.24
857,171.32
858,178.3
859,174.3
860,179.93
861,173.31
862,176.11
863,167.46
864,174.8
865,170.52
866,175.79
867,169.92
868,172.54
869,144.51
870,163.67
871,157.88
872,165.14
873,159.68
874,162.78
875,169.65
876,162.76
877,165.78
878,160.09
879,165.33
880,162.48
881,172.16
882,159.83
883,165.03
884,158.15
885,166.18
886,162.32
887,156.54
888,161.56
889,158.84
890,-127.56
891,-12.523
892,9.8402
893,59.335
894,53.035
895,68.204
896,77.791
897,90.281
898,90.765
899,103.17
900,97.881
901,103.2
902,101.91
903,111.34
904,109.26
905,116.26
906,111.2
907,114.62
908,207.37
909,178.32
910,177.59
911,170.57
912,178.11
913,174.83
914,183.07
915,174.79
916,178.16
917,171.98
918,177.27
919,174.21
920,147.12
921,117.37
922,124.69
923,122.09
924,133.29
925,131.94
926,146.53
927,139
928,144.59
929,139.37
930,146.39
931,143.72
932,160.67
933,148.84
934,155.51
935,148.93
936,156.64
937,153.24
938,147.67
939,153.48
940,150.75
941,161.77
942,151.67
943,157.36
944,151.23
945,157.53
946,154.47
947,148.25
948,154.6
949,151.53
950,157.53
951,151.64
952,154.66
953,148.05
954,154.74
955,151.46
956,156.94
957,151.5
958,154.27
959,143.68
960,154.29
961,148.97
962,155.14
963,148.7
964,151.92
965,157.61
966,151.95
967,154.8
968,146.72
969,154.75
970,150.76
971,156.02
972,150.7
973,153.37
974,168.74
975,153.42
976,164.08
977,153.26
978,163.01
979,158.12
980,152.32
981,157.82
982,155
983,148.64
984,155.11
985,151.76
986,157.01
987,151.71
988,154.37
989,140.95
990,154.04
991,147.07
992,154.64
993,146.09
994,150.41
995,156.15
996,150.56
997,153.26
998,167.3
999,153.27
1000,160.62
1001,152.95
1002,162.19
1003,157.53
1004,151.27
1005,157.11
1006,154.34
1007,138.53
1008,153.91
1009,150.58
1010,154.62
1011,147.25
1012,151.51
1013,158.29
1014,151.84
1015,154.64
1016,134.54
1017,152.71
1018,144.6
1019,159.47
1020,151.9
1021,154.55
1022,160.07
1023,154.07
1024,157.41
1025,151.76
1026,157.09
1027,154.39
1028,164.83
1029,153.78
1030,160.22
1031,153.26
1032,160.38
1033,156.86
1034,151.36
1035,156.67
1036,154.03
1037,170.13
1038,153.79
1039,164.68
1040,153.46
1041,167.16
1042,161.35
1043,153.96
1044,158.43
1045,155.78
1046,148.51
1047,155.66
1048,151.92
1049,156.83
1050,151.74
1051,154.28
1052,174.33
1053,153.64
1054,168.6
1055,154.13
1056,163.48
1057,159.87
1058,153.92
1059,159.29
1060,156.66
1061,168.74
1062,157.68
1063,163.42
1064,156.69
1065,162.96
1066,159.64
1067,154.36
1068,159.51
1069,156.87
1070,169.25
1071,155.45
1072,163.64
1073,154.76
1074,164.08
1075,159.6
1076,153.65
1077,158.85
1078,156.2
1079,143.18
1080,155.4
1081,150.27
1082,156.1
1083,148.43
1084,152.23
1085,157.99
1086,152.52
1087,155.14
1088,116.07
1089,155.13
1090,148.45
1091,170.64
1092,153.3
1093,157.1
1094,150.84
1095,156.86
1096,153.96
1097,163.71
1098,154.12
1099,158.56
1100,153.08
1101,158.67
1102,155.9
1103,149.55
1104,155.86
1105,152.71
1106,157.69
1107,152.68
1108,155.21
1109,141.83
1110,155.49
1111,146.86
1112,155.27
1113,149.39
1114,153.27
1115,158.31
1116,152.69
1117,155.19
1118,174.14
1119,153.84
1120,158.96
1121,156.03
1122,160.58
1123,157.87
1124,150.28
1125,157.84
1126,153.11
1127,158.92
1128,153.58
1129,156.16
1130,169.83
1131,155.66
1132,160.3
1133,154.67
1134,164.54
1135,160.01
1136,153.42
1137,159.09
1138,156.38
1139,108.24
1140,150.29
1141,154.92
1142,150.75
1143,153.98
1144,155.76
1145,150.1
1146,156.81
1147,152.75
1148,158.02
1149,152.91
1150,155.43
1151,181.13
1152,156.09
1153,153.19
1154,153.56
1155,159.63
1156,157.39
1157,152.77
1158,160.37
1159,151.33
1160,159.61
1161,154.27
1162,157
1163,165.04
1164,157
1165,160.33
1166,155.64
1167,160.45
1168,157.95
1169,145.26
1170,157.21
1171,148.75
1172,157.06
1173,151.3
1174,154.64
1175,159.12
1176,154.15
1177,156.55
1178,194.59
1179,148.15
1180,153.73
1181,148.01
1182,157.12
1183,154.84
1184,160.58
1185,155.24
1186,157.97
1187,150.48
1188,157.97
1189,153.98
1190,158.89
1191,153.81
1192,156.28
1193,169.28
1194,156.08
1195,161.97
1196,155.03
1197,164.76
1198,160.67
1199,155.05
1200,159.62
1201,157.11
1202,142.47
1203,156.3
1204,150.51
1205,157.67
1206,149.57
1207,153.65
1208,159.38
1209,154.22
1210,156.7
1211,177.7
1212,155.88
1213,155.88
1214,155.45
1215,159.52
1216,157.39
1217,157.33
1218,165.81
1219,157.23
1220,161.82
1221,155.23
1222,159.17
1223,154.54
1224,159.88
1225,157.03
1226,162.49
1227,156.81
1228,159.61
1229,154.13
1230,159.44
1231,156.72
1232,162.87
1233,156.57
1234,159.75
1235,154.75
1236,159.66
1237,157.18
1238,172.47
1239,156.73
1240,163.83
1241,155.13
1242,169.03
1243,164.1
1244,157.32
1245,161.39
1246,158.83
1247,148.67
1248,157.88
1249,154.2
1250,159.11
1251,153.06
1252,155.91
1253,161.76
1254,155.96
1255,158.85
1256,153.28
1257,158.74
1258,156
1259,161.89
1260,155.97
1261,158.97
1262,153.81
1263,158.91
1264,156.35
1265,164.22
1266,156.35
1267,160.05
1268,155
1269,161.1
1270,158.34
1271,152.03
1272,158.17
1273,155.18
1274,160.16
1275,155.17
1276,157.69
1277,147.74
1278,157.61
1279,152.24
1280,158.21
1281,152.13
1282,155.2
1283,160.38
1284,155.21
1285,157.79
1286,149.02
1287,157.7
1288,153.24
1289,158.55
1290,153.1
1291,155.82
1292,162.01
1293,155.86
1294,159
1295,153.96
1296,158.97
1297,156.48
1298,167.18
1299,156.58
1300,162.11
1301,155.83
1302,162.68
1303,159.39
1304,154.28
1305,159.24
1306,156.77
1307,173.7
1308,156.8
1309,164.4
1310,155.6
1311,169.1
1312,164.23
1313,157.07
1314,161.83
1315,159.23
1316,129.29
1317,154.52
1318,158.88
1319,160.32
1320,157.76
1321,160.37
1322,151.01
1323,160.67
1324,155.19
1325,160.42
1326,154.97
1327,157.62
1328,163.07
1329,157.41
1330,160.25
1331,154.98
1332,160.1
1333,157.48
1334,164.07
1335,157.3
1336,160.75
1337,155.89
1338,160.69
1339,158.27
1340,101.12
1341,151.01
1342,146.67
1343,157.84
1344,150.81
1345,155.06
1346,150.36
1347,155.63
1348,153.29
1349,169.82
1350,156.56
1351,161.73
1352,154.9
1353,165.13
1354,161.27
1355,155.83
1356,160.27
1357,157.82
1358,137.79
1359,156.23
1360,155.51
1361,163.15
1362,154.06
1363,157.59
1364,163.71
1365,158.25
1366,160.95
1367,151.12
1368,160.58
1369,155.07
1370,160.6
1371,155.14
1372,157.92
1373,163.16
1374,157.72
1375,160.41
1376,154.46
1377,160.22
1378,157.29
1379,162.28
1380,157.23
1381,159.76
1382,152.39
1383,159.59
1384,155.88
1385,160.67
1386,155.82
1387,158.24
1388,171.52
1389,158.12
1390,164.72
1391,157.21
1392,167.27
1393,163.17
1394,157.68
1395,161.98
1396,159.53
1397,148.71
1398,158.83
1399,154.01
1400,159.79
1401,153.34
1402,156.46
1403,161.72
1404,156.61
1405,159.14
1406,149.93
1407,159.01
1408,154.3
1409,159.74
1410,154.17
1411,156.96
1412,162.51
1413,157
1414,159.79
1415,154.26
1416,159.75
1417,157.02
1418,162.51
1419,157.04
1420,159.83
1421,154.41
1422,159.79
1423,157.1
1424,162.75
1425,157.12
1426,160
1427,154.83
1428,159.97
1429,157.4
1430,164.05
1431,157.43
1432,160.85
1433,156.09
1434,160.85
1435,158.48
1436,93.815
1437,162.4
1438,148.44
1439,160.38
1440,151.69
1441,156.77
1442,153.42
1443,159.39
1444,157.09
1445,163.26
1446,157.65
1447,160.63
1448,155.7
1449,160.69
1450,158.25
1451,165.59
1452,158.39
1453,162.13
1454,157.38
1455,162.11
1456,159.76
1457,149.45
1458,159.78
1459,153.93
1460,160.13
1461,154.34
1462,157.39
1463,162.11
1464,157.31
1465,159.7
1466,146.6
1467,159.6
1468,152.38
1469,160.03
1470,153.38
1471,157.11
1472,162.09
1473,157.03
1474,159.41
1475,179.9
1476,158.56
1477,159.33
1478,158.74
1479,162.83
1480,160.81
1481,154.81
1482,163.2
1483,153.86
1484,162.91
1485,156.9
1486,159.64
1487,172.29
1488,160.34
1489,160.57
1490,158.67
1491,163.27
1492,160.89
1493,155.07
1494,161.08
1495,157.52
1496,162.45
1497,157.63
1498,160.01
1499,109.28
1500,165.7
1501,137.58
1502,156.62
1503,140.53
1504,149.56
1505,147.86
1506,155.99
1507,154.26
1508,162.07
1509,156.52
1510,159.66
1511,154.85
1512,160.04
1513,157.65
1514,164.48
1515,158.08
1516,161.56
1517,157.07
1518,161.72
1519,159.5
1520,220.39
1521,259.42
1522,240.36
1523,244.92
1524,238.23
1525,246.92
1526,254.53
1527,263.01
1528,247.87
1529,242.47
1530,232.6
1531,235.64
1532,225.11
1533,232.27
1534,227.21
1535,232.44
1536,222.23
1537,225.11
1538,217.48
1539,223.19
1540,219.45
1541,110.1
1542,132.77
1543,129.89
1544,132.17
1545,145.7
1546,145.13
1547,188.17
1548,177.09
1549,178.09
1550,173.06
1551,178.49
1552,175.84
1553,167.87
1554,175.34
1555,171.54
1556,176.38
1557,171.51
1558,173.91
1559,188.85
1560,172.73
1561,179.64
1562,170.54
1563,180.67
1564,175.54
1565,169.06
1566,173.54
1567,170.99
1568,164.5
1569,170.7
1570,167.46
1571,172.01
1572,167.29
1573,169.58
1574,146.56
1575,166.34
1576,154.69
1577,168.09
1578,157.22
1579,162
1580,168.69
1581,164.1
1582,166.38
1583,163.42
1584,172.33
1585,161.81
1586,157.05
1587,179.92
1588,173.7
1589,169.54
1590,160.82
1591,166.74
1592,195.37
1593,170.91
1594,171.16
1595,162.53
1596,169.49
1597,166.38
1598,172.82
1599,166.31
1600,169.2
1601,164.16
1602,168.99
1603,166.52
1604,175.09
1605,165.96
1606,170.36
1607,165.02
1608,170.29
1609,167.6
1610,162.4
1611,167.49
1612,164.91
1613,170.56
1614,164.8
1615,167.65
1616,162.89
1617,167.58
1618,165.21
1619,174.76
1620,164.97
1621,169.98
1622,164.26
1623,169.98
1624,167.1
1625,162.32
1626,167.05
1627,164.69
1628,173.84
1629,164.59
1630,169.34
1631,163.88
1632,169.34
1633,166.6
1634,161.63
1635,166.57
1636,164.11
1637,170.57
1638,164.08
1639,167.35
1640,162.79
1641,167.34
1642,165.06
1643,111.06
1644,161.3
1645,161.73
1646,161.05
1647,164.53
1648,162.79
1649,166.9
1650,162.72
1651,165.19
1652,160.83
1653,165.29
1654,163.02
1655,169.74
1656,163.08
1657,166.67
1658,162.13
1659,166.74
1660,164.47
1661,153.33
1662,164.66
1663,158.9
1664,165.26
1665,158.82
1666,162.09
1667,166.65
1668,162.16
1669,164.41
1670,220.96
1671,167.97
1672,165.01
1673,176.32
1674,170.07
1675,167.27
1676,172.54
1677,165.84
1678,169.68
1679,161.29
1680,169.29
1681,165.91
1682,170.92
1683,165.97
1684,168.35
1685,157.34
1686,167.95
1687,162.19
1688,168.13
1689,162.32
1690,165.32
1691,169.56
1692,165.17
1693,167.33
1694,68.87
1695,148.36
1696,144.47
1697,160.77
1698,152.44
1699,157.85
1700,154.4
1701,159.86
1702,157.79
1703,165.19
1704,158.93
1705,162.46
1706,158.1
1707,162.72
1708,160.56
1709,143.84
1710,166.72
1711,163.19
1712,170.84
1713,167.32
1714,169.85
1715,164.5
1716,170.35
1717,166.68
1718,170.9
1719,166.63
1720,168.74
1721,186.54
1722,167.57
1723,174.46
1724,167.99
1725,176.89
1726,173.86
1727,166.68
1728,172.91
1729,169.84
1730,174.43
1731,169.59
1732,171.84
1733,164.49
1734,171.15
1735,167.62
1736,171.83
1737,167.44
1738,169.55
1739,179.17
1740,168.48
1741,174.1
1742,167.72
1743,174.98
1744,171.58
1745,166.88
1746,171.15
1747,168.96
1748,150.72
1749,167.29
1750,165.01
1751,169.73
1752,164.44
1753,167.58
1754,173.33
1755,168.14
1756,170.52
1757,163.67
1758,170.35
1759,166.83
1760,171.05
1761,166.64
1762,168.76
1763,176.85
1764,168.17
1765,172.7
1766,167.44
1767,172.91
1768,170.22
1769,165.73
1770,170.11
1771,167.92
1772,176.39
1773,167.84
1774,172.5
1775,167.28
1776,172.62
1777,169.97
1778,165.52
1779,169.92
1780,167.73
1781,175.63
1782,167.73
1783,171.96
1784,167.09
1785,172.04
1786,169.58
1787,164.78
1788,169.55
1789,167.17
1790,172.19
1791,167.17
1792,169.73
1793,165.25
1794,169.71
1795,167.48
1796,173.72
1797,167.5
1798,170.75
1799,166.5
1800,170.75
1801,168.63
1802,155.79
1803,168.47
1804,160.33
1805,168.34
1806,163.73
1807,167.07
1808,171.07
1809,166.16
1810,168.26
1811,176.32
1812,167.58
1813,172.47
1814,167.43
1815,172.73
1816,170.04
1817,165.47
1818,169.98
1819,167.76
1820,175.35
1821,167.8
1822,171.77
1823,167.1
1824,171.84
1825,169.49
1826,164.32
1827,169.46
1828,166.88
1829,171.27
1830,166.89
1831,169.1
1832,162.28
1833,169.05
1834,165.56
1835,169.9
1836,166.18
1837,167.98
1838,147.98
1839,213.96
1840,204.28
1841,174.11
1842,181.77
1843,179.4
1844,172.43
1845,160.55
1846,162.86
1847,164.67
1848,165.95
1849,169.06
1850,177.63
1851,169.65
1852,171.2
1853,166.04
1854,170.78
1855,168.47
1856,176.19
1857,168.32
1858,172.41
1859,167.65
1860,172.48
1861,170.08
1862,165.04
1863,170.03
1864,167.54
1865,172.11
1866,167.52
1867,169.84
1868,164.31
1869,169.78
1870,167.04
1871,171.23
1872,167.01
1873,169.13
1874,154.78
1875,168.82
1876,160
1877,168.91
1878,163.77
1879,167.54
1880,172.27
1881,167.22
1882,169.29
1883,180.82
1884,167.22
1885,169.8
1886,167.95
1887,171.72
1888,169.6
1889,160.71
1890,170
1891,163.3
1892,170.34
1893,165.88
1894,168.06
1895,175.72
1896,168.51
1897,170.87
1898,167.42
1899,171.63
1900,169.49
1901,162.59
1902,169.56
1903,165.48
1904,170.24
1905,165.72
1906,167.97
1907,174.07
1908,168.03
1909,171.12
1910,166.94
1911,171.13
1912,169.04
1913,147.28
1914,168.83
1915,161.61
1916,170.32
1917,166.21
1918,169.28
1919,206.02
1920,182.37
1921,180.74
1922,170.24
1923,175.19
1924,172.77
1925,177
1926,172.18
1927,174.26
1928,168.79
1929,173.56
1930,170.88
1931,175.03
1932,170.52
1933,172.65
1934,166.31
1935,172.12
1936,168.97
1937,173
1938,168.82
1939,170.85
1940,195.14
1941,161.53
1942,163.65
1943,162.71
1944,168.28
1945,164.59
1946,170.36
1947,164.93
1948,167.65
1949,162.39
1950,167.93
1951,165.42
1952,169.88
1953,165.61
1954,167.84
1955,160.25
1956,168.37
1957,164.33
1958,169.19
1959,164.32
1960,166.8
1961,171.43
1962,166.9
1963,169.23
1964,163.85
1965,169.28
1966,166.61
1967,170.78
1968,166.65
1969,168.75
1970,154.28
1971,169.34
1972,160.07
1973,169.02
1974,166.04
1975,169.18
1976,173.64
1977,168.7
1978,170.87
1979,154.18
1980,169.55
1981,167.37
1982,173.46
1983,168.33
1984,170.76
1985,205.03
1986,168.33
1987,166.02
1988,165.97
1989,168.63
1990,167.21
1991,172.52
1992,168.25
1993,170.69
1994,166.21
1995,170.91
1996,168.52
1997,173.1
1998,168.49
1999,170.81
2000,165.71
2001,170.74
2002,168.18
2003,172.47
2004,168.15
2005,170.32
2006,163.2
2007,170.23
2008,166.55
2009,170.97
2010,166.53
2011,168.75
2012,174.7
2013,168.82
2014,171.85
2015,167.73
2016,171.85
2017,169.8
2018,143.68
2019,169.98
2020,165.79
2021,174.63
2022,168.75
2023,171.54
2024,166.18
2025,171.34
2026,168.88
2027,173.88
2028,168.88
2029,171.36
2030,166.94
2031,171.32
2032,169.14
2033,175.04
2034,169.16
2035,172.21
2036,168.12
2037,172.22
2038,170.18
2039,152.93
2040,170.01
2041,161.52
2042,170
2043,167.31
2044,170.03
2045,175.83
2046,170.34
2047,173.02
2048,168.28
2049,172.98
2050,170.65
2051,175.79
2052,170.61
2053,173.13
2054,168.89
2055,172.96
2056,170.85
2057,179.13
2058,170.25
2059,174.72
2060,169.53
2061,175.2
2062,172.46
2063,168.12
2064,172.28
2065,170.19
2066,182.44
2067,169.86
2068,177.48
2069,169.79
2070,177.89
2071,174.1
2072,169.24
2073,173.29
2074,171.18
2075,162.85
2076,170.69
2077,167.06
2078,171.44
2079,166.7
2080,169.07
2081,174.02
2082,169.15
2083,171.6
2084,167.1
2085,171.57
2086,169.35
2087,174.72
2088,169.38
2089,172.12
2090,168.04
2091,172.11
2092,170.09
2093,191.14
2094,170.17
2095,170.08
2096,166.99
2097,174
2098,171.58
2099,163.88
2100,174.62
2101,167.79
2102,172.83
2103,169.7
2104,171.51
2105,175.97
2106,171
2107,173.67
2108,169.77
2109,173.64
2110,171.63
2111,153.43
2112,169.65
2113,162.42
2114,171.76
2115,167.61
2116,170.43
2117,177.99
2118,171.2
2119,174.1
2120,169.77
2121,173.95
2122,171.83
2123,189.02
2124,168.86
2125,170.56
2126,167.76
2127,172.41
2128,170.25
2129,178.55
2130,170.99
2131,174.13
2132,169.82
2133,174.17
2134,172
2135,166.45
2136,171.84
2137,169.05
2138,173.02
2139,169
2140,171
2141,120.04
2142,165.1
2143,160.74
2144,170.07
2145,164.35
2146,168.07
2147,164.16
2148,168.82
2149,166.86
2150,177.44
2151,168.88
2152,173.48
2153,168.5
2154,173.7
2155,171.24
2156,167.15
2157,171.33
2158,169.3
2159,177.14
2160,169.76
2161,173.67
2162,169.17
2163,173.85
2164,171.58
2165,166.84
2166,171.6
2167,169.26
2168,173.67
2169,169.32
2170,171.55
2171,166.36
2172,171.58
2173,168.99
2174,173.02
2175,169.01
2176,171.05
2177,158.15
2178,171.3
2179,163.41
2180,171.19
2181,167.12
2182,170.29
2183,174.47
2184,169.77
2185,171.8
2186,193.52
2187,160.99
2188,166.68
2189,167.16
2190,174.07
2191,172.56
2192,181.29
2193,175.66
2194,178.39
2195,173.97
2196,178.1
2197,175.9
2198,182.7
2199,174.53
2200,178.34
2201,173.58
2202,178.34
2203,175.92
2204,171.28
2205,175.54
2206,173.28
2207,178.31
2208,172.96
2209,175.55
2210,171.5
2211,175.39
2212,173.38
2213,194.14
2214,165.71
2215,166.63
2216,165.26
2217,170.36
2218,167.49
2219,173.07
2220,167.99
2221,170.59
2222,165.85
2223,170.84
2224,168.52
2225,173
2226,168.7
2227,170.95
2228,165.68
2229,171.13
2230,168.47
2231,172.47
2232,168.54
2233,170.55
2234,145.78
2235,194.87
2236,184.35
2237,191.96
2238,184.86
2239,188.57
2240,183.89
2241,188.75
2242,186.26
2243,191.63
2244,185.24
2245,187.56
2246,182.96
2247,186.76
2248,184.51
2249,134.6
2250,157.41
2251,159.6
2252,168.23
2253,164.16
2254,167.23
2255,163.71
2256,169.31
2257,167.23
2258,171.94
2259,167.92
2260,170.22
2261,163.91
2262,172.06
2263,168.17
2264,173
2265,168.19
2266,170.65
2267,175.15
2268,170.79
2269,173.01
2270,167.45
2271,173.11
2272,170.36
2273,174.34
2274,170.38
2275,172.38
2276,282.33
2277,195.18
2278,191.87
2279,184.15
2280,194.42
2281,191.92
2282,200.67
2283,193.63
2284,196.83
2285,189.65
2286,195.95
2287,192.36
2288,197.24
2289,191.23
2290,193.6
2291,186.01
2292,191.98
2293,188.36
2294,192.56
2295,187.41
2296,189.49
2297,177.32
2298,186.03
2299,180.51
2300,185.33
2301,180.12
2302,182.48
2303,186.85
2304,181.87
2305,184.12
2306,179.04
2307,183.64
2308,181.14
2309,185.82
2310,180.63
2311,183.01
2312,178.48
2313,182.68
2314,180.45
2315,187.07
2316,179.51
2317,183.05
2318,178.38
2319,182.75
2320,180.45
2321,175.26
2322,180.19
2323,177.62
2324,181.76
2325,177.45
2326,179.53
2327,173.07
2328,179.17
2329,175.97
2330,179.94
2331,175.86
2332,177.84
2333,190.79
2334,175.89
2335,186.07
2336,175.75
2337,182.96
2338,179.69
2339,175.61
2340,178.94
2341,177.06
2342,166.33
2343,175.51
2344,173.01
2345,177.76
2346,173.4
2347,175.55
2348,225.99
2349,160.87
2350,162.77
2351,161.39
2352,167.98
2353,167.75
2354,177.11
2355,172.15
2356,175.52
2357,171.84
2358,176.36
2359,174.47
2360,185.77
2361,176.91
2362,181.16
2363,176.24
2364,181.06
2365,178.61
2366,174.47
2367,178.45
2368,176.4
2369,183.14
2370,176.11
2371,179.54
2372,175.27
2373,179.35
2374,177.23
2375,171.74
2376,177
2377,174.23
2378,178.05
2379,174.1
2380,176.03
2381,104.25
2382,152.02
2383,133.31
2384,149.71
2385,180.92
2386,178.6
2387,193.55
2388,202.15
2389,195.61
2390,203.3
2391,196.66
2392,200.55
2393,193.08
2394,203.23
2395,199.24
2396,205.27
2397,199.7
2398,202.62
2399,214.45
2400,203.64
2401,209.04
2402,202.7
2403,208.62
2404,205.59
2405,200.01
2406,205.33
2407,202.58
2408,209.04
2409,202.18
2410,205.35
2411,200.41
2412,205.04
2413,202.61
2414,173.69
2415,163.18
2416,172.14
2417,203.65
2418,193.12
2419,195.34
2420,187.84
2421,196.58
2422,195.37
2423,199.37
2424,194.56
2425,196.75
2426,206.18
2427,188.98
2428,190.72
2429,187.32
2430,192.09
2431,189.91
2432,199.37
2433,189.22
2434,189.14
2435,184.61
2436,190.27
2437,187.76
2438,183.15
2439,187.09
2440,184.94
2441,190.5
2442,184.06
2443,186.96
2444,182.85
2445,186.69
2446,184.64
2447,176.81
2448,183.79
2449,179.98
2450,184.13
2451,179.69
2452,181.8
2453,186.57
2454,181.56
2455,183.96
2456,180.55
2457,183.77
2458,181.84
2459,167
2460,182.19
2461,181.5
2462,184.46
2463,179.42
2464,181.39
2465,173.6
2466,180.21
2467,177.12
2468,181.05
2469,177
2470,179.01
2471,185.22
2472,178.92
2473,182.12
2474,178.1
2475,182.07
2476,180.07
2477,173.11
2478,179.89
2479,176.48
2480,180.56
2481,176.37
2482,178.44
2483,183.67
2484,178.4
2485,181.05
2486,177.21
2487,181.02
2488,179.11
2489,228.57
2490,175.58
2491,172.18
2492,189.91
2493,177.11
2494,179.43
2495,174.8
2496,178.43
2497,178.11
2498,179.99
2499,177.88
2500,179.48


==> images/data_for_figure/file_data_objective_3_5000.csv <==
I,objective
1,622.43
2,492.28
3,441.38
4,431.58
5,55.298
6,154.56
7,188.79
8,294.18
9,314.61
10,285.77
11,301.46
12,265.08
13,278.66
14,313.06
15,275.73
16,294.24
17,270.43
18,293.92
19,282.04
20,234.76
21,278.8
22,251.1
23,279.28
24,253.09
25,265.43
26,285.87
27,264.35
28,274.34
29,244.8
30,272.26
31,257.01
32,275.53
33,256.36
34,265.27
35,173.52
36,141.38
37,157.6
38,168.06
39,186.2
40,186.23
41,201.83
42,192.63
43,198.99
44,188.66
45,204.41
46,196.09
47,206.06
48,195.79
49,200.61
50,219.39
51,195.59
52,202.53
53,189.28
54,202.24
55,194.79
56,184.51
57,193.31
58,188.43
59,156.02
60,181.65
61,167.02
62,180.78
63,163.97
64,171.19
65,180.56
66,171.34
67,175.83
68,198.89
69,170.31
70,173.19
71,163.77
72,190.78
73,182.09
74,167.2
75,176.16
76,170.91
77,69.606
78,50.537
79,93.385
80,105.78
81,129.77
82,131.35
83,153.94
84,144.59
85,151.5
86,143.99
87,153.53
88,149.12
89,159.98
90,149.13
91,153.91
92,145.55
93,153.34
94,149.16
95,170.53
96,137.45
97,148.77
98,143.85
99,153.36
100,149.64
101,190.99
102,147.96
103,153.13
104,143.78
105,173.86
106,177.13
107,174.12
108,160.55
109,163.05
110,124.28
111,144.01
112,146.46
113,153.58
114,142.32
115,146.48
116,155.28
117,145.2
118,149.74
119,141.59
120,149.22
121,145.11
122,164.35
123,135.61
124,164.39
125,145.61
126,155.17
127,146.01
128,135.87
129,149.89
130,145.77
131,128.71
132,149.38
133,139.2
134,144.17
135,138.67
136,142.15
137,154.42
138,137.4
139,148.02
140,132.91
141,144.39
142,139.96
143,129.39
144,139.38
145,134.5
146,142.06
147,134.14
148,137.99
149,122.66
150,136.98
151,129.06
152,137.89
153,129.01
154,133.38
155,142.72
156,133.23
157,137.88
158,129.83
159,137.81
160,133.76
161,147.75
162,133.26
163,140.48
164,131.89
165,140.75
166,136.3
167,127.74
168,136.27
169,131.95
170,141.6
171,131.89
172,136.72
173,128.94
174,136.72
175,132.8
176,152.92
177,131.91
178,143.77
179,131.78
180,146.25
181,138.93
182,129.85
183,138.5
184,134.37
185,123.5
186,134.28
187,128.79
188,136.46
189,128.8
190,132.62
191,-81.9
192,64.102
193,81.524
194,110.71
195,103.01
196,113.92
197,109.68
198,119.71
199,117.01
200,130.9
201,121.65
202,127.65
203,121.35
204,128.84
205,125.63
206,299.68
207,246.69
208,258.91
209,275.04
210,261.48
211,270.76
212,261.04
213,275.04
214,266
215,274.84
216,262.31
217,266.25
218,220.73
219,240.82
220,217.49
221,227.03
222,211.95
223,216.89
224,223.25
225,213.79
226,216.81
227,175.91
228,195.54
229,178.6
230,189.27
231,174.95
232,180.19
233,186.8
234,178.54
235,181.75
236,84.928
237,38.8
238,60.547
239,68.053
240,82.265
241,82.606
242,101.22
243,94.105
244,101.3
245,96.898
246,106.23
247,103.51
248,118.06
249,108.79
250,115.08
251,108.87
252,116.57
253,113.4
254,237.75
255,277.54
256,258.6
257,275.98
258,261.38
259,272.28
260,261.12
261,274.31
262,267.35
263,277.77
264,263.72
265,267.98
266,253.13
267,262.59
268,255.31
269,261.71
270,248.11
271,251.11
272,239.03
273,246.42
274,240.59
275,235.93
276,214.24
277,211.93
278,200.06
279,208.74
280,202.21
281,192.83
282,198.7
283,194.59
284,165.3
285,182.75
286,169.49
287,178.58
288,166.25
289,171.21
290,178.03
291,170.35
292,173.58
293,-1.3759
294,56.408
295,56.062
296,95.421
297,81.712
298,92.861
299,88.66
300,99.83
301,97.461
302,131.57
303,116.92
304,124.93
305,117.28
306,126.94
307,122.85
308,116.26
309,123.63
310,120.33
311,135.24
312,122.62
313,130.21
314,122.61
315,130.97
316,127.09
317,119.86
318,127.6
319,123.98
320,132.76
321,124.55
322,128.97
323,122.27
324,129.32
325,125.96
326,140.47
327,127.13
328,134.9
329,126.88
330,135.59
331,131.44
332,124.5
333,131.58
334,128.17
335,141.25
336,128.86
337,135.71
338,128.19
339,136.19
340,132.33
341,124.92
342,132.45
343,128.78
344,137.1
345,129.02
346,133.21
347,126.4
348,133.33
349,129.93
350,142.49
351,130.38
352,136.99
353,129.56
354,137.33
355,133.54
356,125.99
357,133.61
358,129.87
359,137.69
360,130.03
361,133.95
362,126.72
363,134.03
364,130.42
365,138.97
366,130.61
367,134.92
368,128.32
369,134.99
370,131.69
371,152.11
372,132.25
373,144.68
374,132.21
375,150.51
376,142.29
377,131.78
378,138.06
379,134.76
380,127.33
381,135.54
382,130.98
383,137.52
384,130.99
385,134.26
386,108.75
387,133.68
388,122.73
389,138.75
390,122.38
391,129.77
392,140.71
393,133.42
394,136.89
395,181.19
396,139.15
397,136.36
398,137.68
399,142.99
400,139.53
401,149.64
402,141.15
403,145.23
404,138
405,145.17
406,141.56
407,150.72
408,141.2
409,145.7
410,139.16
411,145.45
412,142.16
413,111.24
414,136.36
415,131.2
416,140.36
417,134.06
418,137.93
419,157.8
420,141.19
421,141.42
422,136.06
423,143.14
424,139.97
425,130.28
426,139.73
427,134.18
428,140.81
429,134.19
430,137.46
431,150.98
432,136.77
433,143.78
434,135.7
435,144.68
436,140.31
437,133.75
438,140.05
439,136.88
440,182.08
441,118.68
442,127.44
443,122.82
444,135.45
445,129.79
446,140.26
447,130.22
448,134.55
449,125.85
450,134.4
451,130.44
452,137.45
453,130.67
454,134.11
455,124.99
456,134.35
457,129.71
458,136.08
459,129.83
460,133.03
461,157.26
462,134.34
463,139.8
464,130.72
465,150.13
466,144.25
467,134.6
468,141.06
469,137.68
470,154.04
471,125.59
472,143.79
473,139.67
474,151.75
475,149.21
476,161.59
477,152.8
478,156.85
479,150.03
480,156.28
481,152.88
482,166.07
483,147.07
484,151.98
485,144.09
486,154.46
487,150.36
488,142.82
489,149.26
490,145.78
491,154.63
492,144.4
493,149.05
494,142.53
495,148.76
496,145.47
497,134.64
498,144.55
499,138.9
500,145.34
501,138.63
502,141.86
503,152.27
504,141.19
505,146.41
506,139.65
507,146.37
508,142.95
509,134.8
510,142.64
511,138.51
512,144.72
513,138.37
514,141.48
515,124.77
516,140.35
517,126.31
518,139.04
519,135.58
520,139.01
521,143.59
522,137.23
523,140.34
524,126.09
525,139.58
526,132.6
527,140.6
528,131.93
529,136.12
530,142.74
531,136.21
532,139.4
533,123.2
534,138.84
535,129.72
536,139.37
537,129.52
538,134.51
539,141.19
540,134.59
541,137.75
542,162.59
543,136.82
544,140.4
545,136.94
546,148.12
547,142.9
548,133.68
549,142.31
550,138.79
551,151.77
552,139.78
553,145.16
554,138.35
555,145.77
556,142.11
557,135.47
558,141.81
559,138.56
560,147.43
561,138.37
562,142.83
563,136.73
564,142.77
565,139.69
566,123.2
567,138.7
568,129.92
569,139.63
570,129.31
571,134.32
572,141.03
573,134.56
574,137.71
575,159.12
576,137.26
577,141.28
578,135.16
579,151.13
580,144.68
581,134.59
582,142.37
583,138.85
584,42.702
585,195.84
586,151.29
587,114.17
588,161.79
589,152.47
590,181.24
591,161.38
592,165.78
593,155.91
594,163.89
595,159.21
596,165.02
597,157.38
598,160.28
599,150.74
600,158.08
601,153.55
602,159.14
603,152.56
604,155.39
605,139.91
606,151.55
607,144.66
608,151.45
609,143.69
610,147.24
611,153.53
612,146.89
613,149.99
614,141.24
615,149.13
616,144.83
617,150.58
618,144.54
619,147.44
620,105.3
621,135.7
622,136.32
623,142.79
624,135.91
625,140.18
626,144.68
627,161
628,154.62
629,147.91
630,142.49
631,146.94
632,160.19
633,149.37
634,152.44
635,146.31
636,151.9
637,148.79
638,-147.25
639,-43.003
640,-50.935
641,-26.725
642,25.681
643,22.101
644,189.33
645,146.17
646,144.9
647,127.36
648,139.24
649,133.73
650,146.18
651,133.99
652,139.96
653,132.04
654,140.28
655,136.47
656,168.24
657,143.69
658,146.78
659,144.07
660,150.35
661,147.83
662,191.94
663,161.29
664,140.99
665,140.44
666,147.86
667,145.01
668,162.98
669,146.4
670,143.3
671,138.93
672,146.76
673,143.8
674,134.18
675,144.84
676,136.58
677,143.65
678,138.03
679,141.31
680,148.96
681,141.17
682,144.99
683,138.77
684,144.85
685,141.78
686,156.77
687,141.35
688,149.31
689,140.32
690,150.6
691,145.73
692,139.12
693,145.09
694,142.04
695,120.67
696,140.92
697,134.75
698,141.78
699,134.85
700,140.24
701,148.93
702,140.78
703,143.99
704,121.27
705,139.3
706,136.81
707,146.84
708,138.85
709,142.26
710,150.19
711,141.92
712,145.59
713,139.48
714,145.28
715,142.26
716,161.74
717,139.5
718,153.24
719,142.69
720,155.95
721,150.11
722,141.21
723,148.19
724,144.92
725,96.684
726,157.2
727,146.95
728,161.32
729,155.96
730,162.42
731,162.49
732,169.89
733,163.8
734,168.93
735,162.31
736,164.97
737,123.64
738,145.61
739,146.69
740,153.1
741,148.75
742,151.62
743,137.9
744,153.07
745,146.34
746,152.35
747,147.13
748,150.04
749,121.01
750,145.92
751,141.95
752,145.76
753,140.34
754,145.2
755,139.17
756,145.68
757,142.69
758,152.72
759,143.16
760,148.07
761,142.02
762,148.25
763,145.18
764,136.72
765,145.06
766,140.95
767,146.51
768,140.89
769,143.72
770,170.97
771,143.02
772,146.82
773,139.12
774,149.65
775,146
776,135.43
777,148.78
778,143.26
779,149.08
780,143.65
781,146.52
782,154.45
783,146.24
784,150.65
785,144.8
786,150.6
787,147.65
788,134.71
789,146.65
790,140.67
791,147.21
792,139.64
793,143.25
794,148.99
795,143.21
796,146.07
797,131.02
798,145.05
799,138.25
800,145.79
801,135.87
802,140.54
803,146.96
804,141.04
805,143.93
806,164.67
807,143.49
808,145.87
809,141.31
810,158.1
811,151.31
812,139.62
813,148.14
814,144.61
815,157.97
816,139.71
817,149.09
818,133.02
819,147.74
820,143.73
821,153.04
822,144.38
823,148.25
824,142.5
825,148.12
826,145.27
827,188.24
828,137.96
829,137.14
830,138.6
831,143.26
832,139.29
833,146.67
834,139.82
835,143.19
836,135.73
837,143.56
838,139.97
839,145.34
840,140.01
841,142.74
842,374.67
843,84.949
844,152.54
845,251.26
846,219.46
847,239.85
848,299.13
849,267.42
850,269.72
851,252.67
852,261.58
853,253.99
854,249.37
855,231.05
856,232.77
857,224.04
858,230.33
859,225.84
860,212.49
861,221.06
862,214.77
863,220.27
864,212.45
865,215.2
866,175.26
867,193.95
868,181.68
869,191
870,180.83
871,185.2
872,190.45
873,183.41
874,186.09
875,190.53
876,171.33
877,180.66
878,174.81
879,179.75
880,176.4
881,168.39
882,175.02
883,171.25
884,176.43
885,170.44
886,173.06
887,164.08
888,171.65
889,167.24
890,172.32
891,166.72
892,169.29
893,168.53
894,125.69
895,132.3
896,135.17
897,142.43
898,139.07
899,145.36
900,139.98
901,143
902,133.39
903,149.28
904,136.4
905,146.91
906,144.91
907,148.38
908,152.55
909,146.77
910,149.29
911,167.24
912,145.89
913,155.71
914,149.62
915,154.42
916,151.64
917,162.09
918,128.64
919,140.46
920,153.97
921,166.03
922,162.69
923,158.41
924,166.76
925,162.13
926,168.24
927,161.74
928,164.58
929,153
930,162.65
931,157.24
932,162.79
933,156.33
934,159.15
935,165.01
936,158.46
937,161.38
938,155.65
939,160.86
940,158.03
941,166.16
942,156.83
943,160.94
944,155.26
945,160.83
946,157.92
947,151.1
948,157.47
949,154.13
950,159.26
951,153.91
952,156.5
953,145.12
954,155.55
955,149.82
956,155.98
957,149.19
958,152.45
959,157.86
960,152.41
961,155.07
962,145.11
963,154.54
964,149.57
965,155.24
966,149.21
967,152.14
968,158.21
969,152.09
970,155.12
971,149.41
972,155
973,152.17
974,159.02
975,152.05
976,155.53
977,150.35
978,155.46
979,152.88
980,201.82
981,132.96
982,133.68
983,131.28
984,139.16
985,137.31
986,144.41
987,139.06
988,142.15
989,135.58
990,144.13
991,140.26
992,145.72
993,140.69
994,143.4
995,153.03
996,144.37
997,149.22
998,143.92
999,149.47
1000,146.82
1001,139.91
1002,147.28
1003,143.72
1004,148.82
1005,143.84
1006,146.41
1007,168.3
1008,149.01
1009,152.75
1010,146.15
1011,161.43
1012,156.81
1013,149.13
1014,154.12
1015,151.46
1016,172.46
1017,147.91
1018,159
1019,153.25
1020,160.73
1021,158.1
1022,167.91
1023,159.15
1024,162.08
1025,156.59
1026,161.56
1027,158.84
1028,144.83
1029,156.18
1030,149.57
1031,156.27
1032,149.5
1033,152.81
1034,157.6
1035,152.39
1036,154.87
1037,118.66
1038,147.73
1039,145.3
1040,154.87
1041,147.64
1042,151.76
1043,140.43
1044,157.37
1045,152.32
1046,155.59
1047,152.05
1048,154.36
1049,146.22
1050,154.17
1051,149.26
1052,154.61
1053,149.18
1054,151.84
1055,159.02
1056,151.68
1057,155.34
1058,150.32
1059,155.3
1060,152.79
1061,131.74
1062,151.52
1063,142.3
1064,152.13
1065,148.28
1066,151.84
1067,158.5
1068,152.13
1069,155.1
1070,147.77
1071,155.09
1072,151.5
1073,156.38
1074,151.39
1075,153.84
1076,180.59
1077,148.85
1078,151.2
1079,147.7
1080,154.02
1081,151.37
1082,158.58
1083,152.16
1084,155.29
1085,149.9
1086,155.25
1087,152.58
1088,160.38
1089,152.49
1090,156.45
1091,151.35
1092,156.42
1093,153.88
1094,143.96
1095,153.55
1096,148.22
1097,154.12
1098,148.19
1099,151.16
1100,156.64
1101,151.18
1102,153.91
1103,147.34
1104,153.82
1105,150.51
1106,155.45
1107,150.49
1108,152.97
1109,132.63
1110,152.12
1111,143.32
1112,153.09
1113,148.34
1114,152.1
1115,158.77
1116,152.35
1117,155.32
1118,146.81
1119,155.37
1120,151.25
1121,156.2
1122,150.94
1123,153.49
1124,160.51
1125,153.27
1126,156.86
1127,151.89
1128,156.73
1129,154.24
1130,139.18
1131,152.96
1132,145.55
1133,153.81
1134,145.94
1135,150.15
1136,155.72
1137,150.28
1138,152.81
1139,166.37
1140,152.07
1141,156.69
1142,151.9
1143,159.24
1144,155.57
1145,149.75
1146,155.35
1147,152.71
1148,168.84
1149,151.88
1150,157.16
1151,150.46
1152,158.22
1153,155.07
1154,148.62
1155,155.15
1156,152.16
1157,158.04
1158,152.37
1159,155.17
1160,149.2
1161,154.98
1162,152.03
1163,157.17
1164,151.98
1165,154.55
1166,147.48
1167,154.29
1168,150.73
1169,155.52
1170,150.62
1171,153.04
1172,190.91
1173,146.58
1174,147.81
1175,144.52
1176,151.46
1177,148.41
1178,153.8
1179,148.67
1180,151.29
1181,139.42
1182,152.56
1183,144.55
1184,152.58
1185,147.88
1186,151.2
1187,155.51
1188,150.37
1189,152.73
1190,184.83
1191,144.42
1192,152.85
1193,150.12
1194,155.93
1195,153.31
1196,159.2
1197,153.65
1198,156.35
1199,149.92
1200,156.23
1201,152.88
1202,157.61
1203,152.66
1204,155.06
1205,134
1206,153.24
1207,146.28
1208,154.95
1209,150.35
1210,153.57
1211,169.73
1212,156.56
1213,156.29
1214,152.55
1215,157.4
1216,155.17
1217,146.21
1218,155.08
1219,148.03
1220,155.05
1221,149.17
1222,152.33
1223,157.66
1224,152.23
1225,154.86
1226,146.31
1227,154.66
1228,150.33
1229,155.5
1230,150.24
1231,152.86
1232,159.82
1233,152.87
1234,156.37
1235,151.55
1236,156.37
1237,153.96
1238,117.46
1239,152.93
1240,148.96
1241,160.62
1242,152.23
1243,155.55
1244,149.86
1245,155.26
1246,152.67
1247,166.52
1248,152.85
1249,159.25
1250,152.39
1251,161.83
1252,157.89
1253,152.55
1254,156.92
1255,154.49
1256,141.02
1257,153.55
1258,148.77
1259,155.28
1260,147.18
1261,151.01
1262,156.78
1263,151.62
1264,154.11
1265,109.46
1266,148.27
1267,132.71
1268,156.06
1269,143.62
1270,151.3
1271,149.28
1272,156.74
1273,154.69
1274,162.24
1275,156.3
1276,159.53
1277,154.24
1278,159.69
1279,156.96
1280,163.4
1281,156.79
1282,159.96
1283,154.9
1284,159.67
1285,157.19
1286,174.2
1287,155.63
1288,154.7
1289,151.38
1290,160.04
1291,157.46
1292,151.6
1293,158.42
1294,154.58
1295,159.37
1296,154.47
1297,156.85
1298,133.76
1299,73.411
1300,97.431
1301,135.19
1302,126.14
1303,137.27
1304,176.88
1305,167.1
1306,170.65
1307,178.24
1308,166.55
1309,168
1310,163.1
1311,167.44
1312,164.89
1313,140.16
1314,156.29
1315,153.73
1316,161.09
1317,156.59
1318,159.28
1319,197.13
1320,163.02
1321,158.96
1322,149.74
1323,156.21
1324,154.47
1325,161.1
1326,155.69
1327,158.47
1328,152.95
1329,158.47
1330,155.69
1331,160.79
1332,155.64
1333,158.21
1334,152.12
1335,158.09
1336,155.06
1337,159.74
1338,155.02
1339,157.38
1340,143.99
1341,157.08
1342,149.73
1343,157.4
1344,150.31
1345,154.38
1346,159.59
1347,154.23
1348,156.63
1349,167.2
1350,156.16
1351,161.09
1352,156
1353,162.41
1354,159.16
1355,154.08
1356,159.01
1357,156.6
1358,173.68
1359,156.33
1360,162.6
1361,154.77
1362,165.46
1363,161.89
1364,155.92
1365,160.84
1366,158.38
1367,171.13
1368,157.97
1369,166.17
1370,158.28
1371,162.43
1372,159.35
1373,154.91
1374,159.97
1375,157.58
1376,174.7
1377,156.89
1378,157.26
1379,153.27
1380,159.82
1381,157.31
1382,146.4
1383,166.02
1384,159.79
1385,160.69
1386,156.05
1387,159.07
1388,154.08
1389,159.55
1390,156.57
1391,161.19
1392,156.46
1393,158.81
1394,149.96
1395,158.45
1396,153.98
1397,159.08
1398,153.79
1399,156.41
1400,161.8
1401,156.4
1402,159.12
1403,153.98
1404,159.06
1405,156.52
1406,162.37
1407,156.5
1408,159.48
1409,154.79
1410,159.45
1411,157.12
1412,170.01
1413,157.05
1414,162.93
1415,155.99
1416,166.23
1417,162.04
1418,156.34
1419,160.67
1420,158.25
1421,147.12
1422,157.47
1423,153.46
1424,158.53
1425,152.13
1426,155.24
1427,160.39
1428,155.46
1429,157.88
1430,147.54
1431,157.72
1432,152.38
1433,158.28
1434,152.1
1435,155.22
1436,159.99
1437,155.24
1438,157.6
1439,139.8
1440,157.4
1441,148.78
1442,157.98
1443,153.26
1444,157.05
1445,162.94
1446,157.17
1447,159.73
1448,145.72
1449,159.5
1450,154.51
1451,161.1
1452,153.92
1453,157.08
1454,162.94
1455,157.49
1456,160.03
1457,152.82
1458,159.54
1459,156.13
1460,160.58
1461,155.99
1462,158.25
1463,179.85
1464,155.2
1465,158.04
1466,153.94
1467,159.92
1468,157.45
1469,175.97
1470,160.93
1471,159.55
1472,156.59
1473,161.34
1474,159.15
1475,139.81
1476,159.72
1477,152.3
1478,156.75
1479,151.8
1480,155.36
1481,151.58
1482,157.36
1483,154.49
1484,159.24
1485,154.73
1486,157.12
1487,146.96
1488,158.09
1489,152.23
1490,158.59
1491,151.67
1492,155.15
1493,160.01
1494,155.27
1495,157.6
1496,202.24
1497,159.48
1498,155.72
1499,161.68
1500,159.89
1501,157.51
1502,162.19
1503,157.17
1504,159.8
1505,154.72
1506,159.76
1507,157.21
1508,162.53
1509,157.19
1510,159.9
1511,155.07
1512,159.89
1513,157.47
1514,163.82
1515,157.47
1516,160.73
1517,156.26
1518,160.74
1519,158.51
1520,122.21
1521,158.02
1522,154.04
1523,164.18
1524,156.9
1525,160.36
1526,155.54
1527,160.29
1528,157.99
1529,178.03
1530,158.76
1531,160.41
1532,155.56
1533,163.48
1534,160.9
1535,154.8
1536,161.53
1537,157.84
1538,162.31
1539,157.79
1540,159.98
1541,165.35
1542,120.97
1543,137.19
1544,155.2
1545,177.09
1546,178.67
1547,169.96
1548,163.32
1549,167.46
1550,166.47
1551,172.45
1552,166.46
1553,168.53
1554,163.2
1555,166.5
1556,161.62
1557,166.33
1558,163.84
1559,170.78
1560,163.19
1561,166.67
1562,161.91
1563,166.53
1564,164.13
1565,156.74
1566,163.59
1567,159.87
1568,164.4
1569,159.69
1570,161.98
1571,172.07
1572,161.24
1573,166.32
1574,160.31
1575,167.1
1576,163.84
1577,159.19
1578,163.55
1579,161.31
1580,98.367
1581,147.62
1582,147.75
1583,157.38
1584,152.27
1585,156.59
1586,152.08
1587,157.2
1588,155
1589,166.29
1590,156.84
1591,161.76
1592,156.41
1593,162.19
1594,159.48
1595,154.98
1596,159.55
1597,157.33
1598,165.39
1599,157.64
1600,161.84
1601,157.02
1602,161.95
1603,159.54
1604,153.8
1605,159.62
1606,156.74
1607,161.16
1608,156.76
1609,159
1610,140.3
1611,160.49
1612,152.63
1613,160.75
1614,157
1615,159.98
1616,176.14
1617,163.27
1618,163.34
1619,159.55
1620,164.33
1621,162.28
1622,157.29
1623,162.05
1624,159.25
1625,163.28
1626,159.05
1627,161.15
1628,136.39
1629,158.61
1630,155.76
1631,161.92
1632,157.94
1633,160.64
1634,217.26
1635,176.67
1636,181.34
1637,169.41
1638,164.51
1639,168.83
1640,185.9
1641,170.93
1642,172.74
1643,164.69
1644,170.72
1645,167.6
1646,173.96
1647,165.24
1648,168.71
1649,164.12
1650,168.55
1651,166.14
1652,160.6
1653,165.73
1654,162.9
1655,167.3
1656,162.69
1657,164.91
1658,156.96
1659,164.22
1660,160.26
1661,164.85
1662,160.07
1663,162.4
1664,169.16
1665,162.18
1666,165.65
1667,161.13
1668,165.59
1669,163.33
1670,154.53
1671,162.87
1672,158.31
1673,163.38
1674,158.17
1675,160.76
1676,165.79
1677,160.77
1678,163.27
1679,157.99
1680,163.19
1681,160.56
1682,165.29
1683,160.54
1684,162.93
1685,157.02
1686,162.81
1687,159.86
1688,164.21
1689,159.83
1690,162.02
1691,140.19
1692,160.6
1693,155.05
1694,161.95
1695,157.54
1696,160.84
1697,169.19
1698,161.96
1699,165.16
1700,160.25
1701,165.11
1702,162.74
1703,172.61
1704,162.69
1705,167.16
1706,161.54
1707,167.35
1708,164.33
1709,159.86
1710,164.2
1711,162
1712,192.18
1713,151.9
1714,154.22
1715,152.62
1716,159.6
1717,156.36
1718,162.09
1719,156.97
1720,159.58
1721,152.03
1722,160.58
1723,156.54
1724,161.42
1725,156.56
1726,159.07
1727,164.17
1728,159.18
1729,161.77
1730,156.87
1731,161.82
1732,159.39
1733,164.49
1734,159.47
1735,162.06
1736,157.24
1737,162.09
1738,159.7
1739,165.02
1740,159.77
1741,162.48
1742,157.94
1743,162.49
1744,160.24
1745,167.42
1746,160.36
1747,164.06
1748,159.53
1749,164.1
1750,161.84
1751,154.55
1752,161.84
1753,158.09
1754,162.45
1755,156.18
1756,159.02
1757,164.68
1758,159.7
1759,162.14
1760,156.49
1761,162.17
1762,159.36
1763,163.7
1764,159.36
1765,161.56
1766,145.51
1767,161.8
1768,153.4
1769,161.5
1770,158.31
1771,161.46
1772,166.66
1773,161.28
1774,163.76
1775,155.6
1776,163.66
1777,159.58
1778,164.18
1779,159.04
1780,161.49
1781,166.53
1782,161.32
1783,163.89
1784,159.13
1785,163.75
1786,161.39
1787,167.31
1788,161.29
1789,164.35
1790,160.04
1791,164.32
1792,162.17
1793,96.056
1794,156.29
1795,146.05
1796,157.63
1797,150.6
1798,155.36
1799,152.49
1800,157.9
1801,155.93
1802,162.28
1803,157.01
1804,160.11
1805,155.89
1806,160.53
1807,158.45
1808,168.57
1809,159.91
1810,164.57
1811,159.56
1812,164.95
1813,162.41
1814,157.89
1815,162.49
1816,160.27
1817,166.57
1818,160.52
1819,163.74
1820,159.51
1821,163.81
1822,161.71
1823,137.87
1824,167.76
1825,163.02
1826,171.41
1827,164.89
1828,167.59
1829,162.69
1830,167.26
1831,164.95
1832,174.11
1833,163.83
1834,168.84
1835,163.13
1836,169.53
1837,166.48
1838,162.09
1839,166.17
1840,164.07
1841,61.777
1842,134.71
1843,125.7
1844,148.69
1845,138.79
1846,146.44
1847,146.07
1848,153.52
1849,151.89
1850,158.51
1851,153.76
1852,156.7
1853,151.91
1854,157.99
1855,155.51
1856,160.21
1857,156.04
1858,158.37
1859,150.61
1860,165.67
1861,157.06
1862,165.09
1863,163.06
1864,165.76
1865,170.19
1866,165.19
1867,167.58
1868,160.72
1869,167.2
1870,163.86
1871,168.03
1872,163.67
1873,165.76
1874,178.51
1875,163.75
1876,165.89
1877,162.51
1878,169.38
1879,166.97
1880,161.78
1881,167.24
1882,164.53
1883,168.98
1884,164.49
1885,166.69
1886,158.14
1887,166.12
1888,161.73
1889,166.45
1890,161.53
1891,163.95
1892,168.84
1893,163.95
1894,166.4
1895,161.67
1896,166.35
1897,164.01
1898,169.1
1899,164.01
1900,166.59
1901,162.23
1902,166.57
1903,164.4
1904,171.74
1905,164.42
1906,167.66
1907,163.2
1908,169.13
1909,166.57
1910,161.66
1911,166.26
1912,164.01
1913,169.59
1914,164.06
1915,166.88
1916,162.73
1917,166.88
1918,164.81
1919,190.45
1920,165.07
1921,163.15
1922,162.23
1923,167.41
1924,165.17
1925,183.61
1926,169.59
1927,166.15
1928,164.73
1929,168.54
1930,166.8
1931,159.29
1932,167.26
1933,159.48
1934,168.09
1935,162.33
1936,165.13
1937,335.28
1938,149.01
1939,172.51
1940,179.52
1941,160.09
1942,168.1
1943,156.69
1944,169.5
1945,164.76
1946,169.87
1947,164.93
1948,167.24
1949,142.83
1950,162.33
1951,160.62
1952,168.08
1953,163.63
1954,166.85
1955,162.76
1956,168.71
1957,165.98
1958,170.3
1959,166.13
1960,168.23
1961,152.99
1962,167.9
1963,159.04
1964,167.46
1965,164.97
1966,167.68
1967,172.39
1968,167.06
1969,169.38
1970,163.33
1971,168.8
1972,165.91
1973,170
1974,165.8
1975,167.85
1976,153.69
1977,166.5
1978,161.42
1979,167.89
1980,162.74
1981,165.79
1982,170.33
1983,165.67
1984,167.81
1985,150.17
1986,165.87
1987,163.16
1988,168.98
1989,164.32
1990,166.79
1991,182.02
1992,167.34
1993,166.89
1994,165.43
1995,169.25
1996,167.69
1997,164.58
1998,167.85
1999,165.75
2000,169.55
2001,165.66
2002,167.7
2003,161.97
2004,167.65
2005,164.63
2006,168.72
2007,164.64
2008,166.69
2009,193.39
2010,165.84
2011,165.23
2012,163.77
2013,167.86
2014,165.62
2015,170.34
2016,165.62
2017,168.02
2018,163.72
2019,167.98
2020,165.83
2021,171.63
2022,165.87
2023,168.83
2024,164.86
2025,168.86
2026,166.87
2027,148.3
2028,166.96
2029,160.1
2030,167.87
2031,164.05
2032,166.85
2033,181.43
2034,169.63
2035,169.38
2036,166.48
2037,171
2038,169.02
2039,164.82
2040,168.79
2041,166.54
2042,170.61
2043,166.41
2044,168.53
2045,163.16
2046,168.38
2047,165.64
2048,169.67
2049,165.61
2050,167.64
2051,149.58
2052,166.71
2053,160.26
2054,167.61
2055,164.34
2056,167.12
2057,173.05
2058,167.37
2059,170.05
2060,165.3
2061,170
2062,167.68
2063,172.9
2064,167.59
2065,170.15
2066,166.03
2067,170.03
2068,167.96
2069,179.16
2070,166.56
2071,171.09
2072,166.49
2073,172.78
2074,170.09
2075,165.47
2076,169.87
2077,167.7
2078,175.25
2079,167.56
2080,171.29
2081,166.71
2082,171.22
2083,168.88
2084,164.46
2085,168.84
2086,166.6
2087,171.68
2088,166.56
2089,169.16
2090,165.08
2091,169.13
2092,167.09
2093,178.41
2094,167.02
2095,168.79
2096,162.46
2097,166.91
2098,165.07
2099,183.83
2100,171.29
2101,172.91
2102,166.66
2103,170.38
2104,168.13
2105,168.48
2106,147.89
2107,159.35
2108,159.16
2109,165.09
2110,163.43
2111,169.92
2112,165.08
2113,167.82
2114,163.71
2115,168.13
2116,166.03
2117,172.4
2118,166.35
2119,169.47
2120,165.42
2121,169.48
2122,167.45
2123,154.88
2124,167.4
2125,159.46
2126,167.43
2127,161.78
2128,165.42
2129,169.9
2130,165.06
2131,167.13
2132,174.68
2133,166.72
2134,170.53
2135,166.28
2136,171.03
2137,168.65
2138,164.1
2139,168.62
2140,166.36
2141,171.46
2142,166.39
2143,168.97
2144,164.84
2145,168.96
2146,166.9
2147,175.97
2148,167
2149,171.63
2150,166.48
2151,172.15
2152,169.39
2153,165.26
2154,169.3
2155,167.28
2156,192.93
2157,167.38
2158,166.55
2159,165.06
2160,169.79
2161,167.59
2162,180.25
2163,169.82
2164,170.8
2165,167.4
2166,172.54
2167,170.19
2168,165.76
2169,169.81
2170,167.68
2171,172.96
2172,167.49
2173,170.26
2174,166.28
2175,170.22
2176,168.23
2177,97.61
2178,156.68
2179,148.16
2180,160.92
2181,153.97
2182,158.82
2183,156.52
2184,161.87
2185,160.15
2186,166.24
2187,161.55
2188,164.49
2189,160.65
2190,165.17
2191,163.25
2192,170.55
2193,164.43
2194,167.94
2195,163.97
2196,168.19
2197,166.22
2198,157.88
2199,167.96
2200,162.43
2201,168.47
2202,162.86
2203,165.82
2204,169.83
2205,165.75
2206,167.76
2207,191.57
2208,169.76
2209,167.01
2210,167.93
2211,171.68
2212,170.3
2213,169.06
2214,173.96
2215,165.79
2216,172.9
2217,167.63
2218,170.05
2219,198.19
2220,168.86
2221,164.17
2222,170.02
2223,167.88
2224,166.98
2225,171.56
2226,167.5
2227,170.14
2228,166.3
2229,170.25
2230,168.31
2231,182.43
2232,169.17
2233,173.69
2234,167.38
2235,179.62
2236,175.35
2237,169.28
2238,172.6
2239,170.45
2240,159.13
2241,168.94
2242,167.44
2243,170.82
2244,165.36
2245,167.84
2246,172.66
2247,168.07
2248,170.31
2249,165.28
2250,170.23
2251,167.76
2252,171.84
2253,167.77
2254,169.82
2255,162.36
2256,169.72
2257,165.91
2258,170.37
2259,165.84
2260,168.11
2261,172.85
2262,168.16
2263,170.54
2264,166.24
2265,170.52
2266,168.39
2267,173.78
2268,168.53
2269,171.06
2270,167.33
2271,171.61
2272,169.61
2273,161.94
2274,169.78
2275,165.53
2276,170.24
2277,165.49
2278,167.88
2279,172.22
2280,167.93
2281,170.09
2282,164.59
2283,170.06
2284,167.33
2285,171.25
2286,167.33
2287,169.3
2288,108.23
2289,183.95
2290,159.23
2291,175.5
2292,160.41
2293,169.45
2294,167.48
2295,174.98
2296,173.32
2297,179.89
2298,174.87
2299,177.24
2300,172.81
2301,176.89
2302,174.73
2303,180.24
2304,173.9
2305,176.75
2306,172.68
2307,176.54
2308,174.55
2309,165.95
2310,173.95
2311,169.65
2312,174.23
2313,169.59
2314,171.91
2315,175.88
2316,171.87
2317,173.89
2318,167.86
2319,173.76
2320,170.77
2321,174.57
2322,170.74
2323,172.66
2324,182.25
2325,172.56
2326,177.56
2327,171.97
2328,178.28
2329,175.36
2330,171.41
2331,175.1
2332,173.19
2333,161.44
2334,172.67
2335,167.54
2336,173.77
2337,166.57
2338,169.87
2339,174.39
2340,170.6
2341,172.55
2342,184.27
2343,172.32
2344,174.09
2345,170.92
2346,178.06
2347,175.46
2348,170.6
2349,174.73
2350,172.62
2351,178.42
2352,172.19
2353,175.38
2354,171.4
2355,175.4
2356,173.4
2357,167.2
2358,173.28
2359,170.2
2360,174.08
2361,170.17
2362,172.13
2363,179.82
2364,172.17
2365,176.2
2366,171.63
2367,176.37
2368,174.05
2369,170.08
2370,174.02
2371,172.06
2372,178.77
2373,172.09
2374,175.61
2375,171.45
2376,175.68
2377,173.68
2378,168.98
2379,173.46
2380,171.37
2381,175.72
2382,171.46
2383,173.65
2384,169.25
2385,173.64
2386,171.45
2387,175.69
2388,171.48
2389,173.63
2390,169.11
2391,173.6
2392,171.36
2393,175.44
2394,171.38
2395,173.45
2396,168.32
2397,173.41
2398,170.86
2399,174.62
2400,170.86
2401,172.76
2402,149.03
2403,172.3
2404,169.3
2405,174.94
2406,171
2407,173.55
2408,166.69
2409,173.87
2410,170.41
2411,174.26
2412,170.37
2413,172.3
2414,178.97
2415,172.21
2416,175.75
2417,171.57
2418,175.91
2419,173.79
2420,169.27
2421,173.75
2422,171.52
2423,175.61
2424,171.55
2425,173.62
2426,168.61
2427,173.58
2428,171.1
2429,174.86
2430,171.11
2431,173.01
2432,158.27
2433,172.75
2434,170.54
2435,171.67
2436,168.48
2437,170.87
2438,166.51
2439,173.89
2440,170.14
2441,173.99
2442,169.73
2443,171.76
2444,176.88
2445,171.82
2446,174.45
2447,170.7
2448,174.47
2449,172.61
2450,259.87
2451,177.74
2452,177.13
2453,164.52
2454,175.54
2455,174.13
2456,181.9
2457,176.94
2458,179.37
2459,175.19
2460,179.18
2461,176.97
2462,181.01
2463,176.16
2464,178.32
2465,174.38
2466,177.97
2467,176.04
2468,183.89
2469,174.55
2470,180.55
2471,174.82
2472,179.76
2473,177.04
2474,173.44
2475,177.06
2476,175.22
2477,161.14
2478,174.79
2479,166.65
2480,174.46
2481,172.46
2482,174.75
2483,178.3
2484,174.26
2485,176.26
2486,169.06
2487,176.04
2488,172.31
2489,176.36
2490,171.92
2491,174.06
2492,178.34
2493,174
2494,176.16
2495,171.88
2496,176.05
2497,173.96
2498,178.29
2499,173.93
2500,176.14
2501,172.12
2502,176.08
2503,174.1
2504,179.18
2505,174.09
2506,176.71
2507,173.02
2508,176.68
2509,174.86
2510,115.71
2511,178.76
2512,149.24
2513,165.52
2514,151.03
2515,161.81
2516,160.89
2517,168.56
2518,167.22
2519,175.07
2520,170.14
2521,173.05
2522,169.37
2523,173.58
2524,171.76
2525,181.43
2526,173.6
2527,177.93
2528,173.6
2529,178.26
2530,176.07
2531,172.38
2532,176.17
2533,174.34
2534,180.89
2535,174.77
2536,178.11
2537,174.29
2538,178.24
2539,176.32
2540,171.37
2541,176.46
2542,173.98
2543,177.59
2544,174.04
2545,175.86
2546,291.06
2547,217.89
2548,220.71
2549,204.33
2550,216.84
2551,214.96
2552,223.07
2553,216.82
2554,219.51
2555,212.85
2556,218.45
2557,214.9
2558,218.86
2559,213.27
2560,215.2
2561,207.56
2562,212.97
2563,209.23
2564,212.82
2565,207.93
2566,209.73
2567,194.93
2568,203.93
2569,197.45
2570,202.35
2571,196.68
2572,199.09
2573,202.75
2574,198.47
2575,200.3
2576,191.16
2577,198.31
2578,193.87
2579,197.95
2580,193.33
2581,195.37
2582,199.66
2583,194.67
2584,196.82
2585,192.76
2586,196.4
2587,194.39
2588,201.86
2589,190.09
2590,195.55
2591,188.39
2592,193.71
2593,190.59
2594,186.76
2595,190.27
2596,188.34
2597,182.17
2598,187.79
2599,184.68
2600,188.31
2601,184.5
2602,186.32
2603,194.49
2604,185.08
2605,189.46
2606,184.11
2607,189.35
2608,186.61
2609,182.94
2610,186.47
2611,184.64
2612,173.07
2613,183.39
2614,177.28
2615,183.28
2616,177
2617,180.1
2618,184.08
2619,180.23
2620,182.07
2621,189.67
2622,181.71
2623,185.15
2624,181.02
2625,185.67
2626,183.34
2627,179.54
2628,183.22
2629,181.38
2630,189.98
2631,181.03
2632,185.65
2633,180.48
2634,185.76
2635,183.1
2636,179.49
2637,183.03
2638,181.24
2639,166.1
2640,180.1
2641,173.82
2642,181.48
2643,174.4
2644,178.15
2645,184.01
2646,179.19
2647,181.11
2648,165.93
2649,177.48
2650,172.85
2651,183.65
2652,177.01
2653,179.71
2654,175.95
2655,180.83
2656,178.58
2657,182.14
2658,178.61
2659,180.4
2660,168.39
2661,180.01
2662,173.57
2663,180.25
2664,174.55
2665,177.87
2666,182.08
2667,177.99
2668,179.82
2669,187.17
2670,179.55
2671,182.21
2672,178.83
2673,183.43
2674,181.23
2675,177.19
2676,181.07
2677,179.17
2678,184.36
2679,179.18
2680,181.8
2681,178.28
2682,181.8
2683,180.05
2684,165.84
2685,179.61
2686,171.94
2687,180.4
2688,175.91
2689,179.28
2690,184.1
2691,179.29
2692,181.15
2693,163.86
2694,176.43
2695,173.43
2696,183.67
2697,177.73
2698,180.34
2699,176.73
2700,181.58
2701,179.22
2702,182.67
2703,179.17
2704,180.9
2705,158.88
2706,178.64
2707,177.44
2708,183.64
2709,179.34
2710,181.55
2711,177.24
2712,181.45
2713,179.43
2714,183.91
2715,179.45
2716,181.67
2717,178.01
2718,181.62
2719,179.82
2720,186.78
2721,179.8
2722,183.44
2723,179.28
2724,183.47
2725,181.38
2726,177.62
2727,181.35
2728,179.49
2729,184.53
2730,179.62
2731,181.9
2732,178.53
2733,182.59
2734,180.74
2735,175.69
2736,180.73
2737,178.24
2738,181.7
2739,178.22
2740,179.97
2741,204.63
2742,180.5
2743,178.14
2744,178.54
2745,182.21
2746,180.32
2747,186.16
2748,180.85
2749,183.42
2750,179.88
2751,183.36
2752,181.59
2753,153.57
2754,177.17
2755,173.81
2756,181.76
2757,177.16
2758,180.33
2759,177.52
2760,182.12
2761,180.13
2762,183.98
2763,180.27
2764,182.12
2765,176.64
2766,181.95
2767,179.25
2768,182.71
2769,179.19
2770,180.93
2771,191.16
2772,180.41
2773,185.71
2774,180.1
2775,187.79
2776,184.65
2777,180.52
2778,183.46
2779,181.65
2780,175.73
2781,181.32
2782,178.48
2783,182.04
2784,178.42
2785,180.23
2786,186.26
2787,180.26
2788,183.35
2789,179.63
2790,183.38
2791,181.52
2792,176.85
2793,181.47
2794,179.84
2795,182.75
2796,179.09
2797,181.6
2798,178.05
2799,181.75
2800,179.95
2801,185.39
2802,180.09
2803,182.83
2804,179.33
2805,182.85
2806,181.1
2807,173.16
2808,181.01
2809,176.8
2810,181.4
2811,176.73
2812,179.1
2813,182.61
2814,179.1
2815,180.85
2816,161.8
2817,180.64
2818,175.67
2819,182.24
2820,178.6
2821,181.17
2822,201.1
2823,186.44
2824,184.49
2825,182.32
2826,184.49
2827,183.19
2828,183.95
2829,145.36
2830,154.98
2831,156.88
2832,165.96
2833,167.24
2834,175.27
2835,172.13
2836,175.18
2837,173.11
2838,177.79
2839,176.19
2840,180.28
2841,176.87
2842,178.86
2843,173.95
2844,180.12
2845,177.22
2846,180.98
2847,177.2
2848,179.11
2849,183.75
2850,179.24
2851,181.58
2852,178.1
2853,181.6
2854,179.88
2855,191.96
2856,180.64
2857,185.83
2858,179.68
2859,189.31
2860,185.59
2861,180.75
2862,183.35
2863,181.55
2864,176.92
2865,181.53
2866,179.13
2867,182.49
2868,179.1
2869,180.8
2870,302.77
2871,200.33
2872,198.87
2873,179.29
2874,194.33
2875,192.73
2876,201.7
2877,196.24
2878,198.79
2879,194.64
2880,198.6
2881,196.44
2882,200.39
2883,195.47
2884,197.36
2885,193.52
2886,196.75
2887,194.87
2888,200.3
2889,189.21
2890,194.25
2891,190.11
2892,194.36
2893,192.3
2894,188.09
2895,191.38
2896,189.41
2897,192.97
2898,188.63
2899,190.54
2900,187.08
2901,190.24
2902,188.52
2903,197.18
2904,185.07
2905,189.74
2906,185.04
2907,193.44
2908,190.51
2909,185.53
2910,188.63
2911,186.82
2912,186.6
2913,170.65
2914,179.16
2915,177.12
2916,183.02
2917,181.85
2918,190.71
2919,185.41
2920,187.74
2921,184.32
2922,187.59
2923,185.91
2924,172.67
2925,184.47
2926,179.25
2927,184.79
2928,182.57
2929,184.47
2930,189.07
2931,184.52
2932,186.52
2933,183.16
2934,186.33
2935,184.66
2936,194.06
2937,183.19
2938,188.74
2939,184.2
2940,189.96
2941,187.58
2942,183.82
2943,186.82
2944,185.18
2945,193.4
2946,172.54
2947,178.96
2948,175.39
2949,182.76
2950,181.52
2951,189.13
2952,184.41
2953,186.8
2954,183.14
2955,186.72
2956,184.91
2957,191.55
2958,184.76
2959,187.54
2960,183.84
2961,187.86
2962,185.9
2963,182.22
2964,185.73
2965,183.94
2966,188.22
2967,183.92
2968,186.09
2969,182.77
2970,186.03
2971,184.38
2972,196.91
2973,184.48
2974,186.52
2975,182.11
2976,192.86
2977,189.65
2978,184.32
2979,187.29
2980,185.5
2981,142.92
2982,164.59
2983,172.39
2984,187.88
2985,185.02
2986,191.66
2987,193.82
2988,200.15
2989,196.73
2990,200.24
2991,195.8
2992,197.44
2993,166.44
2994,177.15
2995,174.9
2996,180.46
2997,187.73
2998,186.8
2999,209.48
3000,195.62
3001,195.74
3002,185.85
3003,185.26
3004,187.49
3005,200.65
3006,191.83
3007,190.87
3008,184.42
3009,188.39
3010,186.42
3011,189.89
3012,186.18
3013,187.89
3014,183.45
3015,187.56
3016,185.39
3017,188.7
3018,185.29
3019,186.95
3020,180.05
3021,186.49
3022,183.08
3023,186.91
3024,183
3025,184.93
3026,188.64
3027,184.93
3028,186.78
3029,182.85
3030,186.73
3031,184.78
3032,188.36
3033,184.78
3034,186.57
3035,182.36
3036,186.31
3037,183.1
3038,186.8
3039,183.56
3040,185.25
3041,196.94
3042,185.86
3043,186.4
3044,182.81
3045,194.13
3046,190.34
3047,184.35
3048,187.96
3049,186.05
3050,138.09
3051,173.16
3052,179.79
3053,186.68
3054,185.18
3055,186.81
3056,182.43
3057,186.59
3058,184.58
3059,188.02
3060,184.53
3061,186.25
3062,180.87
3063,186.08
3064,183.46
3065,186.76
3066,183.4
3067,185.08
3068,191.92
3069,185.09
3070,188.71
3071,184.67
3072,188.77
3073,186.73
3074,183.4
3075,186.73
3076,185.07
3077,192.09
3078,185.15
3079,188.76
3080,184.71
3081,188.94
3082,186.85
3083,183.51
3084,186.83
3085,185.18
3086,193.45
3087,185.28
3088,189.52
3089,184.88
3090,190.09
3091,187.58
3092,184.16
3093,187.44
3094,185.79
3095,173.67
3096,185.46
3097,181.5
3098,186.62
3099,180.15
3100,183.57
3101,188.9
3102,184.46
3103,186.3
3104,171.24
3105,183.66
3106,179.93
3107,189.38
3108,183.35
3109,185.74
3110,181.82
3111,186.69
3112,184.36
3113,187.48
3114,184.27
3115,185.86
3116,206.57
3117,182.76
3118,184.87
3119,181.76
3120,186.94
3121,184.73
3122,188.4
3123,184.84
3124,186.64
3125,180.79
3126,186.57
3127,183.62
3128,187.08
3129,183.56
3130,185.31
3131,189.83
3132,185.31
3133,187.64
3134,184.38
3135,187.63
3136,186.01
3137,114.75
3138,179.57
3139,163.28
3140,185.77
3141,173.96
3142,182.98
3143,182.35
3144,189.38
3145,188.12
3146,194.93
3147,190.46
3148,193.22
3149,189.74
3150,193.94
3151,192.15
3152,197.29
3153,192.67
3154,195.08
3155,191.59
3156,195.05
3157,193.33
3158,204
3159,193.28
3160,195.3
3161,190.75
3162,197.5
3163,195
3164,191
3165,193.73
3166,192.07
3167,162.17
3168,136.31
3169,154.29
3170,158.07
3171,169.67
3172,169.83
3173,183.32
3174,177.86
3175,181.65
3176,177.97
3177,182.58
3178,180.69
3179,188.64
3180,182.1
3181,185.28
3182,181.74
3183,185.6
3184,183.81
3185,179.38
3186,184.16
3187,181.91
3188,185.37
3189,182.09
3190,183.81
3191,236.58
3192,211.86
3193,216.79
3194,213.16
3195,222.67
3196,221.2
3197,229.39
3198,223.22
3199,226.3
3200,219.55
3201,225.76
3202,222.27
3203,226.81
3204,221.38
3205,223.55
3206,213.74
3207,220.95
3208,216.45
3209,220.52
3210,215.62
3211,217.62
3212,222.83
3213,214.29
3214,217.17
3215,212.19
3216,216.33
3217,213.87
3218,209.27
3219,213.21
3220,210.98
3221,215.7
3222,209.75
3223,212.11
3224,208.15
3225,211.6
3226,209.64
3227,197.44
3228,206.53
3229,201.24
3230,205.78
3231,200.49
3232,202.74
3233,205.92
3234,202.44
3235,204.05
3236,169.9
3237,190.02
3238,189.64
3239,193.43
3240,193.01
3241,194.75
3242,190.72
3243,197.72
3244,194.06
3245,195.84
3246,192.45
3247,194.2
3248,190.2
3249,193.92
3250,191.94
3251,195.3
3252,191.71
3253,193.4
3254,189.15
3255,193.12
3256,191.03
3257,194.21
3258,190.87
3259,192.47
3260,185.9
3261,191.94
3262,188.78
3263,192.28
3264,188.63
3265,190.39
3266,194.22
3267,190.27
3268,192.21
3269,188.84
3270,191.8
3271,189.52
3272,193.07
3273,189.54
3274,191.33
3275,187.28
3276,191.34
3277,189.3
3278,192.53
3279,189.26
3280,190.88
3281,183.73
3282,190.62
3283,187.12
3284,190.97
3285,186.94
3286,188.91
3287,192.25
3288,188.89
3289,190.56
3290,185.23
3291,190.45
3292,187.84
3293,191.09
3294,187.79
3295,189.42
3296,195.73
3297,189.31
3298,192.65
3299,188.83
3300,192.56
3301,190.66
3302,187.21
3303,190.65
3304,188.92
3305,193.29
3306,188.88
3307,191.11
3308,187.92
3309,191.09
3310,189.5
3311,280.81
3312,134.72
3313,131.19
3314,113.82
3315,135.14
3316,133.03
3317,152.3
3318,142.95
3319,149.91
3320,145.16
3321,154.29
3322,151.94
3323,163.29
3324,156.09
3325,161.05
3326,156.38
3327,162.77
3328,160.54
3329,174.58
3330,165.68
3331,171.76
3332,167.22
3333,172.8
3334,170.61
3335,166.68
3336,172.02
3337,170.11
3338,174.85
3339,171.04
3340,173.38
3341,169.05
3342,175.66
3343,173.55
3344,177.61
3345,174.26
3346,176.27
3347,183.71
3348,177.91
3349,181.6
3350,178.1
3351,182.08
3352,180.35
3353,175.78
3354,181.72
3355,177.57
3356,182.59
3357,180.4
3358,182.18
3359,185.7
3360,182.29
3361,184.33
3362,180.93
3363,184.78
3364,183.09
3365,187.02
3366,183.48
3367,185.46
3368,181.91
3369,185.84
3370,184.12
3371,187.8
3372,184.43
3373,186.29
3374,182.34
3375,186.72
3376,184.82
3377,188.09
3378,185.05
3379,186.69
3380,177.58
3381,194.11
3382,191.84
3383,196.68
3384,194.02
3385,195.55
3386,205.95
3387,191.63
3388,194.09
3389,194.71
3390,193.03
3391,194.73
3392,206.12
3393,196.08
3394,196.68
3395,192.11
3396,197.4
3397,197.82
3398,197.03
3399,195.11
3400,196.01
3401,191.37
3402,195.21
3403,192.68
3404,195.75
3405,192.66
3406,194.18
3407,200.42
3408,194.04
3409,197.29
3410,193.67
3411,197.28
3412,195.47
3413,192.46
3414,195.49
3415,193.99
3416,199.59
3417,194.02
3418,196.97
3419,193.61
3420,196.98
3421,195.3
3422,191.88
3423,195.32
3424,193.63
3425,196.93
3426,193.65
3427,195.32
3428,191.79
3429,195.33
3430,193.59
3431,196.74
3432,193.61
3433,195.2
3434,191.06
3435,195.22
3436,193.19
3437,196.1
3438,193.19
3439,194.66
3440,370.1
3441,235.51
3442,230.45
3443,205.9
3444,224.43
3445,223.09
3446,235.08
3447,229.15
3448,232.61
3449,228.91
3450,233.53
3451,231.5
3452,236.07
3453,231.31
3454,233.21
3455,229.35
3456,232.56
3457,230.64
3458,234.48
3459,227.4
3460,229.43
3461,225.43
3462,227.88
3463,226.02
3464,222.46
3465,225.28
3466,223.48
3467,226.56
3468,221.95
3469,223.53
3470,220.34
3471,222.89
3472,221.32
3473,207.43
3474,215.75
3475,210.23
3476,214.59
3477,210.32
3478,212.22
3479,214.93
3480,211.9
3481,213.22
3482,191.79
3483,204.13
3484,203.21
3485,207.56
3486,204.03
3487,205.68
3488,218.35
3489,204.01
3490,203.36
3491,203.37
3492,204.55
3493,203.63
3494,208.32
3495,203.39
3496,205.9
3497,202.58
3498,205.84
3499,204.23
3500,201.06
3501,204.07
3502,202.52
3503,205.81
3504,202.44
3505,204.09
3506,201.25
3507,204
3508,202.6
3509,207.6
3510,202.43
3511,204.97
3512,201.87
3513,204.96
3514,203.4
3515,200.3
3516,203.32
3517,201.78
3518,204.94
3519,201.74
3520,203.33
3521,200.36
3522,203.27
3523,201.79
3524,205.42
3525,201.87
3526,203.52
3527,200.95
3528,203.96
3529,202.56
3530,198.21
3531,202.51
3532,200.24
3533,203.07
3534,200.21
3535,201.62
3536,206.81
3537,201.61
3538,204.17
3539,201.12
3540,204.19
3541,202.65
3542,199.54
3543,202.6
3544,201.05
3545,204.14
3546,201.04
3547,202.6
3548,199.49
3549,202.55
3550,201.01
3551,204.16
3552,201
3553,202.59
3554,199.58
3555,202.55
3556,201.06
3557,204.51
3558,201.05
3559,202.79
3560,200.54
3561,202.79
3562,201.47
3563,195.76
3564,202.11
3565,198.96
3566,202.53
3567,198.5
3568,200.2
3569,203.51
3570,200.52
3571,202.04
3572,198.45
3573,202
3574,200.24
3575,202.98
3576,200.24
3577,201.61
3578,193.19
3579,201.35
3580,196.77
3581,201.77
3582,196.57
3583,199.08
3584,202.27
3585,199.44
3586,200.85
3587,206.03
3588,200.9
3589,203.34
3590,200.4
3591,203.52
3592,201.97
3593,198.79
3594,201.95
3595,200.37
3596,203.41
3597,200.38
3598,201.91
3599,198.65
3600,201.89
3601,200.27
3602,203.19
3603,200.28
3604,201.74
3605,197.98
3606,201.71
3607,200.49
3608,202.75
3609,199.82
3610,201.91
3611,199.16
3612,202.01
3613,200.63
3614,205.95
3615,200.78
3616,203.42
3617,200.32
3618,203.48
3619,201.92
3620,198.84
3621,201.9
3622,200.38
3623,203.62
3624,200.39
3625,202.03
3626,199.13
3627,202.02
3628,200.58
3629,204.62
3630,200.6
3631,202.66
3632,199.94
3633,202.67
3634,201.31
3635,192.4
3636,201.12
3637,196.05
3638,201.48
3639,196.46
3640,199.05
3641,202.32
3642,199.44
3643,200.82
3644,206.49
3645,200.81
3646,203.34
3647,200.35
3648,203.7
3649,202.04
3650,199.04
3651,202.01
3652,200.54
3653,204.45
3654,200.55
3655,202.53
3656,199.82
3657,202.53
3658,201.18
3659,184.58
3660,200.58
3661,198.16
3662,202.74
3663,199.54
3664,201.64
3665,222.06
3666,206.7
3667,208.94
3668,203.29
3669,206.9
3670,205.86
3671,204.09
3672,205.66
3673,204.4
3674,206.86
3675,203.58
3676,205.2
3677,202.49
3678,205.01
3679,203.65
3680,44.394
3681,67.258
3682,73.193
3683,97.871
3684,118.95
3685,121.02
3686,223.95
3687,194
3688,196.28
3689,204.3
3690,193.95
3691,193.92
3692,198.38
3693,195.18
3694,197.29
3695,193.29
3696,198.73
3697,196.39
3698,200.37
3699,196.9
3700,198.83
3701,213.91
3702,203.24
3703,207.11
3704,203.47
3705,207.82
3706,205.89
3707,202.31
3708,205.48
3709,203.8
3710,207.82
3711,203.34
3712,205.38
3713,202.36
3714,205.23
3715,203.74
3716,188.61
3717,201.14
3718,199.58
3719,203.57
3720,200.75
3721,202.62
3722,205.29
3723,202.13
3724,203.6
3725,196.03
3726,202.71
3727,199.38
3728,202.9
3729,199.73
3730,201.39
3731,204.07
3732,201.2
3733,202.59
3734,197.36
3735,202.28
3736,199.87
3737,202.77
3738,199.77
3739,201.23
3740,204.93
3741,201.18
3742,203.06
3743,200.32
3744,202.65
3745,200.88
3746,204.48
3747,200.71
3748,202.96
3749,200.23
3750,202.91
3751,201.56
3752,163.49
3753,200.77
3754,200.04
3755,209.47
3756,210.92
3757,207.5
3758,189.73
3759,203.53
3760,202.93
3761,216.8
3762,206.4
3763,206.3
3764,197.66
3765,204.22
3766,204.43
3767,201.3
3768,205.12
3769,203.64
3770,206.34
3771,203.43
3772,204.81
3773,199.89
3774,204.53
3775,202.2
3776,205.01
3777,202.14
3778,203.55
3779,207.73
3780,203.47
3781,205.6
3782,202.85
3783,205.56
3784,204.19
3785,198.34
3786,204.01
3787,201.14
3788,204.37
3789,201.02
3790,202.66
3791,205.52
3792,202.67
3793,204.09
3794,199.87
3795,204.02
3796,201.95
3797,204.63
3798,201.92
3799,203.27
3800,211.03
3801,203.13
3802,207.25
3803,202.89
3804,207.17
3805,204.94
3806,202.19
3807,205.01
3808,203.62
3809,199.09
3810,203.58
3811,201.33
3812,204.1
3813,201.3
3814,202.69
3815,207.25
3816,202.66
3817,204.98
3818,202.15
3819,204.97
3820,203.56
3821,199.57
3822,203.52
3823,201.55
3824,203.84
3825,200.31
3826,201.88
3827,205.81
3828,202.27
3829,203.94
3830,201.29
3831,203.97
3832,202.64
3833,210.08
3834,202.71
3835,206.3
3836,202.31
3837,206.77
3838,204.64
3839,201.84
3840,204.52
3841,203.16
3842,196.31
3843,202.93
3844,199.98
3845,203.44
3846,199.35
3847,201.29
3848,204.12
3849,201.43
3850,202.77
3851,162.32
3852,203.37
3853,197.98
3854,210.55
3855,199.43
3856,205.31
3857,195.59
3858,205.14
3859,201.57
3860,209.75
3861,202.2
3862,203.36
3863,201.52
3864,203.95
3865,202.7
3866,198.8
3867,202.85
3868,200.32
3869,203.41
3870,200.5
3871,201.95
3872,206.29
3873,202.05
3874,204.16
3875,201.5
3876,204.21
3877,202.86
3878,196.87
3879,202.93
3880,199.91
3881,203.38
3882,199.87
3883,201.61
3884,204.32
3885,201.67
3886,203.02
3887,195.58
3888,203.1
3889,199.31
3890,203.47
3891,199
3892,201.23
3893,204.12
3894,201.39
3895,202.75
3896,208.64
3897,202.8
3898,205.68
3899,202.53
3900,205.92
3901,204.23
3902,201.54
3903,204.24
3904,202.91
3905,209.82
3906,203
3907,206.53
3908,202.75
3909,206.93
3910,204.91
3911,202.2
3912,204.84
3913,203.52
3914,194.52
3915,203.35
3916,200.04
3917,204.27
3918,196.98
3919,200.07
3920,204.32
3921,201.68
3922,203.11
3923,208.91
3924,203.31
3925,205.09
3926,202.7
3927,205.78
3928,204.28
3929,201.26
3930,204.27
3931,202.77
3932,205.78
3933,202.77
3934,204.29
3935,201.31
3936,204.28
3937,202.81
3938,205.92
3939,202.82
3940,204.39
3941,201.58
3942,204.39
3943,203
3944,206.74
3945,203.01
3946,204.92
3947,202.32
3948,204.93
3949,203.63
3950,185.37
3951,203.56
3952,201.76
3953,204.27
3954,203.5
3955,205.23
3956,199.7
3957,207.33
3958,204.6
3959,206.3
3960,204.19
3961,205.32
3962,208.07
3963,204.75
3964,206.79
3965,204
3966,206.6
3967,205.25
3968,198.24
3969,204.57
3970,201.52
3971,204.87
3972,201.14
3973,202.97
3974,205.67
3975,203.01
3976,204.32
3977,182.31
3978,202.92
3979,199.25
3980,215.77
3981,202.84
3982,206.64
3983,191.51
3984,203.58
3985,202.91
3986,205.88
3987,202.98
3988,204.43
3989,197.34
3990,204.13
3991,201.12
3992,204.42
3993,200.84
3994,202.69
3995,205.34
3996,202.71
3997,204.01
3998,161.17
3999,203.6
4000,200.39
4001,210.14
4002,205.02
4003,207.01
4004,204.91
4005,207.53
4006,206.25
4007,211.28
4008,206.3
4009,208.41
4010,205.56
4011,208.36
4012,206.94
4013,203.82
4014,206.83
4015,205.27
4016,207.93
4017,205.2
4018,206.56
4019,202.74
4020,206.44
4021,204.54
4022,207.07
4023,204.5
4024,205.77
4025,223.69
4026,204.38
4027,201.39
4028,205.7
4029,206.17
4030,205.06
4031,207.44
4032,204.84
4033,206.32
4034,203.86
4035,206.29
4036,205.02
4037,210.29
4038,204.61
4039,207.64
4040,204.42
4041,207.82
4042,206.15
4043,203.47
4044,206.07
4045,204.77
4046,211.82
4047,204.73
4048,208.51
4049,204.59
4050,208.95
4051,206.79
4052,204.07
4053,206.73
4054,205.4
4055,200.75
4056,205.35
4057,203.12
4058,205.85
4059,203.04
4060,204.44
4061,207.94
4062,204.46
4063,206.23
4064,203.69
4065,206.24
4066,204.97
4067,244.8
4068,206.39
4069,204.22
4070,203.66
4071,206.35
4072,204.42
4073,207.63
4074,204.61
4075,206.04
4076,201.5
4077,206.03
4078,203.81
4079,206.49
4080,203.8
4081,205.15
4082,208.82
4083,205.16
4084,207.04
4085,204.5
4086,207.02
4087,205.76
4088,189.95
4089,205.67
4090,201.2
4091,207.08
4092,204.61
4093,206.34
4094,202.97
4095,207.98
4096,203.99
4097,206.87
4098,204.55
4099,205.87
4100,209.55
4101,205.72
4102,207.61
4103,205.03
4104,207.56
4105,206.27
4106,199.11
4107,205.85
4108,202.32
4109,206.16
4110,202.28
4111,204.24
4112,206.85
4113,204.24
4114,205.52
4115,215.78
4116,205.55
4117,208
4118,204.9
4119,212.3
4120,209.23
4121,203.98
4122,207.56
4123,205.96
4124,210.53
4125,202.02
4126,206.34
4127,201.25
4128,206.56
4129,205.07
4130,208.33
4131,205.21
4132,206.78
4133,204.09
4134,206.79
4135,205.44
4136,209.15
4137,205.41
4138,207.32
4139,204.78
4140,207.29
4141,206.03
4142,196.78
4143,205.63
4144,200.68
4145,205.79
4146,203.06
4147,205.25
4148,207.88
4149,204.74
4150,205.99
4151,212.25
4152,204.53
4153,207.97
4154,205.97
4155,207.96
4156,206.57
4157,203.03
4158,206.47
4159,204.61
4160,207.23
4161,204.64
4162,205.92
4163,189.93
4164,205.27
4165,203.05
4166,207.7
4167,204.72
4168,206.66
4169,206.48
4170,213.23
4171,210.08
4172,210.12
4173,207.25
4174,208.84
4175,205.9
4176,208.66
4177,207.17
4178,210.05
4179,206.91
4180,208.4
4181,205.72
4182,208.27
4183,206.94
4184,211.39
4185,206.58
4186,209.02
4187,206.11
4188,208.97
4189,207.5
4190,204.66
4191,207.45
4192,206.04
4193,209.07
4194,205.98
4195,207.53
4196,204.89
4197,207.49
4198,206.18
4199,210.73
4200,206.1
4201,208.46
4202,205.66
4203,208.48
4204,207.06
4205,204.04
4206,207.02
4207,205.53
4208,208.23
4209,205.51
4210,206.88
4211,203.46
4212,206.83
4213,205.14
4214,207.64
4215,205.47
4216,206.59
4217,203.25
4218,206.54
4219,205.08
4220,207.68
4221,205.12
4222,206.41
4223,200.63
4224,206.4
4225,203.43
4226,206.68
4227,203.23
4228,204.93
4229,207.55
4230,204.98
4231,206.26
4232,197.04
4233,206.09
4234,201.03
4235,206.26
4236,202.27
4237,204.72
4238,207.88
4239,204.98
4240,206.23
4241,214.87
4242,205.01
4243,205.76
4244,205.68
4245,207.06
4246,206.01
4247,232.37
4248,209.08
4249,206.49
4250,204.85
4251,206.97
4252,206.06
4253,210.33
4254,206.73
4255,208.1
4256,205.43
4257,207.91
4258,206.6
4259,214.2
4260,204.91
4261,210.37
4262,206.96
4263,213.14
4264,210.59
4265,206.71
4266,209.15
4267,207.7
4268,184.39
4269,199.2
4270,203.93
4271,203.54
4272,203.81
4273,204.81
4274,201.96
4275,208.99
4276,205.03
4277,207.05
4278,205
4279,206.32
4280,209.42
4281,206
4282,207.79
4283,205.16
4284,207.67
4285,206.4
4286,187.23
4287,132.36
4288,152.26
4289,155.1
4290,174.62
4291,178.12
4292,194.55
4293,190.19
4294,195.57
4295,195.44
4296,201.57
4297,200.85
4298,206.85
4299,203.48
4300,206.09
4301,204.06
4302,208.69
4303,207.3
4304,210.62
4305,207.88
4306,209.46
4307,216.66
4308,223.38
4309,219.05
4310,221.28
4311,217.29
4312,218.36
4313,212.82
4314,216.09
4315,213.54
4316,215.63
4317,212.58
4318,213.65
4319,202.43
4320,208.74
4321,206.11
4322,209.49
4323,206.22
4324,207.87
4325,210.25
4326,207.69
4327,208.9
4328,196.29
4329,206.69
4330,207.51
4331,212.57
4332,204.37
4333,206.91
4334,210.88
4335,208.03
4336,209.28
4337,187.2
4338,194.07
4339,189.65
4340,200.67
4341,197.84
4342,202.36
4343,202.73
4344,206.86
4345,205.82
4346,209.72
4347,206.95
4348,208.71
4349,205.86
4350,209.59
4351,207.93
4352,210.52
4353,207.98
4354,209.25
4355,197.82
4356,210.63
4357,206.34
4358,212.14
4359,208.8
4360,212.4
4361,209.93
4362,212.69
4363,211.33
4364,216.15
4365,209.61
4366,210.45
4367,208.2
4368,211.3
4369,209.99
4370,205.21
4371,209.71
4372,207.24
4373,209.83
4374,207.27
4375,208.57
4376,211.92
4377,208.46
4378,210.21
4379,207.74
4380,210.17
4381,208.94
4382,189.15
4383,206.11
4384,208.25
4385,209.47
4386,208.47
4387,210.03
4388,199.46
4389,210.05
4390,209.04
4391,210.1
4392,208.44
4393,209.56
4394,205.98
4395,209.37
4396,207.47
4397,209.89
4398,207.4
4399,208.61
4400,220.91
4401,206.2
4402,208.16
4403,209.23
4404,212.02
4405,211.01
4406,211.93
4407,214.03
4408,210.19
4409,212.84
4410,209.5
4411,211.1
4412,208.4
4413,210.97
4414,209.58
4415,212.71
4416,209.22
4417,210.84
4418,208.36
4419,210.73
4420,209.49
4421,178.16
4422,199.9
4423,202.94
4424,207.73
4425,205.03
4426,206.69
4427,202.67
4428,206.6
4429,205.14
4430,208
4431,205.4
4432,206.79
4433,202.67
4434,207.33
4435,205.28
4436,207.98
4437,205.35
4438,206.72
4439,209.92
4440,206.86
4441,208.47
4442,206.01
4443,208.53
4444,207.31
4445,213.53
4446,207.68
4447,210.85
4448,207.51
4449,211.13
4450,209.36
4451,206.89
4452,209.34
4453,208.13
4454,187.84
4455,208.92
4456,209.48
4457,206.78
4458,209.48
4459,209.7
4460,206.02
4461,210.09
4462,207.55
4463,210.93
4464,207.85
4465,209.25
4466,201.08
4467,208.84
4468,204.21
4469,209.21
4470,205.17
4471,207.1
4472,209.39
4473,207.11
4474,208.35
4475,212.14
4476,208.35
4477,210.42
4478,207.85
4479,210.41
4480,209.14
4481,205.04
4482,209.11
4483,207.11
4484,209.61
4485,207.08
4486,208.35
4487,212.71
4488,208.36
4489,210.64
4490,207.98
4491,210.66
4492,209.32
4493,206.31
4494,209.32
4495,207.83
4496,210.34
4497,207.83
4498,209.1
4499,204.95
4500,209.08
4501,207.03
4502,209.57
4503,207.01
4504,208.29
4505,212.28
4506,208.31
4507,210.37
4508,207.84
4509,210.38
4510,209.12
4511,205.18
4512,209.1
4513,207.15
4514,209.64
4515,207.14
4516,208.39
4517,213.41
4518,208.42
4519,211.07
4520,208.13
4521,211.11
4522,209.62
4523,207.12
4524,209.63
4525,208.38
4526,212.98
4527,208.4
4528,210.81
4529,208.05
4530,210.85
4531,209.45
4532,206.73
4533,209.45
4534,208.1
4535,211.03
4536,208.11
4537,209.59
4538,207.05
4539,209.6
4540,208.33
4541,212.37
4542,208.35
4543,210.44
4544,207.9
4545,210.46
4546,209.18
4547,205.49
4548,209.17
4549,207.34
4550,209.77
4551,207.34
4552,208.56
4553,216.89
4554,208.62
4555,213.26
4556,208.51
4557,214.53
4558,211.65
4559,208.07
4560,210.45
4561,209.15
4562,205.9
4563,209.34
4564,207.64
4565,210.04
4566,207.63
4567,208.83
4568,158.05
4569,206.07
4570,203.88
4571,209.08
4572,205.85
4573,208.66
4574,206.25
4575,209.12
4576,207.91
4577,212.99
4578,208.53
4579,210.97
4580,208.31
4581,210.98
4582,209.67
4583,206.8
4584,209.71
4585,208.28
4586,210.83
4587,208.33
4588,209.61
4589,206.01
4590,209.64
4591,207.86
4592,210.28
4593,207.89
4594,209.1
4595,219.5
4596,209.53
4597,211.71
4598,207.95
4599,215.94
4600,213.76
4601,210.4
4602,212.04
4603,210.77
4604,190.93
4605,203.46
4606,205.65
4607,211.4
4608,208.72
4609,210.55
4610,208.69
4611,212.33
4612,209.6
4613,211.98
4614,209.49
4615,210.66
4616,215.48
4617,209.78
4618,212.68
4619,209.6
4620,213.25
4621,211.52
4622,208.96
4623,211.31
4624,210.11
4625,178.92
4626,120.97
4627,147.72
4628,150.35
4629,173.13
4630,176.18
4631,191.97
4632,186.94
4633,191.85
4634,191.08
4635,197.18
4636,196.07
4637,201.09
4638,197.94
4639,200.2
4640,198.77
4641,204.51
4642,202.86
4643,206.15
4644,203.54
4645,205.1
4646,209.01
4647,205.67
4648,207.61
4649,205.14
4650,207.9
4651,206.68
4652,214.25
4653,208.15
4654,212.26
4655,208.81
4656,211.77
4657,210.21
4658,208.05
4659,210.48
4660,209.32
4661,231.4
4662,214.66
4663,212.67
4664,215.28
4665,216.13
4666,213.91
4667,216.44
4668,213.39
4669,214.84
4670,212.27
4671,214.67
4672,213.4
4673,217.11
4674,213.01
4675,214.92
4676,212.41
4677,214.83
4678,213.58
4679,210.24
4680,213.41
4681,211.77
4682,214.03
4683,211.71
4684,212.85
4685,173.85
4686,202.06
4687,202.56
4688,213.08
4689,207.91
4690,209.53
4691,204.65
4692,208.99
4693,207.5
4694,211.02
4695,207.9
4696,209.52
4697,206.71
4698,209.74
4699,208.38
4700,211.39
4701,208.58
4702,210.07
4703,207.38
4704,210.22
4705,208.88
4706,211.81
4707,209.01
4708,210.48
4709,207.86
4710,210.56
4711,209.27
4712,212.34
4713,209.37
4714,210.91
4715,208.5
4716,210.96
4717,209.76
4718,214.86
4719,209.97
4720,212.53
4721,209.73
4722,212.6
4723,211.18
4724,208.74
4725,211.2
4726,209.99
4727,213.87
4728,210.06
4729,212.03
4730,209.63
4731,212.06
4732,210.85
4733,206.84
4734,210.89
4735,208.92
4736,211.38
4737,208.91
4738,210.16
4739,213.69
4740,210.21
4741,212
4742,209.68
4743,212.02
4744,210.86
4745,203.29
4746,211.02
4747,207.22
4748,211.5
4749,205.85
4750,208.46
4751,211.78
4752,209.52
4753,210.74
4754,213.78
4755,210.66
4756,212.3
4757,210.04
4758,212.31
4759,211.18
4760,317.17
4761,234.08
4762,228.79
4763,224.6
4764,229.59
4765,227.95
4766,232.74
4767,228.98
4768,230.62
4769,226.94
4770,230.31
4771,228.48
4772,231.05
4773,228.18
4774,229.44
4775,224.18
4776,228.49
4777,225.84
4778,228.36
4779,225.47
4780,226.71
4781,229.83
4782,225.81
4783,227.35
4784,224.72
4785,226.96
4786,225.66
4787,219.2
4788,224.08
4789,220.97
4790,223.72
4791,220.59
4792,221.95
4793,224.29
4794,221.65
4795,222.81
4796,219.3
4797,222.32
4798,220.6
4799,222.79
4800,220.38
4801,221.47
4802,209.5
4803,217.94
4804,213.51
4805,217.86
4806,214.19
4807,215.99
4808,218.16
4809,215.69
4810,216.75
4811,221.22
4812,215.39
4813,218.81
4814,215.62
4815,217.87
4816,216.51
4817,214.08
4818,216.56
4819,215.29
4820,218.31
4821,215.11
4822,216.66
4823,214.41
4824,216.59
4825,215.47
4826,190.7
4827,209.4
4828,209.99
4829,214.34
4830,211.34
4831,212.92
4832,208.71
4833,212.55
4834,211.02
4835,213.54
4836,211.09
4837,212.3
4838,207.14
4839,212.3
4840,210.04
4841,212.79
4842,209.94
4843,211.38
4844,213.73
4845,211.44
4846,212.6
4847,207.96
4848,212.7
4849,210.46
4850,213.13
4851,210.39
4852,211.76
4853,214.2
4854,211.82
4855,213.03
4856,209.77
4857,213.07
4858,211.48
4859,213.7
4860,211.5
4861,212.62
4862,228.33
4863,213.7
4864,212.18
4865,211.16
4866,215.8
4867,214.56
4868,215.61
4869,221.28
4870,217.57
4871,219.05
4872,216.37
4873,217.43
4874,214.53
4875,216.92
4876,215.5
4877,217.7
4878,215.14
4879,216.29
4880,213.55
4881,216.03
4882,214.69
4883,217.08
4884,214.5
4885,215.73
4886,213.17
4887,215.59
4888,214.33
4889,216.99
4890,214.2
4891,215.56
4892,213.27
4893,215.49
4894,214.36
4895,219.45
4896,214.03
4897,216.84
4898,213.69
4899,216.93
4900,215.32
4901,213.07
4902,215.28
4903,214.17
4904,197.16
4905,212.67
4906,212.99
4907,213.97
4908,213.21
4909,214.58
4910,209.72
4911,216.76
4912,215.06
4913,215.95
4914,214.1
4915,215.11
4916,211.41
4917,214.63
4918,212.95
4919,215.15
4920,212.92
4921,214.02
4922,225.92
4923,212.72
4924,213.56
4925,212.59
4926,217.91
4927,216.4
4928,213.08
4929,216.65
4930,215.02
4931,217.47
4932,214.96
4933,216.13
4934,210.76
4935,215.57
4936,212.95
4937,215.55
4938,212.87
4939,214.18
4940,216.49
4941,214.04
4942,215.2
4943,211.99
4944,215
4945,213.45
4946,215.6
4947,213.39
4948,214.47
4949,190.05
4950,209.81
4951,209.43
4952,215.69
4953,211.77
4954,213.32
4955,209.7
4956,213.05
4957,211.73
4958,214.67
4959,211.95
4960,213.35
4961,210.87
4962,213.45
4963,212.25
4964,215.06
4965,212.37
4966,213.79
4967,211.51
4968,213.85
4969,212.72
4970,216.71
4971,212.91
4972,214.92
4973,212.56
4974,214.98
4975,213.8
4976,210.75
4977,213.84
4978,212.35
4979,214.55
4980,212.37
4981,213.48
4982,182.69
4983,226.13
4984,221.7
4985,224.76
4986,221.4
4987,223.7
4988,221.08
4989,223.59
4990,222.28
4991,225.3
4992,220.97
4993,222.27
4994,219.75
4995,221.88
4996,220.65
4997,217.65
4998,220.2
4999,218.73
5000,220.8


==> images/data_for_figure/file_data_optimal_15000.csv <==
I,objective
1,492.4
2,492.4
3,492.4
4,492.4
5,492.4
6,492.4
7,492.4
8,492.4
9,492.4
10,492.4
11,492.4
12,492.4
13,492.4
14,492.4
15,492.4
16,492.4
17,492.4
18,492.4
19,492.4
20,492.4
21,492.4
22,492.4
23,492.4
24,492.4
25,492.4
26,492.4
27,492.4
28,492.4
29,492.4
30,492.4
31,492.4
32,492.4
33,492.4
34,492.4
35,492.4
36,492.4
37,492.4
38,492.4
39,492.4
40,492.4
41,492.4
42,492.4
43,492.4
44,492.4
45,492.4
46,492.4
47,492.4
48,492.4
49,492.4
50,492.4
51,492.4
52,492.4
53,492.4
54,492.4
55,492.4
56,492.4
57,492.4
58,492.4
59,492.4
60,492.4
61,492.4
62,492.4
63,492.4
64,492.4
65,492.4
66,492.4
67,492.4
68,492.4
69,492.4
70,492.4
71,492.4
72,492.4
73,492.4
74,492.4
75,492.4
76,492.4
77,492.4
78,492.4
79,492.4
80,492.4
81,492.4
82,492.4
83,492.4
84,492.4
85,492.4
86,492.4
87,492.4
88,492.4
89,492.4
90,492.4
91,492.4
92,492.4
93,492.4
94,492.4
95,492.4
96,492.4
97,492.4
98,492.4
99,492.4
100,492.4
101,492.4
102,492.4
103,492.4
104,492.4
105,492.4
106,492.4
107,492.4
108,492.4
109,492.4
110,492.4
111,492.4
112,492.4
113,492.4
114,492.4
115,492.4
116,492.4
117,492.4
118,492.4
119,492.4
120,492.4
121,492.4
122,492.4
123,492.4
124,492.4
125,492.4
126,492.4
127,492.4
128,492.4
129,492.4
130,492.4
131,492.4
132,492.4
133,492.4
134,492.4
135,492.4
136,492.4
137,492.4
138,492.4
139,492.4
140,492.4
141,492.4
142,492.4
143,492.4
144,492.4
145,492.4
146,492.4
147,492.4
148,492.4
149,492.4
150,492.4
151,492.4
152,492.4
153,492.4
154,492.4
155,492.4
156,492.4
157,492.4
158,492.4
159,492.4
160,492.4
161,492.4
162,492.4
163,492.4
164,492.4
165,492.4
166,492.4
167,492.4
168,492.4
169,492.4
170,492.4
171,492.4
172,492.4
173,492.4
174,492.4
175,492.4
176,492.4
177,492.4
178,492.4
179,492.4
180,492.4
181,492.4
182,492.4
183,492.4
184,492.4
185,492.4
186,492.4
187,492.4
188,492.4
189,492.4
190,492.4
191,492.4
192,492.4
193,492.4
194,492.4
195,492.4
196,492.4
197,492.4
198,492.4
199,492.4
200,492.4
201,492.4
202,492.4
203,492.4
204,492.4
205,492.4
206,492.4
207,492.4
208,492.4
209,492.4
210,492.4
211,492.4
212,492.4
213,492.4
214,492.4
215,492.4
216,492.4
217,492.4
218,492.4
219,492.4
220,492.4
221,492.4
222,492.4
223,492.4
224,492.4
225,492.4
226,492.4
227,492.4
228,492.4
229,492.4
230,492.4
231,492.4
232,492.4
233,492.4
234,492.4
235,492.4
236,492.4
237,492.4
238,492.4
239,492.4
240,492.4
241,492.4
242,492.4
243,492.4
244,492.4
245,492.4
246,492.4
247,492.4
248,492.4
249,492.4
250,492.4
251,492.4
252,492.4
253,492.4
254,492.4
255,492.4
256,492.4
257,492.4
258,492.4
259,492.4
260,492.4
261,492.4
262,492.4
263,492.4
264,492.4
265,492.4
266,492.4
267,492.4
268,492.4
269,492.4
270,492.4
271,492.4
272,492.4
273,492.4
274,492.4
275,492.4
276,492.4
277,492.4
278,492.4
279,492.4
280,492.4
281,492.4
282,492.4
283,492.4
284,492.4
285,492.4
286,492.4
287,492.4
288,492.4
289,492.4
290,492.4
291,492.4
292,492.4
293,492.4
294,492.4
295,492.4
296,492.4
297,492.4
298,492.4
299,492.4
300,492.4
301,492.4
302,492.4
303,492.4
304,492.4
305,492.4
306,492.4
307,492.4
308,492.4
309,492.4
310,492.4
311,492.4
312,492.4
313,492.4
314,492.4
315,492.4
316,492.4
317,492.4
318,492.4
319,492.4
320,492.4
321,492.4
322,492.4
323,492.4
324,492.4
325,492.4
326,492.4
327,492.4
328,492.4
329,492.4
330,492.4
331,492.4
332,492.4
333,492.4
334,492.4
335,492.4
336,492.4
337,492.4
338,492.4
339,492.4
340,492.4
341,492.4
342,492.4
343,492.4
344,492.4
345,492.4
346,492.4
347,492.4
348,492.4
349,492.4
350,492.4
351,492.4
352,492.4
353,492.4
354,492.4
355,492.4
356,492.4
357,492.4
358,492.4
359,492.4
360,492.4
361,492.4
362,492.4
363,492.4
364,492.4
365,492.4
366,492.4
367,492.4
368,492.4
369,492.4
370,492.4
371,492.4
372,492.4
373,492.4
374,492.4
375,492.4
376,492.4
377,492.4
378,492.4
379,492.4
380,492.4
381,492.4
382,492.4
383,492.4
384,492.4
385,492.4
386,492.4
387,492.4
388,492.4
389,492.4
390,492.4
391,492.4
392,492.4
393,492.4
394,492.4
395,492.4
396,492.4
397,492.4
398,492.4
399,492.4
400,492.4
401,492.4
402,492.4
403,492.4
404,492.4
405,492.4
406,492.4
407,492.4
408,492.4
409,492.4
410,492.4
411,492.4
412,492.4
413,492.4
414,492.4
415,492.4
416,492.4
417,492.4
418,492.4
419,492.4
420,492.4
421,492.4
422,492.4
423,492.4
424,492.4
425,492.4
426,492.4
427,492.4
428,492.4
429,492.4
430,492.4
431,492.4
432,492.4
433,492.4
434,492.4
435,492.4
436,492.4
437,492.4
438,492.4
439,492.4
440,492.4
441,492.4
442,492.4
443,492.4
444,492.4
445,492.4
446,492.4
447,492.4
448,492.4
449,492.4
450,492.4
451,492.4
452,492.4
453,492.4
454,492.4
455,492.4
456,492.4
457,492.4
458,492.4
459,492.4
460,492.4
461,492.4
462,492.4
463,492.4
464,492.4
465,492.4
466,492.4
467,492.4
468,492.4
469,492.4
470,492.4
471,492.4
472,492.4
473,492.4
474,492.4
475,492.4
476,492.4
477,492.4
478,492.4
479,492.4
480,492.4
481,492.4
482,492.4
483,492.4
484,492.4
485,492.4
486,492.4
487,492.4
488,492.4
489,492.4
490,492.4
491,492.4
492,492.4
493,492.4
494,492.4
495,492.4
496,492.4
497,492.4
498,492.4
499,492.4
500,492.4
501,492.4
502,492.4
503,492.4
504,492.4
505,492.4
506,492.4
507,492.4
508,492.4
509,492.4
510,492.4
511,492.4
512,492.4
513,492.4
514,492.4
515,492.4
516,492.4
517,492.4
518,492.4
519,492.4
520,492.4
521,492.4
522,492.4
523,492.4
524,492.4
525,492.4
526,492.4
527,492.4
528,492.4
529,492.4
530,492.4
531,492.4
532,492.4
533,492.4
534,492.4
535,492.4
536,492.4
537,492.4
538,492.4
539,492.4
540,492.4
541,492.4
542,492.4
543,492.4
544,492.4
545,492.4
546,492.4
547,492.4
548,492.4
549,492.4
550,492.4
551,492.4
552,492.4
553,492.4
554,492.4
555,492.4
556,492.4
557,492.4
558,492.4
559,492.4
560,492.4
561,492.4
562,492.4
563,492.4
564,492.4
565,492.4
566,492.4
567,492.4
568,492.4
569,492.4
570,492.4
571,492.4
572,492.4
573,492.4
574,492.4
575,492.4
576,492.4
577,492.4
578,492.4
579,492.4
580,492.4
581,492.4
582,492.4
583,492.4
584,492.4
585,492.4
586,492.4
587,492.4
588,492.4
589,492.4
590,492.4
591,492.4
592,492.4
593,492.4
594,492.4
595,492.4
596,492.4
597,492.4
598,492.4
599,492.4
600,492.4
601,492.4
602,492.4
603,492.4
604,492.4
605,492.4
606,492.4
607,492.4
608,492.4
609,492.4
610,492.4
611,492.4
612,492.4
613,492.4
614,492.4
615,492.4
616,492.4
617,492.4
618,492.4
619,492.4
620,492.4
621,492.4
622,492.4
623,492.4
624,492.4
625,492.4
626,492.4
627,492.4
628,492.4
629,492.4
630,492.4
631,492.4
632,492.4
633,492.4
634,492.4
635,492.4
636,492.4
637,492.4
638,492.4
639,492.4
640,492.4
641,492.4
642,492.4
643,492.4
644,492.4
645,492.4
646,492.4
647,492.4
648,492.4
649,492.4
650,492.4
651,492.4
652,492.4
653,492.4
654,492.4
655,492.4
656,492.4
657,492.4
658,492.4
659,492.4
660,492.4
661,492.4
662,492.4
663,492.4
664,492.4
665,492.4
666,492.4
667,492.4
668,492.4
669,492.4
670,492.4
671,492.4
672,492.4
673,492.4
674,492.4
675,492.4
676,492.4
677,492.4
678,492.4
679,492.4
680,492.4
681,492.4
682,492.4
683,492.4
684,492.4
685,492.4
686,492.4
687,492.4
688,492.4
689,492.4
690,492.4
691,492.4
692,492.4
693,492.4
694,492.4
695,492.4
696,492.4
697,492.4
698,492.4
699,492.4
700,492.4
701,492.4
702,492.4
703,492.4
704,492.4
705,492.4
706,492.4
707,492.4
708,492.4
709,492.4
710,492.4
711,492.4
712,492.4
713,492.4
714,492.4
715,492.4
716,492.4
717,492.4
718,492.4
719,492.4
720,492.4
721,492.4
722,492.4
723,492.4
724,492.4
725,492.4
726,492.4
727,492.4
728,492.4
729,492.4
730,492.4
731,492.4
732,492.4
733,492.4
734,492.4
735,492.4
736,492.4
737,492.4
738,492.4
739,492.4
740,492.4
741,492.4
742,492.4
743,492.4
744,492.4
745,492.4
746,492.4
747,492.4
748,492.4
749,492.4
750,492.4
751,492.4
752,492.4
753,492.4
754,492.4
755,492.4
756,492.4
757,492.4
758,492.4
759,492.4
760,492.4
761,492.4
762,492.4
763,492.4
764,492.4
765,492.4
766,492.4
767,492.4
768,492.4
769,492.4
770,492.4
771,492.4
772,492.4
773,492.4
774,492.4
775,492.4
776,492.4
777,492.4
778,492.4
779,492.4
780,492.4
781,492.4
782,492.4
783,492.4
784,492.4
785,492.4
786,492.4
787,492.4
788,492.4
789,492.4
790,492.4
791,492.4
792,492.4
793,492.4
794,492.4
795,492.4
796,492.4
797,492.4
798,492.4
799,492.4
800,492.4
801,492.4
802,492.4
803,492.4
804,492.4
805,492.4
806,492.4
807,492.4
808,492.4
809,492.4
810,492.4
811,492.4
812,492.4
813,492.4
814,492.4
815,492.4
816,492.4
817,492.4
818,492.4
819,492.4
820,492.4
821,492.4
822,492.4
823,492.4
824,492.4
825,492.4
826,492.4
827,492.4
828,492.4
829,492.4
830,492.4
831,492.4
832,492.4
833,492.4
834,492.4
835,492.4
836,492.4
837,492.4
838,492.4
839,492.4
840,492.4
841,492.4
842,492.4
843,492.4
844,492.4
845,492.4
846,492.4
847,492.4
848,492.4
849,492.4
850,492.4
851,492.4
852,492.4
853,492.4
854,492.4
855,492.4
856,492.4
857,492.4
858,492.4
859,492.4
860,492.4
861,492.4
862,492.4
863,492.4
864,492.4
865,492.4
866,492.4
867,492.4
868,492.4
869,492.4
870,492.4
871,492.4
872,492.4
873,492.4
874,492.4
875,492.4
876,492.4
877,492.4
878,492.4
879,492.4
880,492.4
881,492.4
882,492.4
883,492.4
884,492.4
885,492.4
886,492.4
887,492.4
888,492.4
889,492.4
890,492.4
891,492.4
892,492.4
893,492.4
894,492.4
895,492.4
896,492.4
897,492.4
898,492.4
899,492.4
900,492.4
901,492.4
902,492.4
903,492.4
904,492.4
905,492.4
906,492.4
907,492.4
908,492.4
909,492.4
910,492.4
911,492.4
912,492.4
913,492.4
914,492.4
915,492.4
916,492.4
917,492.4
918,492.4
919,492.4
920,492.4
921,492.4
922,492.4
923,492.4
924,492.4
925,492.4
926,492.4
927,492.4
928,492.4
929,492.4
930,492.4
931,492.4
932,492.4
933,492.4
934,492.4
935,492.4
936,492.4
937,492.4
938,492.4
939,492.4
940,492.4
941,492.4
942,492.4
943,492.4
944,492.4
945,492.4
946,492.4
947,492.4
948,492.4
949,492.4
950,492.4
951,492.4
952,492.4
953,492.4
954,492.4
955,492.4
956,492.4
957,492.4
958,492.4
959,492.4
960,492.4
961,492.4
962,492.4
963,492.4
964,492.4
965,492.4
966,492.4
967,492.4
968,492.4
969,492.4
970,492.4
971,492.4
972,492.4
973,492.4
974,492.4
975,492.4
976,492.4
977,492.4
978,492.4
979,492.4
980,492.4
981,492.4
982,492.4
983,492.4
984,492.4
985,492.4
986,492.4
987,492.4
988,492.4
989,492.4
990,492.4
991,492.4
992,492.4
993,492.4
994,492.4
995,492.4
996,492.4
997,492.4
998,492.4
999,492.4
1000,492.4
1001,492.4
1002,492.4
1003,492.4
1004,492.4
1005,492.4
1006,492.4
1007,492.4
1008,492.4
1009,492.4
1010,492.4
1011,492.4
1012,492.4
1013,492.4
1014,492.4
1015,492.4
1016,492.4
1017,492.4
1018,492.4
1019,492.4
1020,492.4
1021,492.4
1022,492.4
1023,492.4
1024,492.4
1025,492.4
1026,492.4
1027,492.4
1028,492.4
1029,492.4
1030,492.4
1031,492.4
1032,492.4
1033,492.4
1034,492.4
1035,492.4
1036,492.4
1037,492.4
1038,492.4
1039,492.4
1040,492.4
1041,492.4
1042,492.4
1043,492.4
1044,492.4
1045,492.4
1046,492.4
1047,492.4
1048,492.4
1049,492.4
1050,492.4
1051,492.4
1052,492.4
1053,492.4
1054,492.4
1055,492.4
1056,492.4
1057,492.4
1058,492.4
1059,492.4
1060,492.4
1061,492.4
1062,492.4
1063,492.4
1064,492.4
1065,492.4
1066,492.4
1067,492.4
1068,492.4
1069,492.4
1070,492.4
1071,492.4
1072,492.4
1073,492.4
1074,492.4
1075,492.4
1076,492.4
1077,492.4
1078,492.4
1079,492.4
1080,492.4
1081,492.4
1082,492.4
1083,492.4
1084,492.4
1085,492.4
1086,492.4
1087,492.4
1088,492.4
1089,492.4
1090,492.4
1091,492.4
1092,492.4
1093,492.4
1094,492.4
1095,492.4
1096,492.4
1097,492.4
1098,492.4
1099,492.4
1100,492.4
1101,492.4
1102,492.4
1103,492.4
1104,492.4
1105,492.4
1106,492.4
1107,492.4
1108,492.4
1109,492.4
1110,492.4
1111,492.4
1112,492.4
1113,492.4
1114,492.4
1115,492.4
1116,492.4
1117,492.4
1118,492.4
1119,492.4
1120,492.4
1121,492.4
1122,492.4
1123,492.4
1124,492.4
1125,492.4
1126,492.4
1127,492.4
1128,492.4
1129,492.4
1130,492.4
1131,492.4
1132,492.4
1133,492.4
1134,492.4
1135,492.4
1136,492.4
1137,492.4
1138,492.4
1139,492.4
1140,492.4
1141,492.4
1142,492.4
1143,492.4
1144,492.4
1145,492.4
1146,492.4
1147,492.4
1148,492.4
1149,492.4
1150,492.4
1151,492.4
1152,492.4
1153,492.4
1154,492.4
1155,492.4
1156,492.4
1157,492.4
1158,492.4
1159,492.4
1160,492.4
1161,492.4
1162,492.4
1163,492.4
1164,492.4
1165,492.4
1166,492.4
1167,492.4
1168,492.4
1169,492.4
1170,492.4
1171,492.4
1172,492.4
1173,492.4
1174,492.4
1175,492.4
1176,492.4
1177,492.4
1178,492.4
1179,492.4
1180,492.4
1181,492.4
1182,492.4
1183,492.4
1184,492.4
1185,492.4
1186,492.4
1187,492.4
1188,492.4
1189,492.4
1190,492.4
1191,492.4
1192,492.4
1193,492.4
1194,492.4
1195,492.4
1196,492.4
1197,492.4
1198,492.4
1199,492.4
1200,492.4
1201,492.4
1202,492.4
1203,492.4
1204,492.4
1205,492.4
1206,492.4
1207,492.4
1208,492.4
1209,492.4
1210,492.4
1211,492.4
1212,492.4
1213,492.4
1214,492.4
1215,492.4
1216,492.4
1217,492.4
1218,492.4
1219,492.4
1220,492.4
1221,492.4
1222,492.4
1223,492.4
1224,492.4
1225,492.4
1226,492.4
1227,492.4
1228,492.4
1229,492.4
1230,492.4
1231,492.4
1232,492.4
1233,492.4
1234,492.4
1235,492.4
1236,492.4
1237,492.4
1238,492.4
1239,492.4
1240,492.4
1241,492.4
1242,492.4
1243,492.4
1244,492.4
1245,492.4
1246,492.4
1247,492.4
1248,492.4
1249,492.4
1250,492.4
1251,492.4
1252,492.4
1253,492.4
1254,492.4
1255,492.4
1256,492.4
1257,492.4
1258,492.4
1259,492.4
1260,492.4
1261,492.4
1262,492.4
1263,492.4
1264,492.4
1265,492.4
1266,492.4
1267,492.4
1268,492.4
1269,492.4
1270,492.4
1271,492.4
1272,492.4
1273,492.4
1274,492.4
1275,492.4
1276,492.4
1277,492.4
1278,492.4
1279,492.4
1280,492.4
1281,492.4
1282,492.4
1283,492.4
1284,492.4
1285,492.4
1286,492.4
1287,492.4
1288,492.4
1289,492.4
1290,492.4
1291,492.4
1292,492.4
1293,492.4
1294,492.4
1295,492.4
1296,492.4
1297,492.4
1298,492.4
1299,492.4
1300,492.4
1301,492.4
1302,492.4
1303,492.4
1304,492.4
1305,492.4
1306,492.4
1307,492.4
1308,492.4
1309,492.4
1310,492.4
1311,492.4
1312,492.4
1313,492.4
1314,492.4
1315,492.4
1316,492.4
1317,492.4
1318,492.4
1319,492.4
1320,492.4
1321,492.4
1322,492.4
1323,492.4
1324,492.4
1325,492.4
1326,492.4
1327,492.4
1328,492.4
1329,492.4
1330,492.4
1331,492.4
1332,492.4
1333,492.4
1334,492.4
1335,492.4
1336,492.4
1337,492.4
1338,492.4
1339,492.4
1340,492.4
1341,492.4
1342,492.4
1343,492.4
1344,492.4
1345,492.4
1346,492.4
1347,492.4
1348,492.4
1349,492.4
1350,492.4
1351,492.4
1352,492.4
1353,492.4
1354,492.4
1355,492.4
1356,492.4
1357,492.4
1358,492.4
1359,492.4
1360,492.4
1361,492.4
1362,492.4
1363,492.4
1364,492.4
1365,492.4
1366,492.4
1367,492.4
1368,492.4
1369,492.4
1370,492.4
1371,492.4
1372,492.4
1373,492.4
1374,492.4
1375,492.4
1376,492.4
1377,492.4
1378,492.4
1379,492.4
1380,492.4
1381,492.4
1382,492.4
1383,492.4
1384,492.4
1385,492.4
1386,492.4
1387,492.4
1388,492.4
1389,492.4
1390,492.4
1391,492.4
1392,492.4
1393,492.4
1394,492.4
1395,492.4
1396,492.4
1397,492.4
1398,492.4
1399,492.4
1400,492.4
1401,492.4
1402,492.4
1403,492.4
1404,492.4
1405,492.4
1406,492.4
1407,492.4
1408,492.4
1409,492.4
1410,492.4
1411,492.4
1412,492.4
1413,492.4
1414,492.4
1415,492.4
1416,492.4
1417,492.4
1418,492.4
1419,492.4
1420,492.4
1421,492.4
1422,492.4
1423,492.4
1424,492.4
1425,492.4
1426,492.4
1427,492.4
1428,492.4
1429,492.4
1430,492.4
1431,492.4
1432,492.4
1433,492.4
1434,492.4
1435,492.4
1436,492.4
1437,492.4
1438,492.4
1439,492.4
1440,492.4
1441,492.4
1442,492.4
1443,492.4
1444,492.4
1445,492.4
1446,492.4
1447,492.4
1448,492.4
1449,492.4
1450,492.4
1451,492.4
1452,492.4
1453,492.4
1454,492.4
1455,492.4
1456,492.4
1457,492.4
1458,492.4
1459,492.4
1460,492.4
1461,492.4
1462,492.4
1463,492.4
1464,492.4
1465,492.4
1466,492.4
1467,492.4
1468,492.4
1469,492.4
1470,492.4
1471,492.4
1472,492.4
1473,492.4
1474,492.4
1475,492.4
1476,492.4
1477,492.4
1478,492.4
1479,492.4
1480,492.4
1481,492.4
1482,492.4
1483,492.4
1484,492.4
1485,492.4
1486,492.4
1487,492.4
1488,492.4
1489,492.4
1490,492.4
1491,492.4
1492,492.4
1493,492.4
1494,492.4
1495,492.4
1496,492.4
1497,492.4
1498,492.4
1499,492.4
1500,492.4
1501,492.4
1502,492.4
1503,492.4
1504,492.4
1505,492.4
1506,492.4
1507,492.4
1508,492.4
1509,492.4
1510,492.4
1511,492.4
1512,492.4
1513,492.4
1514,492.4
1515,492.4
1516,492.4
1517,492.4
1518,492.4
1519,492.4
1520,492.4
1521,492.4
1522,492.4
1523,492.4
1524,492.4
1525,492.4
1526,492.4
1527,492.4
1528,492.4
1529,492.4
1530,492.4
1531,492.4
1532,492.4
1533,492.4
1534,492.4
1535,492.4
1536,492.4
1537,492.4
1538,492.4
1539,492.4
1540,492.4
1541,492.4
1542,492.4
1543,492.4
1544,492.4
1545,492.4
1546,492.4
1547,492.4
1548,492.4
1549,492.4
1550,492.4
1551,492.4
1552,492.4
1553,492.4
1554,492.4
1555,492.4
1556,492.4
1557,492.4
1558,492.4
1559,492.4
1560,492.4
1561,492.4
1562,492.4
1563,492.4
1564,492.4
1565,492.4
1566,492.4
1567,492.4
1568,492.4
1569,492.4
1570,492.4
1571,492.4
1572,492.4
1573,492.4
1574,492.4
1575,492.4
1576,492.4
1577,492.4
1578,492.4
1579,492.4
1580,492.4
1581,492.4
1582,492.4
1583,492.4
1584,492.4
1585,492.4
1586,492.4
1587,492.4
1588,492.4
1589,492.4
1590,492.4
1591,492.4
1592,492.4
1593,492.4
1594,492.4
1595,492.4
1596,492.4
1597,492.4
1598,492.4
1599,492.4
1600,492.4
1601,492.4
1602,492.4
1603,492.4
1604,492.4
1605,492.4
1606,492.4
1607,492.4
1608,492.4
1609,492.4
1610,492.4
1611,492.4
1612,492.4
1613,492.4
1614,492.4
1615,492.4
1616,492.4
1617,492.4
1618,492.4
1619,492.4
1620,492.4
1621,492.4
1622,492.4
1623,492.4
1624,492.4
1625,492.4
1626,492.4
1627,492.4
1628,492.4
1629,492.4
1630,492.4
1631,492.4
1632,492.4
1633,492.4
1634,492.4
1635,492.4
1636,492.4
1637,492.4
1638,492.4
1639,492.4
1640,492.4
1641,492.4
1642,492.4
1643,492.4
1644,492.4
1645,492.4
1646,492.4
1647,492.4
1648,492.4
1649,492.4
1650,492.4
1651,492.4
1652,492.4
1653,492.4
1654,492.4
1655,492.4
1656,492.4
1657,492.4
1658,492.4
1659,492.4
1660,492.4
1661,492.4
1662,492.4
1663,492.4
1664,492.4
1665,492.4
1666,492.4
1667,492.4
1668,492.4
1669,492.4
1670,492.4
1671,492.4
1672,492.4
1673,492.4
1674,492.4
1675,492.4
1676,492.4
1677,492.4
1678,492.4
1679,492.4
1680,492.4
1681,492.4
1682,492.4
1683,492.4
1684,492.4
1685,492.4
1686,492.4
1687,492.4
1688,492.4
1689,492.4
1690,492.4
1691,492.4
1692,492.4
1693,492.4
1694,492.4
1695,492.4
1696,492.4
1697,492.4
1698,492.4
1699,492.4
1700,492.4
1701,492.4
1702,492.4
1703,492.4
1704,492.4
1705,492.4
1706,492.4
1707,492.4
1708,492.4
1709,492.4
1710,492.4
1711,492.4
1712,492.4
1713,492.4
1714,492.4
1715,492.4
1716,492.4
1717,492.4
1718,492.4
1719,492.4
1720,492.4
1721,492.4
1722,492.4
1723,492.4
1724,492.4
1725,492.4
1726,492.4
1727,492.4
1728,492.4
1729,492.4
1730,492.4
1731,492.4
1732,492.4
1733,492.4
1734,492.4
1735,492.4
1736,492.4
1737,492.4
1738,492.4
1739,492.4
1740,492.4
1741,492.4
1742,492.4
1743,492.4
1744,492.4
1745,492.4
1746,492.4
1747,492.4
1748,492.4
1749,492.4
1750,492.4
1751,492.4
1752,492.4
1753,492.4
1754,492.4
1755,492.4
1756,492.4
1757,492.4
1758,492.4
1759,492.4
1760,492.4
1761,492.4
1762,492.4
1763,492.4
1764,492.4
1765,492.4
1766,492.4
1767,492.4
1768,492.4
1769,492.4
1770,492.4
1771,492.4
1772,492.4
1773,492.4
1774,492.4
1775,492.4
1776,492.4
1777,492.4
1778,492.4
1779,492.4
1780,492.4
1781,492.4
1782,492.4
1783,492.4
1784,492.4
1785,492.4
1786,492.4
1787,492.4
1788,492.4
1789,492.4
1790,492.4
1791,492.4
1792,492.4
1793,492.4
1794,492.4
1795,492.4
1796,492.4
1797,492.4
1798,492.4
1799,492.4
1800,492.4
1801,492.4
1802,492.4
1803,492.4
1804,492.4
1805,492.4
1806,492.4
1807,492.4
1808,492.4
1809,492.4
1810,492.4
1811,492.4
1812,492.4
1813,492.4
1814,492.4
1815,492.4
1816,492.4
1817,492.4
1818,492.4
1819,492.4
1820,492.4
1821,492.4
1822,492.4
1823,492.4
1824,492.4
1825,492.4
1826,492.4
1827,492.4
1828,492.4
1829,492.4
1830,492.4
1831,492.4
1832,492.4
1833,492.4
1834,492.4
1835,492.4
1836,492.4
1837,492.4
1838,492.4
1839,492.4
1840,492.4
1841,492.4
1842,492.4
1843,492.4
1844,492.4
1845,492.4
1846,492.4
1847,492.4
1848,492.4
1849,492.4
1850,492.4
1851,492.4
1852,492.4
1853,492.4
1854,492.4
1855,492.4
1856,492.4
1857,492.4
1858,492.4
1859,492.4
1860,492.4
1861,492.4
1862,492.4
1863,492.4
1864,492.4
1865,492.4
1866,492.4
1867,492.4
1868,492.4
1869,492.4
1870,492.4
1871,492.4
1872,492.4
1873,492.4
1874,492.4
1875,492.4
1876,492.4
1877,492.4
1878,492.4
1879,492.4
1880,492.4
1881,492.4
1882,492.4
1883,492.4
1884,492.4
1885,492.4
1886,492.4
1887,492.4
1888,492.4
1889,492.4
1890,492.4
1891,492.4
1892,492.4
1893,492.4
1894,492.4
1895,492.4
1896,492.4
1897,492.4
1898,492.4
1899,492.4
1900,492.4
1901,492.4
1902,492.4
1903,492.4
1904,492.4
1905,492.4
1906,492.4
1907,492.4
1908,492.4
1909,492.4
1910,492.4
1911,492.4
1912,492.4
1913,492.4
1914,492.4
1915,492.4
1916,492.4
1917,492.4
1918,492.4
1919,492.4
1920,492.4
1921,492.4
1922,492.4
1923,492.4
1924,492.4
1925,492.4
1926,492.4
1927,492.4
1928,492.4
1929,492.4
1930,492.4
1931,492.4
1932,492.4
1933,492.4
1934,492.4
1935,492.4
1936,492.4
1937,492.4
1938,492.4
1939,492.4
1940,492.4
1941,492.4
1942,492.4
1943,492.4
1944,492.4
1945,492.4
1946,492.4
1947,492.4
1948,492.4
1949,492.4
1950,492.4
1951,492.4
1952,492.4
1953,492.4
1954,492.4
1955,492.4
1956,492.4
1957,492.4
1958,492.4
1959,492.4
1960,492.4
1961,492.4
1962,492.4
1963,492.4
1964,492.4
1965,492.4
1966,492.4
1967,492.4
1968,492.4
1969,492.4
1970,492.4
1971,492.4
1972,492.4
1973,492.4
1974,492.4
1975,492.4
1976,492.4
1977,492.4
1978,492.4
1979,492.4
1980,492.4
1981,492.4
1982,492.4
1983,492.4
1984,492.4
1985,492.4
1986,492.4
1987,492.4
1988,492.4
1989,492.4
1990,492.4
1991,492.4
1992,492.4
1993,492.4
1994,492.4
1995,492.4
1996,492.4
1997,492.4
1998,492.4
1999,492.4
2000,492.4
2001,492.4
2002,492.4
2003,492.4
2004,492.4
2005,492.4
2006,492.4
2007,492.4
2008,492.4
2009,492.4
2010,492.4
2011,492.4
2012,492.4
2013,492.4
2014,492.4
2015,492.4
2016,492.4
2017,492.4
2018,492.4
2019,492.4
2020,492.4
2021,492.4
2022,492.4
2023,492.4
2024,492.4
2025,492.4
2026,492.4
2027,492.4
2028,492.4
2029,492.4
2030,492.4
2031,492.4
2032,492.4
2033,492.4
2034,492.4
2035,492.4
2036,492.4
2037,492.4
2038,492.4
2039,492.4
2040,492.4
2041,492.4
2042,492.4
2043,492.4
2044,492.4
2045,492.4
2046,492.4
2047,492.4
2048,492.4
2049,492.4
2050,492.4
2051,492.4
2052,492.4
2053,492.4
2054,492.4
2055,492.4
2056,492.4
2057,492.4
2058,492.4
2059,492.4
2060,492.4
2061,492.4
2062,492.4
2063,492.4
2064,492.4
2065,492.4
2066,492.4
2067,492.4
2068,492.4
2069,492.4
2070,492.4
2071,492.4
2072,492.4
2073,492.4
2074,492.4
2075,492.4
2076,492.4
2077,492.4
2078,492.4
2079,492.4
2080,492.4
2081,492.4
2082,492.4
2083,492.4
2084,492.4
2085,492.4
2086,492.4
2087,492.4
2088,492.4
2089,492.4
2090,492.4
2091,492.4
2092,492.4
2093,492.4
2094,492.4
2095,492.4
2096,492.4
2097,492.4
2098,492.4
2099,492.4
2100,492.4
2101,492.4
2102,492.4
2103,492.4
2104,492.4
2105,492.4
2106,492.4
2107,492.4
2108,492.4
2109,492.4
2110,492.4
2111,492.4
2112,492.4
2113,492.4
2114,492.4
2115,492.4
2116,492.4
2117,492.4
2118,492.4
2119,492.4
2120,492.4
2121,492.4
2122,492.4
2123,492.4
2124,492.4
2125,492.4
2126,492.4
2127,492.4
2128,492.4
2129,492.4
2130,492.4
2131,492.4
2132,492.4
2133,492.4
2134,492.4
2135,492.4
2136,492.4
2137,492.4
2138,492.4
2139,492.4
2140,492.4
2141,492.4
2142,492.4
2143,492.4
2144,492.4
2145,492.4
2146,492.4
2147,492.4
2148,492.4
2149,492.4
2150,492.4
2151,492.4
2152,492.4
2153,492.4
2154,492.4
2155,492.4
2156,492.4
2157,492.4
2158,492.4
2159,492.4
2160,492.4
2161,492.4
2162,492.4
2163,492.4
2164,492.4
2165,492.4
2166,492.4
2167,492.4
2168,492.4
2169,492.4
2170,492.4
2171,492.4
2172,492.4
2173,492.4
2174,492.4
2175,492.4
2176,492.4
2177,492.4
2178,492.4
2179,492.4
2180,492.4
2181,492.4
2182,492.4
2183,492.4
2184,492.4
2185,492.4
2186,492.4
2187,492.4
2188,492.4
2189,492.4
2190,492.4
2191,492.4
2192,492.4
2193,492.4
2194,492.4
2195,492.4
2196,492.4
2197,492.4
2198,492.4
2199,492.4
2200,492.4
2201,492.4
2202,492.4
2203,492.4
2204,492.4
2205,492.4
2206,492.4
2207,492.4
2208,492.4
2209,492.4
2210,492.4
2211,492.4
2212,492.4
2213,492.4
2214,492.4
2215,492.4
2216,492.4
2217,492.4
2218,492.4
2219,492.4
2220,492.4
2221,492.4
2222,492.4
2223,492.4
2224,492.4
2225,492.4
2226,492.4
2227,492.4
2228,492.4
2229,492.4
2230,492.4
2231,492.4
2232,492.4
2233,492.4
2234,492.4
2235,492.4
2236,492.4
2237,492.4
2238,492.4
2239,492.4
2240,492.4
2241,492.4
2242,492.4
2243,492.4
2244,492.4
2245,492.4
2246,492.4
2247,492.4
2248,492.4
2249,492.4
2250,492.4
2251,492.4
2252,492.4
2253,492.4
2254,492.4
2255,492.4
2256,492.4
2257,492.4
2258,492.4
2259,492.4
2260,492.4
2261,492.4
2262,492.4
2263,492.4
2264,492.4
2265,492.4
2266,492.4
2267,492.4
2268,492.4
2269,492.4
2270,492.4
2271,492.4
2272,492.4
2273,492.4
2274,492.4
2275,492.4
2276,492.4
2277,492.4
2278,492.4
2279,492.4
2280,492.4
2281,492.4
2282,492.4
2283,492.4
2284,492.4
2285,492.4
2286,492.4
2287,492.4
2288,492.4
2289,492.4
2290,492.4
2291,492.4
2292,492.4
2293,492.4
2294,492.4
2295,492.4
2296,492.4
2297,492.4
2298,492.4
2299,492.4
2300,492.4
2301,492.4
2302,492.4
2303,492.4
2304,492.4
2305,492.4
2306,492.4
2307,492.4
2308,492.4
2309,492.4
2310,492.4
2311,492.4
2312,492.4
2313,492.4
2314,492.4
2315,492.4
2316,492.4
2317,492.4
2318,492.4
2319,492.4
2320,492.4
2321,492.4
2322,492.4
2323,492.4
2324,492.4
2325,492.4
2326,492.4
2327,492.4
2328,492.4
2329,492.4
2330,492.4
2331,492.4
2332,492.4
2333,492.4
2334,492.4
2335,492.4
2336,492.4
2337,492.4
2338,492.4
2339,492.4
2340,492.4
2341,492.4
2342,492.4
2343,492.4
2344,492.4
2345,492.4
2346,492.4
2347,492.4
2348,492.4
2349,492.4
2350,492.4
2351,492.4
2352,492.4
2353,492.4
2354,492.4
2355,492.4
2356,492.4
2357,492.4
2358,492.4
2359,492.4
2360,492.4
2361,492.4
2362,492.4
2363,492.4
2364,492.4
2365,492.4
2366,492.4
2367,492.4
2368,492.4
2369,492.4
2370,492.4
2371,492.4
2372,492.4
2373,492.4
2374,492.4
2375,492.4
2376,492.4
2377,492.4
2378,492.4
2379,492.4
2380,492.4
2381,492.4
2382,492.4
2383,492.4
2384,492.4
2385,492.4
2386,492.4
2387,492.4
2388,492.4
2389,492.4
2390,492.4
2391,492.4
2392,492.4
2393,492.4
2394,492.4
2395,492.4
2396,492.4
2397,492.4
2398,492.4
2399,492.4
2400,492.4
2401,492.4
2402,492.4
2403,492.4
2404,492.4
2405,492.4
2406,492.4
2407,492.4
2408,492.4
2409,492.4
2410,492.4
2411,492.4
2412,492.4
2413,492.4
2414,492.4
2415,492.4
2416,492.4
2417,492.4
2418,492.4
2419,492.4
2420,492.4
2421,492.4
2422,492.4
2423,492.4
2424,492.4
2425,492.4
2426,492.4
2427,492.4
2428,492.4
2429,492.4
2430,492.4
2431,492.4
2432,492.4
2433,492.4
2434,492.4
2435,492.4
2436,492.4
2437,492.4
2438,492.4
2439,492.4
2440,492.4
2441,492.4
2442,492.4
2443,492.4
2444,492.4
2445,492.4
2446,492.4
2447,492.4
2448,492.4
2449,492.4
2450,492.4
2451,492.4
2452,492.4
2453,492.4
2454,492.4
2455,492.4
2456,492.4
2457,492.4
2458,492.4
2459,492.4
2460,492.4
2461,492.4
2462,492.4
2463,492.4
2464,492.4
2465,492.4
2466,492.4
2467,492.4
2468,492.4
2469,492.4
2470,492.4
2471,492.4
2472,492.4
2473,492.4
2474,492.4
2475,492.4
2476,492.4
2477,492.4
2478,492.4
2479,492.4
2480,492.4
2481,492.4
2482,492.4
2483,492.4
2484,492.4
2485,492.4
2486,492.4
2487,492.4
2488,492.4
2489,492.4
2490,492.4
2491,492.4
2492,492.4
2493,492.4
2494,492.4
2495,492.4
2496,492.4
2497,492.4
2498,492.4
2499,492.4
2500,492.4
2501,492.4
2502,492.4
2503,492.4
2504,492.4
2505,492.4
2506,492.4
2507,492.4
2508,492.4
2509,492.4
2510,492.4
2511,492.4
2512,492.4
2513,492.4
2514,492.4
2515,492.4
2516,492.4
2517,492.4
2518,492.4
2519,492.4
2520,492.4
2521,492.4
2522,492.4
2523,492.4
2524,492.4
2525,492.4
2526,492.4
2527,492.4
2528,492.4
2529,492.4
2530,492.4
2531,492.4
2532,492.4
2533,492.4
2534,492.4
2535,492.4
2536,492.4
2537,492.4
2538,492.4
2539,492.4
2540,492.4
2541,492.4
2542,492.4
2543,492.4
2544,492.4
2545,492.4
2546,492.4
2547,492.4
2548,492.4
2549,492.4
2550,492.4
2551,492.4
2552,492.4
2553,492.4
2554,492.4
2555,492.4
2556,492.4
2557,492.4
2558,492.4
2559,492.4
2560,492.4
2561,492.4
2562,492.4
2563,492.4
2564,492.4
2565,492.4
2566,492.4
2567,492.4
2568,492.4
2569,492.4
2570,492.4
2571,492.4
2572,492.4
2573,492.4
2574,492.4
2575,492.4
2576,492.4
2577,492.4
2578,492.4
2579,492.4
2580,492.4
2581,492.4
2582,492.4
2583,492.4
2584,492.4
2585,492.4
2586,492.4
2587,492.4
2588,492.4
2589,492.4
2590,492.4
2591,492.4
2592,492.4
2593,492.4
2594,492.4
2595,492.4
2596,492.4
2597,492.4
2598,492.4
2599,492.4
2600,492.4
2601,492.4
2602,492.4
2603,492.4
2604,492.4
2605,492.4
2606,492.4
2607,492.4
2608,492.4
2609,492.4
2610,492.4
2611,492.4
2612,492.4
2613,492.4
2614,492.4
2615,492.4
2616,492.4
2617,492.4
2618,492.4
2619,492.4
2620,492.4
2621,492.4
2622,492.4
2623,492.4
2624,492.4
2625,492.4
2626,492.4
2627,492.4
2628,492.4
2629,492.4
2630,492.4
2631,492.4
2632,492.4
2633,492.4
2634,492.4
2635,492.4
2636,492.4
2637,492.4
2638,492.4
2639,492.4
2640,492.4
2641,492.4
2642,492.4
2643,492.4
2644,492.4
2645,492.4
2646,492.4
2647,492.4
2648,492.4
2649,492.4
2650,492.4
2651,492.4
2652,492.4
2653,492.4
2654,492.4
2655,492.4
2656,492.4
2657,492.4
2658,492.4
2659,492.4
2660,492.4
2661,492.4
2662,492.4
2663,492.4
2664,492.4
2665,492.4
2666,492.4
2667,492.4
2668,492.4
2669,492.4
2670,492.4
2671,492.4
2672,492.4
2673,492.4
2674,492.4
2675,492.4
2676,492.4
2677,492.4
2678,492.4
2679,492.4
2680,492.4
2681,492.4
2682,492.4
2683,492.4
2684,492.4
2685,492.4
2686,492.4
2687,492.4
2688,492.4
2689,492.4
2690,492.4
2691,492.4
2692,492.4
2693,492.4
2694,492.4
2695,492.4
2696,492.4
2697,492.4
2698,492.4
2699,492.4
2700,492.4
2701,492.4
2702,492.4
2703,492.4
2704,492.4
2705,492.4
2706,492.4
2707,492.4
2708,492.4
2709,492.4
2710,492.4
2711,492.4
2712,492.4
2713,492.4
2714,492.4
2715,492.4
2716,492.4
2717,492.4
2718,492.4
2719,492.4
2720,492.4
2721,492.4
2722,492.4
2723,492.4
2724,492.4
2725,492.4
2726,492.4
2727,492.4
2728,492.4
2729,492.4
2730,492.4
2731,492.4
2732,492.4
2733,492.4
2734,492.4
2735,492.4
2736,492.4
2737,492.4
2738,492.4
2739,492.4
2740,492.4
2741,492.4
2742,492.4
2743,492.4
2744,492.4
2745,492.4
2746,492.4
2747,492.4
2748,492.4
2749,492.4
2750,492.4
2751,492.4
2752,492.4
2753,492.4
2754,492.4
2755,492.4
2756,492.4
2757,492.4
2758,492.4
2759,492.4
2760,492.4
2761,492.4
2762,492.4
2763,492.4
2764,492.4
2765,492.4
2766,492.4
2767,492.4
2768,492.4
2769,492.4
2770,492.4
2771,492.4
2772,492.4
2773,492.4
2774,492.4
2775,492.4
2776,492.4
2777,492.4
2778,492.4
2779,492.4
2780,492.4
2781,492.4
2782,492.4
2783,492.4
2784,492.4
2785,492.4
2786,492.4
2787,492.4
2788,492.4
2789,492.4
2790,492.4
2791,492.4
2792,492.4
2793,492.4
2794,492.4
2795,492.4
2796,492.4
2797,492.4
2798,492.4
2799,492.4
2800,492.4
2801,492.4
2802,492.4
2803,492.4
2804,492.4
2805,492.4
2806,492.4
2807,492.4
2808,492.4
2809,492.4
2810,492.4
2811,492.4
2812,492.4
2813,492.4
2814,492.4
2815,492.4
2816,492.4
2817,492.4
2818,492.4
2819,492.4
2820,492.4
2821,492.4
2822,492.4
2823,492.4
2824,492.4
2825,492.4
2826,492.4
2827,492.4
2828,492.4
2829,492.4
2830,492.4
2831,492.4
2832,492.4
2833,492.4
2834,492.4
2835,492.4
2836,492.4
2837,492.4
2838,492.4
2839,492.4
2840,492.4
2841,492.4
2842,492.4
2843,492.4
2844,492.4
2845,492.4
2846,492.4
2847,492.4
2848,492.4
2849,492.4
2850,492.4
2851,492.4
2852,492.4
2853,492.4
2854,492.4
2855,492.4
2856,492.4
2857,492.4
2858,492.4
2859,492.4
2860,492.4
2861,492.4
2862,492.4
2863,492.4
2864,492.4
2865,492.4
2866,492.4
2867,492.4
2868,492.4
2869,492.4
2870,492.4
2871,492.4
2872,492.4
2873,492.4
2874,492.4
2875,492.4
2876,492.4
2877,492.4
2878,492.4
2879,492.4
2880,492.4
2881,492.4
2882,492.4
2883,492.4
2884,492.4
2885,492.4
2886,492.4
2887,492.4
2888,492.4
2889,492.4
2890,492.4
2891,492.4
2892,492.4
2893,492.4
2894,492.4
2895,492.4
2896,492.4
2897,492.4
2898,492.4
2899,492.4
2900,492.4
2901,492.4
2902,492.4
2903,492.4
2904,492.4
2905,492.4
2906,492.4
2907,492.4
2908,492.4
2909,492.4
2910,492.4
2911,492.4
2912,492.4
2913,492.4
2914,492.4
2915,492.4
2916,492.4
2917,492.4
2918,492.4
2919,492.4
2920,492.4
2921,492.4
2922,492.4
2923,492.4
2924,492.4
2925,492.4
2926,492.4
2927,492.4
2928,492.4
2929,492.4
2930,492.4
2931,492.4
2932,492.4
2933,492.4
2934,492.4
2935,492.4
2936,492.4
2937,492.4
2938,492.4
2939,492.4
2940,492.4
2941,492.4
2942,492.4
2943,492.4
2944,492.4
2945,492.4
2946,492.4
2947,492.4
2948,492.4
2949,492.4
2950,492.4
2951,492.4
2952,492.4
2953,492.4
2954,492.4
2955,492.4
2956,492.4
2957,492.4
2958,492.4
2959,492.4
2960,492.4
2961,492.4
2962,492.4
2963,492.4
2964,492.4
2965,492.4
2966,492.4
2967,492.4
2968,492.4
2969,492.4
2970,492.4
2971,492.4
2972,492.4
2973,492.4
2974,492.4
2975,492.4
2976,492.4
2977,492.4
2978,492.4
2979,492.4
2980,492.4
2981,492.4
2982,492.4
2983,492.4
2984,492.4
2985,492.4
2986,492.4
2987,492.4
2988,492.4
2989,492.4
2990,492.4
2991,492.4
2992,492.4
2993,492.4
2994,492.4
2995,492.4
2996,492.4
2997,492.4
2998,492.4
2999,492.4
3000,492.4
3001,492.4
3002,492.4
3003,492.4
3004,492.4
3005,492.4
3006,492.4
3007,492.4
3008,492.4
3009,492.4
3010,492.4
3011,492.4
3012,492.4
3013,492.4
3014,492.4
3015,492.4
3016,492.4
3017,492.4
3018,492.4
3019,492.4
3020,492.4
3021,492.4
3022,492.4
3023,492.4
3024,492.4
3025,492.4
3026,492.4
3027,492.4
3028,492.4
3029,492.4
3030,492.4
3031,492.4
3032,492.4
3033,492.4
3034,492.4
3035,492.4
3036,492.4
3037,492.4
3038,492.4
3039,492.4
3040,492.4
3041,492.4
3042,492.4
3043,492.4
3044,492.4
3045,492.4
3046,492.4
3047,492.4
3048,492.4
3049,492.4
3050,492.4
3051,492.4
3052,492.4
3053,492.4
3054,492.4
3055,492.4
3056,492.4
3057,492.4
3058,492.4
3059,492.4
3060,492.4
3061,492.4
3062,492.4
3063,492.4
3064,492.4
3065,492.4
3066,492.4
3067,492.4
3068,492.4
3069,492.4
3070,492.4
3071,492.4
3072,492.4
3073,492.4
3074,492.4
3075,492.4
3076,492.4
3077,492.4
3078,492.4
3079,492.4
3080,492.4
3081,492.4
3082,492.4
3083,492.4
3084,492.4
3085,492.4
3086,492.4
3087,492.4
3088,492.4
3089,492.4
3090,492.4
3091,492.4
3092,492.4
3093,492.4
3094,492.4
3095,492.4
3096,492.4
3097,492.4
3098,492.4
3099,492.4
3100,492.4
3101,492.4
3102,492.4
3103,492.4
3104,492.4
3105,492.4
3106,492.4
3107,492.4
3108,492.4
3109,492.4
3110,492.4
3111,492.4
3112,492.4
3113,492.4
3114,492.4
3115,492.4
3116,492.4
3117,492.4
3118,492.4
3119,492.4
3120,492.4
3121,492.4
3122,492.4
3123,492.4
3124,492.4
3125,492.4
3126,492.4
3127,492.4
3128,492.4
3129,492.4
3130,492.4
3131,492.4
3132,492.4
3133,492.4
3134,492.4
3135,492.4
3136,492.4
3137,492.4
3138,492.4
3139,492.4
3140,492.4
3141,492.4
3142,492.4
3143,492.4
3144,492.4
3145,492.4
3146,492.4
3147,492.4
3148,492.4
3149,492.4
3150,492.4
3151,492.4
3152,492.4
3153,492.4
3154,492.4
3155,492.4
3156,492.4
3157,492.4
3158,492.4
3159,492.4
3160,492.4
3161,492.4
3162,492.4
3163,492.4
3164,492.4
3165,492.4
3166,492.4
3167,492.4
3168,492.4
3169,492.4
3170,492.4
3171,492.4
3172,492.4
3173,492.4
3174,492.4
3175,492.4
3176,492.4
3177,492.4
3178,492.4
3179,492.4
3180,492.4
3181,492.4
3182,492.4
3183,492.4
3184,492.4
3185,492.4
3186,492.4
3187,492.4
3188,492.4
3189,492.4
3190,492.4
3191,492.4
3192,492.4
3193,492.4
3194,492.4
3195,492.4
3196,492.4
3197,492.4
3198,492.4
3199,492.4
3200,492.4
3201,492.4
3202,492.4
3203,492.4
3204,492.4
3205,492.4
3206,492.4
3207,492.4
3208,492.4
3209,492.4
3210,492.4
3211,492.4
3212,492.4
3213,492.4
3214,492.4
3215,492.4
3216,492.4
3217,492.4
3218,492.4
3219,492.4
3220,492.4
3221,492.4
3222,492.4
3223,492.4
3224,492.4
3225,492.4
3226,492.4
3227,492.4
3228,492.4
3229,492.4
3230,492.4
3231,492.4
3232,492.4
3233,492.4
3234,492.4
3235,492.4
3236,492.4
3237,492.4
3238,492.4
3239,492.4
3240,492.4
3241,492.4
3242,492.4
3243,492.4
3244,492.4
3245,492.4
3246,492.4
3247,492.4
3248,492.4
3249,492.4
3250,492.4
3251,492.4
3252,492.4
3253,492.4
3254,492.4
3255,492.4
3256,492.4
3257,492.4
3258,492.4
3259,492.4
3260,492.4
3261,492.4
3262,492.4
3263,492.4
3264,492.4
3265,492.4
3266,492.4
3267,492.4
3268,492.4
3269,492.4
3270,492.4
3271,492.4
3272,492.4
3273,492.4
3274,492.4
3275,492.4
3276,492.4
3277,492.4
3278,492.4
3279,492.4
3280,492.4
3281,492.4
3282,492.4
3283,492.4
3284,492.4
3285,492.4
3286,492.4
3287,492.4
3288,492.4
3289,492.4
3290,492.4
3291,492.4
3292,492.4
3293,492.4
3294,492.4
3295,492.4
3296,492.4
3297,492.4
3298,492.4
3299,492.4
3300,492.4
3301,492.4
3302,492.4
3303,492.4
3304,492.4
3305,492.4
3306,492.4
3307,492.4
3308,492.4
3309,492.4
3310,492.4
3311,492.4
3312,492.4
3313,492.4
3314,492.4
3315,492.4
3316,492.4
3317,492.4
3318,492.4
3319,492.4
3320,492.4
3321,492.4
3322,492.4
3323,492.4
3324,492.4
3325,492.4
3326,492.4
3327,492.4
3328,492.4
3329,492.4
3330,492.4
3331,492.4
3332,492.4
3333,492.4
3334,492.4
3335,492.4
3336,492.4
3337,492.4
3338,492.4
3339,492.4
3340,492.4
3341,492.4
3342,492.4
3343,492.4
3344,492.4
3345,492.4
3346,492.4
3347,492.4
3348,492.4
3349,492.4
3350,492.4
3351,492.4
3352,492.4
3353,492.4
3354,492.4
3355,492.4
3356,492.4
3357,492.4
3358,492.4
3359,492.4
3360,492.4
3361,492.4
3362,492.4
3363,492.4
3364,492.4
3365,492.4
3366,492.4
3367,492.4
3368,492.4
3369,492.4
3370,492.4
3371,492.4
3372,492.4
3373,492.4
3374,492.4
3375,492.4
3376,492.4
3377,492.4
3378,492.4
3379,492.4
3380,492.4
3381,492.4
3382,492.4
3383,492.4
3384,492.4
3385,492.4
3386,492.4
3387,492.4
3388,492.4
3389,492.4
3390,492.4
3391,492.4
3392,492.4
3393,492.4
3394,492.4
3395,492.4
3396,492.4
3397,492.4
3398,492.4
3399,492.4
3400,492.4
3401,492.4
3402,492.4
3403,492.4
3404,492.4
3405,492.4
3406,492.4
3407,492.4
3408,492.4
3409,492.4
3410,492.4
3411,492.4
3412,492.4
3413,492.4
3414,492.4
3415,492.4
3416,492.4
3417,492.4
3418,492.4
3419,492.4
3420,492.4
3421,492.4
3422,492.4
3423,492.4
3424,492.4
3425,492.4
3426,492.4
3427,492.4
3428,492.4
3429,492.4
3430,492.4
3431,492.4
3432,492.4
3433,492.4
3434,492.4
3435,492.4
3436,492.4
3437,492.4
3438,492.4
3439,492.4
3440,492.4
3441,492.4
3442,492.4
3443,492.4
3444,492.4
3445,492.4
3446,492.4
3447,492.4
3448,492.4
3449,492.4
3450,492.4
3451,492.4
3452,492.4
3453,492.4
3454,492.4
3455,492.4
3456,492.4
3457,492.4
3458,492.4
3459,492.4
3460,492.4
3461,492.4
3462,492.4
3463,492.4
3464,492.4
3465,492.4
3466,492.4
3467,492.4
3468,492.4
3469,492.4
3470,492.4
3471,492.4
3472,492.4
3473,492.4
3474,492.4
3475,492.4
3476,492.4
3477,492.4
3478,492.4
3479,492.4
3480,492.4
3481,492.4
3482,492.4
3483,492.4
3484,492.4
3485,492.4
3486,492.4
3487,492.4
3488,492.4
3489,492.4
3490,492.4
3491,492.4
3492,492.4
3493,492.4
3494,492.4
3495,492.4
3496,492.4
3497,492.4
3498,492.4
3499,492.4
3500,492.4
3501,492.4
3502,492.4
3503,492.4
3504,492.4
3505,492.4
3506,492.4
3507,492.4
3508,492.4
3509,492.4
3510,492.4
3511,492.4
3512,492.4
3513,492.4
3514,492.4
3515,492.4
3516,492.4
3517,492.4
3518,492.4
3519,492.4
3520,492.4
3521,492.4
3522,492.4
3523,492.4
3524,492.4
3525,492.4
3526,492.4
3527,492.4
3528,492.4
3529,492.4
3530,492.4
3531,492.4
3532,492.4
3533,492.4
3534,492.4
3535,492.4
3536,492.4
3537,492.4
3538,492.4
3539,492.4
3540,492.4
3541,492.4
3542,492.4
3543,492.4
3544,492.4
3545,492.4
3546,492.4
3547,492.4
3548,492.4
3549,492.4
3550,492.4
3551,492.4
3552,492.4
3553,492.4
3554,492.4
3555,492.4
3556,492.4
3557,492.4
3558,492.4
3559,492.4
3560,492.4
3561,492.4
3562,492.4
3563,492.4
3564,492.4
3565,492.4
3566,492.4
3567,492.4
3568,492.4
3569,492.4
3570,492.4
3571,492.4
3572,492.4
3573,492.4
3574,492.4
3575,492.4
3576,492.4
3577,492.4
3578,492.4
3579,492.4
3580,492.4
3581,492.4
3582,492.4
3583,492.4
3584,492.4
3585,492.4
3586,492.4
3587,492.4
3588,492.4
3589,492.4
3590,492.4
3591,492.4
3592,492.4
3593,492.4
3594,492.4
3595,492.4
3596,492.4
3597,492.4
3598,492.4
3599,492.4
3600,492.4
3601,492.4
3602,492.4
3603,492.4
3604,492.4
3605,492.4
3606,492.4
3607,492.4
3608,492.4
3609,492.4
3610,492.4
3611,492.4
3612,492.4
3613,492.4
3614,492.4
3615,492.4
3616,492.4
3617,492.4
3618,492.4
3619,492.4
3620,492.4
3621,492.4
3622,492.4
3623,492.4
3624,492.4
3625,492.4
3626,492.4
3627,492.4
3628,492.4
3629,492.4
3630,492.4
3631,492.4
3632,492.4
3633,492.4
3634,492.4
3635,492.4
3636,492.4
3637,492.4
3638,492.4
3639,492.4
3640,492.4
3641,492.4
3642,492.4
3643,492.4
3644,492.4
3645,492.4
3646,492.4
3647,492.4
3648,492.4
3649,492.4
3650,492.4
3651,492.4
3652,492.4
3653,492.4
3654,492.4
3655,492.4
3656,492.4
3657,492.4
3658,492.4
3659,492.4
3660,492.4
3661,492.4
3662,492.4
3663,492.4
3664,492.4
3665,492.4
3666,492.4
3667,492.4
3668,492.4
3669,492.4
3670,492.4
3671,492.4
3672,492.4
3673,492.4
3674,492.4
3675,492.4
3676,492.4
3677,492.4
3678,492.4
3679,492.4
3680,492.4
3681,492.4
3682,492.4
3683,492.4
3684,492.4
3685,492.4
3686,492.4
3687,492.4
3688,492.4
3689,492.4
3690,492.4
3691,492.4
3692,492.4
3693,492.4
3694,492.4
3695,492.4
3696,492.4
3697,492.4
3698,492.4
3699,492.4
3700,492.4
3701,492.4
3702,492.4
3703,492.4
3704,492.4
3705,492.4
3706,492.4
3707,492.4
3708,492.4
3709,492.4
3710,492.4
3711,492.4
3712,492.4
3713,492.4
3714,492.4
3715,492.4
3716,492.4
3717,492.4
3718,492.4
3719,492.4
3720,492.4
3721,492.4
3722,492.4
3723,492.4
3724,492.4
3725,492.4
3726,492.4
3727,492.4
3728,492.4
3729,492.4
3730,492.4
3731,492.4
3732,492.4
3733,492.4
3734,492.4
3735,492.4
3736,492.4
3737,492.4
3738,492.4
3739,492.4
3740,492.4
3741,492.4
3742,492.4
3743,492.4
3744,492.4
3745,492.4
3746,492.4
3747,492.4
3748,492.4
3749,492.4
3750,492.4
3751,492.4
3752,492.4
3753,492.4
3754,492.4
3755,492.4
3756,492.4
3757,492.4
3758,492.4
3759,492.4
3760,492.4
3761,492.4
3762,492.4
3763,492.4
3764,492.4
3765,492.4
3766,492.4
3767,492.4
3768,492.4
3769,492.4
3770,492.4
3771,492.4
3772,492.4
3773,492.4
3774,492.4
3775,492.4
3776,492.4
3777,492.4
3778,492.4
3779,492.4
3780,492.4
3781,492.4
3782,492.4
3783,492.4
3784,492.4
3785,492.4
3786,492.4
3787,492.4
3788,492.4
3789,492.4
3790,492.4
3791,492.4
3792,492.4
3793,492.4
3794,492.4
3795,492.4
3796,492.4
3797,492.4
3798,492.4
3799,492.4
3800,492.4
3801,492.4
3802,492.4
3803,492.4
3804,492.4
3805,492.4
3806,492.4
3807,492.4
3808,492.4
3809,492.4
3810,492.4
3811,492.4
3812,492.4
3813,492.4
3814,492.4
3815,492.4
3816,492.4
3817,492.4
3818,492.4
3819,492.4
3820,492.4
3821,492.4
3822,492.4
3823,492.4
3824,492.4
3825,492.4
3826,492.4
3827,492.4
3828,492.4
3829,492.4
3830,492.4
3831,492.4
3832,492.4
3833,492.4
3834,492.4
3835,492.4
3836,492.4
3837,492.4
3838,492.4
3839,492.4
3840,492.4
3841,492.4
3842,492.4
3843,492.4
3844,492.4
3845,492.4
3846,492.4
3847,492.4
3848,492.4
3849,492.4
3850,492.4
3851,492.4
3852,492.4
3853,492.4
3854,492.4
3855,492.4
3856,492.4
3857,492.4
3858,492.4
3859,492.4
3860,492.4
3861,492.4
3862,492.4
3863,492.4
3864,492.4
3865,492.4
3866,492.4
3867,492.4
3868,492.4
3869,492.4
3870,492.4
3871,492.4
3872,492.4
3873,492.4
3874,492.4
3875,492.4
3876,492.4
3877,492.4
3878,492.4
3879,492.4
3880,492.4
3881,492.4
3882,492.4
3883,492.4
3884,492.4
3885,492.4
3886,492.4
3887,492.4
3888,492.4
3889,492.4
3890,492.4
3891,492.4
3892,492.4
3893,492.4
3894,492.4
3895,492.4
3896,492.4
3897,492.4
3898,492.4
3899,492.4
3900,492.4
3901,492.4
3902,492.4
3903,492.4
3904,492.4
3905,492.4
3906,492.4
3907,492.4
3908,492.4
3909,492.4
3910,492.4
3911,492.4
3912,492.4
3913,492.4
3914,492.4
3915,492.4
3916,492.4
3917,492.4
3918,492.4
3919,492.4
3920,492.4
3921,492.4
3922,492.4
3923,492.4
3924,492.4
3925,492.4
3926,492.4
3927,492.4
3928,492.4
3929,492.4
3930,492.4
3931,492.4
3932,492.4
3933,492.4
3934,492.4
3935,492.4
3936,492.4
3937,492.4
3938,492.4
3939,492.4
3940,492.4
3941,492.4
3942,492.4
3943,492.4
3944,492.4
3945,492.4
3946,492.4
3947,492.4
3948,492.4
3949,492.4
3950,492.4
3951,492.4
3952,492.4
3953,492.4
3954,492.4
3955,492.4
3956,492.4
3957,492.4
3958,492.4
3959,492.4
3960,492.4
3961,492.4
3962,492.4
3963,492.4
3964,492.4
3965,492.4
3966,492.4
3967,492.4
3968,492.4
3969,492.4
3970,492.4
3971,492.4
3972,492.4
3973,492.4
3974,492.4
3975,492.4
3976,492.4
3977,492.4
3978,492.4
3979,492.4
3980,492.4
3981,492.4
3982,492.4
3983,492.4
3984,492.4
3985,492.4
3986,492.4
3987,492.4
3988,492.4
3989,492.4
3990,492.4
3991,492.4
3992,492.4
3993,492.4
3994,492.4
3995,492.4
3996,492.4
3997,492.4
3998,492.4
3999,492.4
4000,492.4
4001,492.4
4002,492.4
4003,492.4
4004,492.4
4005,492.4
4006,492.4
4007,492.4
4008,492.4
4009,492.4
4010,492.4
4011,492.4
4012,492.4
4013,492.4
4014,492.4
4015,492.4
4016,492.4
4017,492.4
4018,492.4
4019,492.4
4020,492.4
4021,492.4
4022,492.4
4023,492.4
4024,492.4
4025,492.4
4026,492.4
4027,492.4
4028,492.4
4029,492.4
4030,492.4
4031,492.4
4032,492.4
4033,492.4
4034,492.4
4035,492.4
4036,492.4
4037,492.4
4038,492.4
4039,492.4
4040,492.4
4041,492.4
4042,492.4
4043,492.4
4044,492.4
4045,492.4
4046,492.4
4047,492.4
4048,492.4
4049,492.4
4050,492.4
4051,492.4
4052,492.4
4053,492.4
4054,492.4
4055,492.4
4056,492.4
4057,492.4
4058,492.4
4059,492.4
4060,492.4
4061,492.4
4062,492.4
4063,492.4
4064,492.4
4065,492.4
4066,492.4
4067,492.4
4068,492.4
4069,492.4
4070,492.4
4071,492.4
4072,492.4
4073,492.4
4074,492.4
4075,492.4
4076,492.4
4077,492.4
4078,492.4
4079,492.4
4080,492.4
4081,492.4
4082,492.4
4083,492.4
4084,492.4
4085,492.4
4086,492.4
4087,492.4
4088,492.4
4089,492.4
4090,492.4
4091,492.4
4092,492.4
4093,492.4
4094,492.4
4095,492.4
4096,492.4
4097,492.4
4098,492.4
4099,492.4
4100,492.4
4101,492.4
4102,492.4
4103,492.4
4104,492.4
4105,492.4
4106,492.4
4107,492.4
4108,492.4
4109,492.4
4110,492.4
4111,492.4
4112,492.4
4113,492.4
4114,492.4
4115,492.4
4116,492.4
4117,492.4
4118,492.4
4119,492.4
4120,492.4
4121,492.4
4122,492.4
4123,492.4
4124,492.4
4125,492.4
4126,492.4
4127,492.4
4128,492.4
4129,492.4
4130,492.4
4131,492.4
4132,492.4
4133,492.4
4134,492.4
4135,492.4
4136,492.4
4137,492.4
4138,492.4
4139,492.4
4140,492.4
4141,492.4
4142,492.4
4143,492.4
4144,492.4
4145,492.4
4146,492.4
4147,492.4
4148,492.4
4149,492.4
4150,492.4
4151,492.4
4152,492.4
4153,492.4
4154,492.4
4155,492.4
4156,492.4
4157,492.4
4158,492.4
4159,492.4
4160,492.4
4161,492.4
4162,492.4
4163,492.4
4164,492.4
4165,492.4
4166,492.4
4167,492.4
4168,492.4
4169,492.4
4170,492.4
4171,492.4
4172,492.4
4173,492.4
4174,492.4
4175,492.4
4176,492.4
4177,492.4
4178,492.4
4179,492.4
4180,492.4
4181,492.4
4182,492.4
4183,492.4
4184,492.4
4185,492.4
4186,492.4
4187,492.4
4188,492.4
4189,492.4
4190,492.4
4191,492.4
4192,492.4
4193,492.4
4194,492.4
4195,492.4
4196,492.4
4197,492.4
4198,492.4
4199,492.4
4200,492.4
4201,492.4
4202,492.4
4203,492.4
4204,492.4
4205,492.4
4206,492.4
4207,492.4
4208,492.4
4209,492.4
4210,492.4
4211,492.4
4212,492.4
4213,492.4
4214,492.4
4215,492.4
4216,492.4
4217,492.4
4218,492.4
4219,492.4
4220,492.4
4221,492.4
4222,492.4
4223,492.4
4224,492.4
4225,492.4
4226,492.4
4227,492.4
4228,492.4
4229,492.4
4230,492.4
4231,492.4
4232,492.4
4233,492.4
4234,492.4
4235,492.4
4236,492.4
4237,492.4
4238,492.4
4239,492.4
4240,492.4
4241,492.4
4242,492.4
4243,492.4
4244,492.4
4245,492.4
4246,492.4
4247,492.4
4248,492.4
4249,492.4
4250,492.4
4251,492.4
4252,492.4
4253,492.4
4254,492.4
4255,492.4
4256,492.4
4257,492.4
4258,492.4
4259,492.4
4260,492.4
4261,492.4
4262,492.4
4263,492.4
4264,492.4
4265,492.4
4266,492.4
4267,492.4
4268,492.4
4269,492.4
4270,492.4
4271,492.4
4272,492.4
4273,492.4
4274,492.4
4275,492.4
4276,492.4
4277,492.4
4278,492.4
4279,492.4
4280,492.4
4281,492.4
4282,492.4
4283,492.4
4284,492.4
4285,492.4
4286,492.4
4287,492.4
4288,492.4
4289,492.4
4290,492.4
4291,492.4
4292,492.4
4293,492.4
4294,492.4
4295,492.4
4296,492.4
4297,492.4
4298,492.4
4299,492.4
4300,492.4
4301,492.4
4302,492.4
4303,492.4
4304,492.4
4305,492.4
4306,492.4
4307,492.4
4308,492.4
4309,492.4
4310,492.4
4311,492.4
4312,492.4
4313,492.4
4314,492.4
4315,492.4
4316,492.4
4317,492.4
4318,492.4
4319,492.4
4320,492.4
4321,492.4
4322,492.4
4323,492.4
4324,492.4
4325,492.4
4326,492.4
4327,492.4
4328,492.4
4329,492.4
4330,492.4
4331,492.4
4332,492.4
4333,492.4
4334,492.4
4335,492.4
4336,492.4
4337,492.4
4338,492.4
4339,492.4
4340,492.4
4341,492.4
4342,492.4
4343,492.4
4344,492.4
4345,492.4
4346,492.4
4347,492.4
4348,492.4
4349,492.4
4350,492.4
4351,492.4
4352,492.4
4353,492.4
4354,492.4
4355,492.4
4356,492.4
4357,492.4
4358,492.4
4359,492.4
4360,492.4
4361,492.4
4362,492.4
4363,492.4
4364,492.4
4365,492.4
4366,492.4
4367,492.4
4368,492.4
4369,492.4
4370,492.4
4371,492.4
4372,492.4
4373,492.4
4374,492.4
4375,492.4
4376,492.4
4377,492.4
4378,492.4
4379,492.4
4380,492.4
4381,492.4
4382,492.4
4383,492.4
4384,492.4
4385,492.4
4386,492.4
4387,492.4
4388,492.4
4389,492.4
4390,492.4
4391,492.4
4392,492.4
4393,492.4
4394,492.4
4395,492.4
4396,492.4
4397,492.4
4398,492.4
4399,492.4
4400,492.4
4401,492.4
4402,492.4
4403,492.4
4404,492.4
4405,492.4
4406,492.4
4407,492.4
4408,492.4
4409,492.4
4410,492.4
4411,492.4
4412,492.4
4413,492.4
4414,492.4
4415,492.4
4416,492.4
4417,492.4
4418,492.4
4419,492.4
4420,492.4
4421,492.4
4422,492.4
4423,492.4
4424,492.4
4425,492.4
4426,492.4
4427,492.4
4428,492.4
4429,492.4
4430,492.4
4431,492.4
4432,492.4
4433,492.4
4434,492.4
4435,492.4
4436,492.4
4437,492.4
4438,492.4
4439,492.4
4440,492.4
4441,492.4
4442,492.4
4443,492.4
4444,492.4
4445,492.4
4446,492.4
4447,492.4
4448,492.4
4449,492.4
4450,492.4
4451,492.4
4452,492.4
4453,492.4
4454,492.4
4455,492.4
4456,492.4
4457,492.4
4458,492.4
4459,492.4
4460,492.4
4461,492.4
4462,492.4
4463,492.4
4464,492.4
4465,492.4
4466,492.4
4467,492.4
4468,492.4
4469,492.4
4470,492.4
4471,492.4
4472,492.4
4473,492.4
4474,492.4
4475,492.4
4476,492.4
4477,492.4
4478,492.4
4479,492.4
4480,492.4
4481,492.4
4482,492.4
4483,492.4
4484,492.4
4485,492.4
4486,492.4
4487,492.4
4488,492.4
4489,492.4
4490,492.4
4491,492.4
4492,492.4
4493,492.4
4494,492.4
4495,492.4
4496,492.4
4497,492.4
4498,492.4
4499,492.4
4500,492.4
4501,492.4
4502,492.4
4503,492.4
4504,492.4
4505,492.4
4506,492.4
4507,492.4
4508,492.4
4509,492.4
4510,492.4
4511,492.4
4512,492.4
4513,492.4
4514,492.4
4515,492.4
4516,492.4
4517,492.4
4518,492.4
4519,492.4
4520,492.4
4521,492.4
4522,492.4
4523,492.4
4524,492.4
4525,492.4
4526,492.4
4527,492.4
4528,492.4
4529,492.4
4530,492.4
4531,492.4
4532,492.4
4533,492.4
4534,492.4
4535,492.4
4536,492.4
4537,492.4
4538,492.4
4539,492.4
4540,492.4
4541,492.4
4542,492.4
4543,492.4
4544,492.4
4545,492.4
4546,492.4
4547,492.4
4548,492.4
4549,492.4
4550,492.4
4551,492.4
4552,492.4
4553,492.4
4554,492.4
4555,492.4
4556,492.4
4557,492.4
4558,492.4
4559,492.4
4560,492.4
4561,492.4
4562,492.4
4563,492.4
4564,492.4
4565,492.4
4566,492.4
4567,492.4
4568,492.4
4569,492.4
4570,492.4
4571,492.4
4572,492.4
4573,492.4
4574,492.4
4575,492.4
4576,492.4
4577,492.4
4578,492.4
4579,492.4
4580,492.4
4581,492.4
4582,492.4
4583,492.4
4584,492.4
4585,492.4
4586,492.4
4587,492.4
4588,492.4
4589,492.4
4590,492.4
4591,492.4
4592,492.4
4593,492.4
4594,492.4
4595,492.4
4596,492.4
4597,492.4
4598,492.4
4599,492.4
4600,492.4
4601,492.4
4602,492.4
4603,492.4
4604,492.4
4605,492.4
4606,492.4
4607,492.4
4608,492.4
4609,492.4
4610,492.4
4611,492.4
4612,492.4
4613,492.4
4614,492.4
4615,492.4
4616,492.4
4617,492.4
4618,492.4
4619,492.4
4620,492.4
4621,492.4
4622,492.4
4623,492.4
4624,492.4
4625,492.4
4626,492.4
4627,492.4
4628,492.4
4629,492.4
4630,492.4
4631,492.4
4632,492.4
4633,492.4
4634,492.4
4635,492.4
4636,492.4
4637,492.4
4638,492.4
4639,492.4
4640,492.4
4641,492.4
4642,492.4
4643,492.4
4644,492.4
4645,492.4
4646,492.4
4647,492.4
4648,492.4
4649,492.4
4650,492.4
4651,492.4
4652,492.4
4653,492.4
4654,492.4
4655,492.4
4656,492.4
4657,492.4
4658,492.4
4659,492.4
4660,492.4
4661,492.4
4662,492.4
4663,492.4
4664,492.4
4665,492.4
4666,492.4
4667,492.4
4668,492.4
4669,492.4
4670,492.4
4671,492.4
4672,492.4
4673,492.4
4674,492.4
4675,492.4
4676,492.4
4677,492.4
4678,492.4
4679,492.4
4680,492.4
4681,492.4
4682,492.4
4683,492.4
4684,492.4
4685,492.4
4686,492.4
4687,492.4
4688,492.4
4689,492.4
4690,492.4
4691,492.4
4692,492.4
4693,492.4
4694,492.4
4695,492.4
4696,492.4
4697,492.4
4698,492.4
4699,492.4
4700,492.4
4701,492.4
4702,492.4
4703,492.4
4704,492.4
4705,492.4
4706,492.4
4707,492.4
4708,492.4
4709,492.4
4710,492.4
4711,492.4
4712,492.4
4713,492.4
4714,492.4
4715,492.4
4716,492.4
4717,492.4
4718,492.4
4719,492.4
4720,492.4
4721,492.4
4722,492.4
4723,492.4
4724,492.4
4725,492.4
4726,492.4
4727,492.4
4728,492.4
4729,492.4
4730,492.4
4731,492.4
4732,492.4
4733,492.4
4734,492.4
4735,492.4
4736,492.4
4737,492.4
4738,492.4
4739,492.4
4740,492.4
4741,492.4
4742,492.4
4743,492.4
4744,492.4
4745,492.4
4746,492.4
4747,492.4
4748,492.4
4749,492.4
4750,492.4
4751,492.4
4752,492.4
4753,492.4
4754,492.4
4755,492.4
4756,492.4
4757,492.4
4758,492.4
4759,492.4
4760,492.4
4761,492.4
4762,492.4
4763,492.4
4764,492.4
4765,492.4
4766,492.4
4767,492.4
4768,492.4
4769,492.4
4770,492.4
4771,492.4
4772,492.4
4773,492.4
4774,492.4
4775,492.4
4776,492.4
4777,492.4
4778,492.4
4779,492.4
4780,492.4
4781,492.4
4782,492.4
4783,492.4
4784,492.4
4785,492.4
4786,492.4
4787,492.4
4788,492.4
4789,492.4
4790,492.4
4791,492.4
4792,492.4
4793,492.4
4794,492.4
4795,492.4
4796,492.4
4797,492.4
4798,492.4
4799,492.4
4800,492.4
4801,492.4
4802,492.4
4803,492.4
4804,492.4
4805,492.4
4806,492.4
4807,492.4
4808,492.4
4809,492.4
4810,492.4
4811,492.4
4812,492.4
4813,492.4
4814,492.4
4815,492.4
4816,492.4
4817,492.4
4818,492.4
4819,492.4
4820,492.4
4821,492.4
4822,492.4
4823,492.4
4824,492.4
4825,492.4
4826,492.4
4827,492.4
4828,492.4
4829,492.4
4830,492.4
4831,492.4
4832,492.4
4833,492.4
4834,492.4
4835,492.4
4836,492.4
4837,492.4
4838,492.4
4839,492.4
4840,492.4
4841,492.4
4842,492.4
4843,492.4
4844,492.4
4845,492.4
4846,492.4
4847,492.4
4848,492.4
4849,492.4
4850,492.4
4851,492.4
4852,492.4
4853,492.4
4854,492.4
4855,492.4
4856,492.4
4857,492.4
4858,492.4
4859,492.4
4860,492.4
4861,492.4
4862,492.4
4863,492.4
4864,492.4
4865,492.4
4866,492.4
4867,492.4
4868,492.4
4869,492.4
4870,492.4
4871,492.4
4872,492.4
4873,492.4
4874,492.4
4875,492.4
4876,492.4
4877,492.4
4878,492.4
4879,492.4
4880,492.4
4881,492.4
4882,492.4
4883,492.4
4884,492.4
4885,492.4
4886,492.4
4887,492.4
4888,492.4
4889,492.4
4890,492.4
4891,492.4
4892,492.4
4893,492.4
4894,492.4
4895,492.4
4896,492.4
4897,492.4
4898,492.4
4899,492.4
4900,492.4
4901,492.4
4902,492.4
4903,492.4
4904,492.4
4905,492.4
4906,492.4
4907,492.4
4908,492.4
4909,492.4
4910,492.4
4911,492.4
4912,492.4
4913,492.4
4914,492.4
4915,492.4
4916,492.4
4917,492.4
4918,492.4
4919,492.4
4920,492.4
4921,492.4
4922,492.4
4923,492.4
4924,492.4
4925,492.4
4926,492.4
4927,492.4
4928,492.4
4929,492.4
4930,492.4
4931,492.4
4932,492.4
4933,492.4
4934,492.4
4935,492.4
4936,492.4
4937,492.4
4938,492.4
4939,492.4
4940,492.4
4941,492.4
4942,492.4
4943,492.4
4944,492.4
4945,492.4
4946,492.4
4947,492.4
4948,492.4
4949,492.4
4950,492.4
4951,492.4
4952,492.4
4953,492.4
4954,492.4
4955,492.4
4956,492.4
4957,492.4
4958,492.4
4959,492.4
4960,492.4
4961,492.4
4962,492.4
4963,492.4
4964,492.4
4965,492.4
4966,492.4
4967,492.4
4968,492.4
4969,492.4
4970,492.4
4971,492.4
4972,492.4
4973,492.4
4974,492.4
4975,492.4
4976,492.4
4977,492.4
4978,492.4
4979,492.4
4980,492.4
4981,492.4
4982,492.4
4983,492.4
4984,492.4
4985,492.4
4986,492.4
4987,492.4
4988,492.4
4989,492.4
4990,492.4
4991,492.4
4992,492.4
4993,492.4
4994,492.4
4995,492.4
4996,492.4
4997,492.4
4998,492.4
4999,492.4
5000,492.4
5001,492.4
5002,492.4
5003,492.4
5004,492.4
5005,492.4
5006,492.4
5007,492.4
5008,492.4
5009,492.4
5010,492.4
5011,492.4
5012,492.4
5013,492.4
5014,492.4
5015,492.4
5016,492.4
5017,492.4
5018,492.4
5019,492.4
5020,492.4
5021,492.4
5022,492.4
5023,492.4
5024,492.4
5025,492.4
5026,492.4
5027,492.4
5028,492.4
5029,492.4
5030,492.4
5031,492.4
5032,492.4
5033,492.4
5034,492.4
5035,492.4
5036,492.4
5037,492.4
5038,492.4
5039,492.4
5040,492.4
5041,492.4
5042,492.4
5043,492.4
5044,492.4
5045,492.4
5046,492.4
5047,492.4
5048,492.4
5049,492.4
5050,492.4
5051,492.4
5052,492.4
5053,492.4
5054,492.4
5055,492.4
5056,492.4
5057,492.4
5058,492.4
5059,492.4
5060,492.4
5061,492.4
5062,492.4
5063,492.4
5064,492.4
5065,492.4
5066,492.4
5067,492.4
5068,492.4
5069,492.4
5070,492.4
5071,492.4
5072,492.4
5073,492.4
5074,492.4
5075,492.4
5076,492.4
5077,492.4
5078,492.4
5079,492.4
5080,492.4
5081,492.4
5082,492.4
5083,492.4
5084,492.4
5085,492.4
5086,492.4
5087,492.4
5088,492.4
5089,492.4
5090,492.4
5091,492.4
5092,492.4
5093,492.4
5094,492.4
5095,492.4
5096,492.4
5097,492.4
5098,492.4
5099,492.4
5100,492.4
5101,492.4
5102,492.4
5103,492.4
5104,492.4
5105,492.4
5106,492.4
5107,492.4
5108,492.4
5109,492.4
5110,492.4
5111,492.4
5112,492.4
5113,492.4
5114,492.4
5115,492.4
5116,492.4
5117,492.4
5118,492.4
5119,492.4
5120,492.4
5121,492.4
5122,492.4
5123,492.4
5124,492.4
5125,492.4
5126,492.4
5127,492.4
5128,492.4
5129,492.4
5130,492.4
5131,492.4
5132,492.4
5133,492.4
5134,492.4
5135,492.4
5136,492.4
5137,492.4
5138,492.4
5139,492.4
5140,492.4
5141,492.4
5142,492.4
5143,492.4
5144,492.4
5145,492.4
5146,492.4
5147,492.4
5148,492.4
5149,492.4
5150,492.4
5151,492.4
5152,492.4
5153,492.4
5154,492.4
5155,492.4
5156,492.4
5157,492.4
5158,492.4
5159,492.4
5160,492.4
5161,492.4
5162,492.4
5163,492.4
5164,492.4
5165,492.4
5166,492.4
5167,492.4
5168,492.4
5169,492.4
5170,492.4
5171,492.4
5172,492.4
5173,492.4
5174,492.4
5175,492.4
5176,492.4
5177,492.4
5178,492.4
5179,492.4
5180,492.4
5181,492.4
5182,492.4
5183,492.4
5184,492.4
5185,492.4
5186,492.4
5187,492.4
5188,492.4
5189,492.4
5190,492.4
5191,492.4
5192,492.4
5193,492.4
5194,492.4
5195,492.4
5196,492.4
5197,492.4
5198,492.4
5199,492.4
5200,492.4
5201,492.4
5202,492.4
5203,492.4
5204,492.4
5205,492.4
5206,492.4
5207,492.4
5208,492.4
5209,492.4
5210,492.4
5211,492.4
5212,492.4
5213,492.4
5214,492.4
5215,492.4
5216,492.4
5217,492.4
5218,492.4
5219,492.4
5220,492.4
5221,492.4
5222,492.4
5223,492.4
5224,492.4
5225,492.4
5226,492.4
5227,492.4
5228,492.4
5229,492.4
5230,492.4
5231,492.4
5232,492.4
5233,492.4
5234,492.4
5235,492.4
5236,492.4
5237,492.4
5238,492.4
5239,492.4
5240,492.4
5241,492.4
5242,492.4
5243,492.4
5244,492.4
5245,492.4
5246,492.4
5247,492.4
5248,492.4
5249,492.4
5250,492.4
5251,492.4
5252,492.4
5253,492.4
5254,492.4
5255,492.4
5256,492.4
5257,492.4
5258,492.4
5259,492.4
5260,492.4
5261,492.4
5262,492.4
5263,492.4
5264,492.4
5265,492.4
5266,492.4
5267,492.4
5268,492.4
5269,492.4
5270,492.4
5271,492.4
5272,492.4
5273,492.4
5274,492.4
5275,492.4
5276,492.4
5277,492.4
5278,492.4
5279,492.4
5280,492.4
5281,492.4
5282,492.4
5283,492.4
5284,492.4
5285,492.4
5286,492.4
5287,492.4
5288,492.4
5289,492.4
5290,492.4
5291,492.4
5292,492.4
5293,492.4
5294,492.4
5295,492.4
5296,492.4
5297,492.4
5298,492.4
5299,492.4
5300,492.4
5301,492.4
5302,492.4
5303,492.4
5304,492.4
5305,492.4
5306,492.4
5307,492.4
5308,492.4
5309,492.4
5310,492.4
5311,492.4
5312,492.4
5313,492.4
5314,492.4
5315,492.4
5316,492.4
5317,492.4
5318,492.4
5319,492.4
5320,492.4
5321,492.4
5322,492.4
5323,492.4
5324,492.4
5325,492.4
5326,492.4
5327,492.4
5328,492.4
5329,492.4
5330,492.4
5331,492.4
5332,492.4
5333,492.4
5334,492.4
5335,492.4
5336,492.4
5337,492.4
5338,492.4
5339,492.4
5340,492.4
5341,492.4
5342,492.4
5343,492.4
5344,492.4
5345,492.4
5346,492.4
5347,492.4
5348,492.4
5349,492.4
5350,492.4
5351,492.4
5352,492.4
5353,492.4
5354,492.4
5355,492.4
5356,492.4
5357,492.4
5358,492.4
5359,492.4
5360,492.4
5361,492.4
5362,492.4
5363,492.4
5364,492.4
5365,492.4
5366,492.4
5367,492.4
5368,492.4
5369,492.4
5370,492.4
5371,492.4
5372,492.4
5373,492.4
5374,492.4
5375,492.4
5376,492.4
5377,492.4
5378,492.4
5379,492.4
5380,492.4
5381,492.4
5382,492.4
5383,492.4
5384,492.4
5385,492.4
5386,492.4
5387,492.4
5388,492.4
5389,492.4
5390,492.4
5391,492.4
5392,492.4
5393,492.4
5394,492.4
5395,492.4
5396,492.4
5397,492.4
5398,492.4
5399,492.4
5400,492.4
5401,492.4
5402,492.4
5403,492.4
5404,492.4
5405,492.4
5406,492.4
5407,492.4
5408,492.4
5409,492.4
5410,492.4
5411,492.4
5412,492.4
5413,492.4
5414,492.4
5415,492.4
5416,492.4
5417,492.4
5418,492.4
5419,492.4
5420,492.4
5421,492.4
5422,492.4
5423,492.4
5424,492.4
5425,492.4
5426,492.4
5427,492.4
5428,492.4
5429,492.4
5430,492.4
5431,492.4
5432,492.4
5433,492.4
5434,492.4
5435,492.4
5436,492.4
5437,492.4
5438,492.4
5439,492.4
5440,492.4
5441,492.4
5442,492.4
5443,492.4
5444,492.4
5445,492.4
5446,492.4
5447,492.4
5448,492.4
5449,492.4
5450,492.4
5451,492.4
5452,492.4
5453,492.4
5454,492.4
5455,492.4
5456,492.4
5457,492.4
5458,492.4
5459,492.4
5460,492.4
5461,492.4
5462,492.4
5463,492.4
5464,492.4
5465,492.4
5466,492.4
5467,492.4
5468,492.4
5469,492.4
5470,492.4
5471,492.4
5472,492.4
5473,492.4
5474,492.4
5475,492.4
5476,492.4
5477,492.4
5478,492.4
5479,492.4
5480,492.4
5481,492.4
5482,492.4
5483,492.4
5484,492.4
5485,492.4
5486,492.4
5487,492.4
5488,492.4
5489,492.4
5490,492.4
5491,492.4
5492,492.4
5493,492.4
5494,492.4
5495,492.4
5496,492.4
5497,492.4
5498,492.4
5499,492.4
5500,492.4
5501,492.4
5502,492.4
5503,492.4
5504,492.4
5505,492.4
5506,492.4
5507,492.4
5508,492.4
5509,492.4
5510,492.4
5511,492.4
5512,492.4
5513,492.4
5514,492.4
5515,492.4
5516,492.4
5517,492.4
5518,492.4
5519,492.4
5520,492.4
5521,492.4
5522,492.4
5523,492.4
5524,492.4
5525,492.4
5526,492.4
5527,492.4
5528,492.4
5529,492.4
5530,492.4
5531,492.4
5532,492.4
5533,492.4
5534,492.4
5535,492.4
5536,492.4
5537,492.4
5538,492.4
5539,492.4
5540,492.4
5541,492.4
5542,492.4
5543,492.4
5544,492.4
5545,492.4
5546,492.4
5547,492.4
5548,492.4
5549,492.4
5550,492.4
5551,492.4
5552,492.4
5553,492.4
5554,492.4
5555,492.4
5556,492.4
5557,492.4
5558,492.4
5559,492.4
5560,492.4
5561,492.4
5562,492.4
5563,492.4
5564,492.4
5565,492.4
5566,492.4
5567,492.4
5568,492.4
5569,492.4
5570,492.4
5571,492.4
5572,492.4
5573,492.4
5574,492.4
5575,492.4
5576,492.4
5577,492.4
5578,492.4
5579,492.4
5580,492.4
5581,492.4
5582,492.4
5583,492.4
5584,492.4
5585,492.4
5586,492.4
5587,492.4
5588,492.4
5589,492.4
5590,492.4
5591,492.4
5592,492.4
5593,492.4
5594,492.4
5595,492.4
5596,492.4
5597,492.4
5598,492.4
5599,492.4
5600,492.4
5601,492.4
5602,492.4
5603,492.4
5604,492.4
5605,492.4
5606,492.4
5607,492.4
5608,492.4
5609,492.4
5610,492.4
5611,492.4
5612,492.4
5613,492.4
5614,492.4
5615,492.4
5616,492.4
5617,492.4
5618,492.4
5619,492.4
5620,492.4
5621,492.4
5622,492.4
5623,492.4
5624,492.4
5625,492.4
5626,492.4
5627,492.4
5628,492.4
5629,492.4
5630,492.4
5631,492.4
5632,492.4
5633,492.4
5634,492.4
5635,492.4
5636,492.4
5637,492.4
5638,492.4
5639,492.4
5640,492.4
5641,492.4
5642,492.4
5643,492.4
5644,492.4
5645,492.4
5646,492.4
5647,492.4
5648,492.4
5649,492.4
5650,492.4
5651,492.4
5652,492.4
5653,492.4
5654,492.4
5655,492.4
5656,492.4
5657,492.4
5658,492.4
5659,492.4
5660,492.4
5661,492.4
5662,492.4
5663,492.4
5664,492.4
5665,492.4
5666,492.4
5667,492.4
5668,492.4
5669,492.4
5670,492.4
5671,492.4
5672,492.4
5673,492.4
5674,492.4
5675,492.4
5676,492.4
5677,492.4
5678,492.4
5679,492.4
5680,492.4
5681,492.4
5682,492.4
5683,492.4
5684,492.4
5685,492.4
5686,492.4
5687,492.4
5688,492.4
5689,492.4
5690,492.4
5691,492.4
5692,492.4
5693,492.4
5694,492.4
5695,492.4
5696,492.4
5697,492.4
5698,492.4
5699,492.4
5700,492.4
5701,492.4
5702,492.4
5703,492.4
5704,492.4
5705,492.4
5706,492.4
5707,492.4
5708,492.4
5709,492.4
5710,492.4
5711,492.4
5712,492.4
5713,492.4
5714,492.4
5715,492.4
5716,492.4
5717,492.4
5718,492.4
5719,492.4
5720,492.4
5721,492.4
5722,492.4
5723,492.4
5724,492.4
5725,492.4
5726,492.4
5727,492.4
5728,492.4
5729,492.4
5730,492.4
5731,492.4
5732,492.4
5733,492.4
5734,492.4
5735,492.4
5736,492.4
5737,492.4
5738,492.4
5739,492.4
5740,492.4
5741,492.4
5742,492.4
5743,492.4
5744,492.4
5745,492.4
5746,492.4
5747,492.4
5748,492.4
5749,492.4
5750,492.4
5751,492.4
5752,492.4
5753,492.4
5754,492.4
5755,492.4
5756,492.4
5757,492.4
5758,492.4
5759,492.4
5760,492.4
5761,492.4
5762,492.4
5763,492.4
5764,492.4
5765,492.4
5766,492.4
5767,492.4
5768,492.4
5769,492.4
5770,492.4
5771,492.4
5772,492.4
5773,492.4
5774,492.4
5775,492.4
5776,492.4
5777,492.4
5778,492.4
5779,492.4
5780,492.4
5781,492.4
5782,492.4
5783,492.4
5784,492.4
5785,492.4
5786,492.4
5787,492.4
5788,492.4
5789,492.4
5790,492.4
5791,492.4
5792,492.4
5793,492.4
5794,492.4
5795,492.4
5796,492.4
5797,492.4
5798,492.4
5799,492.4
5800,492.4
5801,492.4
5802,492.4
5803,492.4
5804,492.4
5805,492.4
5806,492.4
5807,492.4
5808,492.4
5809,492.4
5810,492.4
5811,492.4
5812,492.4
5813,492.4
5814,492.4
5815,492.4
5816,492.4
5817,492.4
5818,492.4
5819,492.4
5820,492.4
5821,492.4
5822,492.4
5823,492.4
5824,492.4
5825,492.4
5826,492.4
5827,492.4
5828,492.4
5829,492.4
5830,492.4
5831,492.4
5832,492.4
5833,492.4
5834,492.4
5835,492.4
5836,492.4
5837,492.4
5838,492.4
5839,492.4
5840,492.4
5841,492.4
5842,492.4
5843,492.4
5844,492.4
5845,492.4
5846,492.4
5847,492.4
5848,492.4
5849,492.4
5850,492.4
5851,492.4
5852,492.4
5853,492.4
5854,492.4
5855,492.4
5856,492.4
5857,492.4
5858,492.4
5859,492.4
5860,492.4
5861,492.4
5862,492.4
5863,492.4
5864,492.4
5865,492.4
5866,492.4
5867,492.4
5868,492.4
5869,492.4
5870,492.4
5871,492.4
5872,492.4
5873,492.4
5874,492.4
5875,492.4
5876,492.4
5877,492.4
5878,492.4
5879,492.4
5880,492.4
5881,492.4
5882,492.4
5883,492.4
5884,492.4
5885,492.4
5886,492.4
5887,492.4
5888,492.4
5889,492.4
5890,492.4
5891,492.4
5892,492.4
5893,492.4
5894,492.4
5895,492.4
5896,492.4
5897,492.4
5898,492.4
5899,492.4
5900,492.4
5901,492.4
5902,492.4
5903,492.4
5904,492.4
5905,492.4
5906,492.4
5907,492.4
5908,492.4
5909,492.4
5910,492.4
5911,492.4
5912,492.4
5913,492.4
5914,492.4
5915,492.4
5916,492.4
5917,492.4
5918,492.4
5919,492.4
5920,492.4
5921,492.4
5922,492.4
5923,492.4
5924,492.4
5925,492.4
5926,492.4
5927,492.4
5928,492.4
5929,492.4
5930,492.4
5931,492.4
5932,492.4
5933,492.4
5934,492.4
5935,492.4
5936,492.4
5937,492.4
5938,492.4
5939,492.4
5940,492.4
5941,492.4
5942,492.4
5943,492.4
5944,492.4
5945,492.4
5946,492.4
5947,492.4
5948,492.4
5949,492.4
5950,492.4
5951,492.4
5952,492.4
5953,492.4
5954,492.4
5955,492.4
5956,492.4
5957,492.4
5958,492.4
5959,492.4
5960,492.4
5961,492.4
5962,492.4
5963,492.4
5964,492.4
5965,492.4
5966,492.4
5967,492.4
5968,492.4
5969,492.4
5970,492.4
5971,492.4
5972,492.4
5973,492.4
5974,492.4
5975,492.4
5976,492.4
5977,492.4
5978,492.4
5979,492.4
5980,492.4
5981,492.4
5982,492.4
5983,492.4
5984,492.4
5985,492.4
5986,492.4
5987,492.4
5988,492.4
5989,492.4
5990,492.4
5991,492.4
5992,492.4
5993,492.4
5994,492.4
5995,492.4
5996,492.4
5997,492.4
5998,492.4
5999,492.4
6000,492.4
6001,492.4
6002,492.4
6003,492.4
6004,492.4
6005,492.4
6006,492.4
6007,492.4
6008,492.4
6009,492.4
6010,492.4
6011,492.4
6012,492.4
6013,492.4
6014,492.4
6015,492.4
6016,492.4
6017,492.4
6018,492.4
6019,492.4
6020,492.4
6021,492.4
6022,492.4
6023,492.4
6024,492.4
6025,492.4
6026,492.4
6027,492.4
6028,492.4
6029,492.4
6030,492.4
6031,492.4
6032,492.4
6033,492.4
6034,492.4
6035,492.4
6036,492.4
6037,492.4
6038,492.4
6039,492.4
6040,492.4
6041,492.4
6042,492.4
6043,492.4
6044,492.4
6045,492.4
6046,492.4
6047,492.4
6048,492.4
6049,492.4
6050,492.4
6051,492.4
6052,492.4
6053,492.4
6054,492.4
6055,492.4
6056,492.4
6057,492.4
6058,492.4
6059,492.4
6060,492.4
6061,492.4
6062,492.4
6063,492.4
6064,492.4
6065,492.4
6066,492.4
6067,492.4
6068,492.4
6069,492.4
6070,492.4
6071,492.4
6072,492.4
6073,492.4
6074,492.4
6075,492.4
6076,492.4
6077,492.4
6078,492.4
6079,492.4
6080,492.4
6081,492.4
6082,492.4
6083,492.4
6084,492.4
6085,492.4
6086,492.4
6087,492.4
6088,492.4
6089,492.4
6090,492.4
6091,492.4
6092,492.4
6093,492.4
6094,492.4
6095,492.4
6096,492.4
6097,492.4
6098,492.4
6099,492.4
6100,492.4
6101,492.4
6102,492.4
6103,492.4
6104,492.4
6105,492.4
6106,492.4
6107,492.4
6108,492.4
6109,492.4
6110,492.4
6111,492.4
6112,492.4
6113,492.4
6114,492.4
6115,492.4
6116,492.4
6117,492.4
6118,492.4
6119,492.4
6120,492.4
6121,492.4
6122,492.4
6123,492.4
6124,492.4
6125,492.4
6126,492.4
6127,492.4
6128,492.4
6129,492.4
6130,492.4
6131,492.4
6132,492.4
6133,492.4
6134,492.4
6135,492.4
6136,492.4
6137,492.4
6138,492.4
6139,492.4
6140,492.4
6141,492.4
6142,492.4
6143,492.4
6144,492.4
6145,492.4
6146,492.4
6147,492.4
6148,492.4
6149,492.4
6150,492.4
6151,492.4
6152,492.4
6153,492.4
6154,492.4
6155,492.4
6156,492.4
6157,492.4
6158,492.4
6159,492.4
6160,492.4
6161,492.4
6162,492.4
6163,492.4
6164,492.4
6165,492.4
6166,492.4
6167,492.4
6168,492.4
6169,492.4
6170,492.4
6171,492.4
6172,492.4
6173,492.4
6174,492.4
6175,492.4
6176,492.4
6177,492.4
6178,492.4
6179,492.4
6180,492.4
6181,492.4
6182,492.4
6183,492.4
6184,492.4
6185,492.4
6186,492.4
6187,492.4
6188,492.4
6189,492.4
6190,492.4
6191,492.4
6192,492.4
6193,492.4
6194,492.4
6195,492.4
6196,492.4
6197,492.4
6198,492.4
6199,492.4
6200,492.4
6201,492.4
6202,492.4
6203,492.4
6204,492.4
6205,492.4
6206,492.4
6207,492.4
6208,492.4
6209,492.4
6210,492.4
6211,492.4
6212,492.4
6213,492.4
6214,492.4
6215,492.4
6216,492.4
6217,492.4
6218,492.4
6219,492.4
6220,492.4
6221,492.4
6222,492.4
6223,492.4
6224,492.4
6225,492.4
6226,492.4
6227,492.4
6228,492.4
6229,492.4
6230,492.4
6231,492.4
6232,492.4
6233,492.4
6234,492.4
6235,492.4
6236,492.4
6237,492.4
6238,492.4
6239,492.4
6240,492.4
6241,492.4
6242,492.4
6243,492.4
6244,492.4
6245,492.4
6246,492.4
6247,492.4
6248,492.4
6249,492.4
6250,492.4
6251,492.4
6252,492.4
6253,492.4
6254,492.4
6255,492.4
6256,492.4
6257,492.4
6258,492.4
6259,492.4
6260,492.4
6261,492.4
6262,492.4
6263,492.4
6264,492.4
6265,492.4
6266,492.4
6267,492.4
6268,492.4
6269,492.4
6270,492.4
6271,492.4
6272,492.4
6273,492.4
6274,492.4
6275,492.4
6276,492.4
6277,492.4
6278,492.4
6279,492.4
6280,492.4
6281,492.4
6282,492.4
6283,492.4
6284,492.4
6285,492.4
6286,492.4
6287,492.4
6288,492.4
6289,492.4
6290,492.4
6291,492.4
6292,492.4
6293,492.4
6294,492.4
6295,492.4
6296,492.4
6297,492.4
6298,492.4
6299,492.4
6300,492.4
6301,492.4
6302,492.4
6303,492.4
6304,492.4
6305,492.4
6306,492.4
6307,492.4
6308,492.4
6309,492.4
6310,492.4
6311,492.4
6312,492.4
6313,492.4
6314,492.4
6315,492.4
6316,492.4
6317,492.4
6318,492.4
6319,492.4
6320,492.4
6321,492.4
6322,492.4
6323,492.4
6324,492.4
6325,492.4
6326,492.4
6327,492.4
6328,492.4
6329,492.4
6330,492.4
6331,492.4
6332,492.4
6333,492.4
6334,492.4
6335,492.4
6336,492.4
6337,492.4
6338,492.4
6339,492.4
6340,492.4
6341,492.4
6342,492.4
6343,492.4
6344,492.4
6345,492.4
6346,492.4
6347,492.4
6348,492.4
6349,492.4
6350,492.4
6351,492.4
6352,492.4
6353,492.4
6354,492.4
6355,492.4
6356,492.4
6357,492.4
6358,492.4
6359,492.4
6360,492.4
6361,492.4
6362,492.4
6363,492.4
6364,492.4
6365,492.4
6366,492.4
6367,492.4
6368,492.4
6369,492.4
6370,492.4
6371,492.4
6372,492.4
6373,492.4
6374,492.4
6375,492.4
6376,492.4
6377,492.4
6378,492.4
6379,492.4
6380,492.4
6381,492.4
6382,492.4
6383,492.4
6384,492.4
6385,492.4
6386,492.4
6387,492.4
6388,492.4
6389,492.4
6390,492.4
6391,492.4
6392,492.4
6393,492.4
6394,492.4
6395,492.4
6396,492.4
6397,492.4
6398,492.4
6399,492.4
6400,492.4
6401,492.4
6402,492.4
6403,492.4
6404,492.4
6405,492.4
6406,492.4
6407,492.4
6408,492.4
6409,492.4
6410,492.4
6411,492.4
6412,492.4
6413,492.4
6414,492.4
6415,492.4
6416,492.4
6417,492.4
6418,492.4
6419,492.4
6420,492.4
6421,492.4
6422,492.4
6423,492.4
6424,492.4
6425,492.4
6426,492.4
6427,492.4
6428,492.4
6429,492.4
6430,492.4
6431,492.4
6432,492.4
6433,492.4
6434,492.4
6435,492.4
6436,492.4
6437,492.4
6438,492.4
6439,492.4
6440,492.4
6441,492.4
6442,492.4
6443,492.4
6444,492.4
6445,492.4
6446,492.4
6447,492.4
6448,492.4
6449,492.4
6450,492.4
6451,492.4
6452,492.4
6453,492.4
6454,492.4
6455,492.4
6456,492.4
6457,492.4
6458,492.4
6459,492.4
6460,492.4
6461,492.4
6462,492.4
6463,492.4
6464,492.4
6465,492.4
6466,492.4
6467,492.4
6468,492.4
6469,492.4
6470,492.4
6471,492.4
6472,492.4
6473,492.4
6474,492.4
6475,492.4
6476,492.4
6477,492.4
6478,492.4
6479,492.4
6480,492.4
6481,492.4
6482,492.4
6483,492.4
6484,492.4
6485,492.4
6486,492.4
6487,492.4
6488,492.4
6489,492.4
6490,492.4
6491,492.4
6492,492.4
6493,492.4
6494,492.4
6495,492.4
6496,492.4
6497,492.4
6498,492.4
6499,492.4
6500,492.4
6501,492.4
6502,492.4
6503,492.4
6504,492.4
6505,492.4
6506,492.4
6507,492.4
6508,492.4
6509,492.4
6510,492.4
6511,492.4
6512,492.4
6513,492.4
6514,492.4
6515,492.4
6516,492.4
6517,492.4
6518,492.4
6519,492.4
6520,492.4
6521,492.4
6522,492.4
6523,492.4
6524,492.4
6525,492.4
6526,492.4
6527,492.4
6528,492.4
6529,492.4
6530,492.4
6531,492.4
6532,492.4
6533,492.4
6534,492.4
6535,492.4
6536,492.4
6537,492.4
6538,492.4
6539,492.4
6540,492.4
6541,492.4
6542,492.4
6543,492.4
6544,492.4
6545,492.4
6546,492.4
6547,492.4
6548,492.4
6549,492.4
6550,492.4
6551,492.4
6552,492.4
6553,492.4
6554,492.4
6555,492.4
6556,492.4
6557,492.4
6558,492.4
6559,492.4
6560,492.4
6561,492.4
6562,492.4
6563,492.4
6564,492.4
6565,492.4
6566,492.4
6567,492.4
6568,492.4
6569,492.4
6570,492.4
6571,492.4
6572,492.4
6573,492.4
6574,492.4
6575,492.4
6576,492.4
6577,492.4
6578,492.4
6579,492.4
6580,492.4
6581,492.4
6582,492.4
6583,492.4
6584,492.4
6585,492.4
6586,492.4
6587,492.4
6588,492.4
6589,492.4
6590,492.4
6591,492.4
6592,492.4
6593,492.4
6594,492.4
6595,492.4
6596,492.4
6597,492.4
6598,492.4
6599,492.4
6600,492.4
6601,492.4
6602,492.4
6603,492.4
6604,492.4
6605,492.4
6606,492.4
6607,492.4
6608,492.4
6609,492.4
6610,492.4
6611,492.4
6612,492.4
6613,492.4
6614,492.4
6615,492.4
6616,492.4
6617,492.4
6618,492.4
6619,492.4
6620,492.4
6621,492.4
6622,492.4
6623,492.4
6624,492.4
6625,492.4
6626,492.4
6627,492.4
6628,492.4
6629,492.4
6630,492.4
6631,492.4
6632,492.4
6633,492.4
6634,492.4
6635,492.4
6636,492.4
6637,492.4
6638,492.4
6639,492.4
6640,492.4
6641,492.4
6642,492.4
6643,492.4
6644,492.4
6645,492.4
6646,492.4
6647,492.4
6648,492.4
6649,492.4
6650,492.4
6651,492.4
6652,492.4
6653,492.4
6654,492.4
6655,492.4
6656,492.4
6657,492.4
6658,492.4
6659,492.4
6660,492.4
6661,492.4
6662,492.4
6663,492.4
6664,492.4
6665,492.4
6666,492.4
6667,492.4
6668,492.4
6669,492.4
6670,492.4
6671,492.4
6672,492.4
6673,492.4
6674,492.4
6675,492.4
6676,492.4
6677,492.4
6678,492.4
6679,492.4
6680,492.4
6681,492.4
6682,492.4
6683,492.4
6684,492.4
6685,492.4
6686,492.4
6687,492.4
6688,492.4
6689,492.4
6690,492.4
6691,492.4
6692,492.4
6693,492.4
6694,492.4
6695,492.4
6696,492.4
6697,492.4
6698,492.4
6699,492.4
6700,492.4
6701,492.4
6702,492.4
6703,492.4
6704,492.4
6705,492.4
6706,492.4
6707,492.4
6708,492.4
6709,492.4
6710,492.4
6711,492.4
6712,492.4
6713,492.4
6714,492.4
6715,492.4
6716,492.4
6717,492.4
6718,492.4
6719,492.4
6720,492.4
6721,492.4
6722,492.4
6723,492.4
6724,492.4
6725,492.4
6726,492.4
6727,492.4
6728,492.4
6729,492.4
6730,492.4
6731,492.4
6732,492.4
6733,492.4
6734,492.4
6735,492.4
6736,492.4
6737,492.4
6738,492.4
6739,492.4
6740,492.4
6741,492.4
6742,492.4
6743,492.4
6744,492.4
6745,492.4
6746,492.4
6747,492.4
6748,492.4
6749,492.4
6750,492.4
6751,492.4
6752,492.4
6753,492.4
6754,492.4
6755,492.4
6756,492.4
6757,492.4
6758,492.4
6759,492.4
6760,492.4
6761,492.4
6762,492.4
6763,492.4
6764,492.4
6765,492.4
6766,492.4
6767,492.4
6768,492.4
6769,492.4
6770,492.4
6771,492.4
6772,492.4
6773,492.4
6774,492.4
6775,492.4
6776,492.4
6777,492.4
6778,492.4
6779,492.4
6780,492.4
6781,492.4
6782,492.4
6783,492.4
6784,492.4
6785,492.4
6786,492.4
6787,492.4
6788,492.4
6789,492.4
6790,492.4
6791,492.4
6792,492.4
6793,492.4
6794,492.4
6795,492.4
6796,492.4
6797,492.4
6798,492.4
6799,492.4
6800,492.4
6801,492.4
6802,492.4
6803,492.4
6804,492.4
6805,492.4
6806,492.4
6807,492.4
6808,492.4
6809,492.4
6810,492.4
6811,492.4
6812,492.4
6813,492.4
6814,492.4
6815,492.4
6816,492.4
6817,492.4
6818,492.4
6819,492.4
6820,492.4
6821,492.4
6822,492.4
6823,492.4
6824,492.4
6825,492.4
6826,492.4
6827,492.4
6828,492.4
6829,492.4
6830,492.4
6831,492.4
6832,492.4
6833,492.4
6834,492.4
6835,492.4
6836,492.4
6837,492.4
6838,492.4
6839,492.4
6840,492.4
6841,492.4
6842,492.4
6843,492.4
6844,492.4
6845,492.4
6846,492.4
6847,492.4
6848,492.4
6849,492.4
6850,492.4
6851,492.4
6852,492.4
6853,492.4
6854,492.4
6855,492.4
6856,492.4
6857,492.4
6858,492.4
6859,492.4
6860,492.4
6861,492.4
6862,492.4
6863,492.4
6864,492.4
6865,492.4
6866,492.4
6867,492.4
6868,492.4
6869,492.4
6870,492.4
6871,492.4
6872,492.4
6873,492.4
6874,492.4
6875,492.4
6876,492.4
6877,492.4
6878,492.4
6879,492.4
6880,492.4
6881,492.4
6882,492.4
6883,492.4
6884,492.4
6885,492.4
6886,492.4
6887,492.4
6888,492.4
6889,492.4
6890,492.4
6891,492.4
6892,492.4
6893,492.4
6894,492.4
6895,492.4
6896,492.4
6897,492.4
6898,492.4
6899,492.4
6900,492.4
6901,492.4
6902,492.4
6903,492.4
6904,492.4
6905,492.4
6906,492.4
6907,492.4
6908,492.4
6909,492.4
6910,492.4
6911,492.4
6912,492.4
6913,492.4
6914,492.4
6915,492.4
6916,492.4
6917,492.4
6918,492.4
6919,492.4
6920,492.4
6921,492.4
6922,492.4
6923,492.4
6924,492.4
6925,492.4
6926,492.4
6927,492.4
6928,492.4
6929,492.4
6930,492.4
6931,492.4
6932,492.4
6933,492.4
6934,492.4
6935,492.4
6936,492.4
6937,492.4
6938,492.4
6939,492.4
6940,492.4
6941,492.4
6942,492.4
6943,492.4
6944,492.4
6945,492.4
6946,492.4
6947,492.4
6948,492.4
6949,492.4
6950,492.4
6951,492.4
6952,492.4
6953,492.4
6954,492.4
6955,492.4
6956,492.4
6957,492.4
6958,492.4
6959,492.4
6960,492.4
6961,492.4
6962,492.4
6963,492.4
6964,492.4
6965,492.4
6966,492.4
6967,492.4
6968,492.4
6969,492.4
6970,492.4
6971,492.4
6972,492.4
6973,492.4
6974,492.4
6975,492.4
6976,492.4
6977,492.4
6978,492.4
6979,492.4
6980,492.4
6981,492.4
6982,492.4
6983,492.4
6984,492.4
6985,492.4
6986,492.4
6987,492.4
6988,492.4
6989,492.4
6990,492.4
6991,492.4
6992,492.4
6993,492.4
6994,492.4
6995,492.4
6996,492.4
6997,492.4
6998,492.4
6999,492.4
7000,492.4
7001,492.4
7002,492.4
7003,492.4
7004,492.4
7005,492.4
7006,492.4
7007,492.4
7008,492.4
7009,492.4
7010,492.4
7011,492.4
7012,492.4
7013,492.4
7014,492.4
7015,492.4
7016,492.4
7017,492.4
7018,492.4
7019,492.4
7020,492.4
7021,492.4
7022,492.4
7023,492.4
7024,492.4
7025,492.4
7026,492.4
7027,492.4
7028,492.4
7029,492.4
7030,492.4
7031,492.4
7032,492.4
7033,492.4
7034,492.4
7035,492.4
7036,492.4
7037,492.4
7038,492.4
7039,492.4
7040,492.4
7041,492.4
7042,492.4
7043,492.4
7044,492.4
7045,492.4
7046,492.4
7047,492.4
7048,492.4
7049,492.4
7050,492.4
7051,492.4
7052,492.4
7053,492.4
7054,492.4
7055,492.4
7056,492.4
7057,492.4
7058,492.4
7059,492.4
7060,492.4
7061,492.4
7062,492.4
7063,492.4
7064,492.4
7065,492.4
7066,492.4
7067,492.4
7068,492.4
7069,492.4
7070,492.4
7071,492.4
7072,492.4
7073,492.4
7074,492.4
7075,492.4
7076,492.4
7077,492.4
7078,492.4
7079,492.4
7080,492.4
7081,492.4
7082,492.4
7083,492.4
7084,492.4
7085,492.4
7086,492.4
7087,492.4
7088,492.4
7089,492.4
7090,492.4
7091,492.4
7092,492.4
7093,492.4
7094,492.4
7095,492.4
7096,492.4
7097,492.4
7098,492.4
7099,492.4
7100,492.4
7101,492.4
7102,492.4
7103,492.4
7104,492.4
7105,492.4
7106,492.4
7107,492.4
7108,492.4
7109,492.4
7110,492.4
7111,492.4
7112,492.4
7113,492.4
7114,492.4
7115,492.4
7116,492.4
7117,492.4
7118,492.4
7119,492.4
7120,492.4
7121,492.4
7122,492.4
7123,492.4
7124,492.4
7125,492.4
7126,492.4
7127,492.4
7128,492.4
7129,492.4
7130,492.4
7131,492.4
7132,492.4
7133,492.4
7134,492.4
7135,492.4
7136,492.4
7137,492.4
7138,492.4
7139,492.4
7140,492.4
7141,492.4
7142,492.4
7143,492.4
7144,492.4
7145,492.4
7146,492.4
7147,492.4
7148,492.4
7149,492.4
7150,492.4
7151,492.4
7152,492.4
7153,492.4
7154,492.4
7155,492.4
7156,492.4
7157,492.4
7158,492.4
7159,492.4
7160,492.4
7161,492.4
7162,492.4
7163,492.4
7164,492.4
7165,492.4
7166,492.4
7167,492.4
7168,492.4
7169,492.4
7170,492.4
7171,492.4
7172,492.4
7173,492.4
7174,492.4
7175,492.4
7176,492.4
7177,492.4
7178,492.4
7179,492.4
7180,492.4
7181,492.4
7182,492.4
7183,492.4
7184,492.4
7185,492.4
7186,492.4
7187,492.4
7188,492.4
7189,492.4
7190,492.4
7191,492.4
7192,492.4
7193,492.4
7194,492.4
7195,492.4
7196,492.4
7197,492.4
7198,492.4
7199,492.4
7200,492.4
7201,492.4
7202,492.4
7203,492.4
7204,492.4
7205,492.4
7206,492.4
7207,492.4
7208,492.4
7209,492.4
7210,492.4
7211,492.4
7212,492.4
7213,492.4
7214,492.4
7215,492.4
7216,492.4
7217,492.4
7218,492.4
7219,492.4
7220,492.4
7221,492.4
7222,492.4
7223,492.4
7224,492.4
7225,492.4
7226,492.4
7227,492.4
7228,492.4
7229,492.4
7230,492.4
7231,492.4
7232,492.4
7233,492.4
7234,492.4
7235,492.4
7236,492.4
7237,492.4
7238,492.4
7239,492.4
7240,492.4
7241,492.4
7242,492.4
7243,492.4
7244,492.4
7245,492.4
7246,492.4
7247,492.4
7248,492.4
7249,492.4
7250,492.4
7251,492.4
7252,492.4
7253,492.4
7254,492.4
7255,492.4
7256,492.4
7257,492.4
7258,492.4
7259,492.4
7260,492.4
7261,492.4
7262,492.4
7263,492.4
7264,492.4
7265,492.4
7266,492.4
7267,492.4
7268,492.4
7269,492.4
7270,492.4
7271,492.4
7272,492.4
7273,492.4
7274,492.4
7275,492.4
7276,492.4
7277,492.4
7278,492.4
7279,492.4
7280,492.4
7281,492.4
7282,492.4
7283,492.4
7284,492.4
7285,492.4
7286,492.4
7287,492.4
7288,492.4
7289,492.4
7290,492.4
7291,492.4
7292,492.4
7293,492.4
7294,492.4
7295,492.4
7296,492.4
7297,492.4
7298,492.4
7299,492.4
7300,492.4
7301,492.4
7302,492.4
7303,492.4
7304,492.4
7305,492.4
7306,492.4
7307,492.4
7308,492.4
7309,492.4
7310,492.4
7311,492.4
7312,492.4
7313,492.4
7314,492.4
7315,492.4
7316,492.4
7317,492.4
7318,492.4
7319,492.4
7320,492.4
7321,492.4
7322,492.4
7323,492.4
7324,492.4
7325,492.4
7326,492.4
7327,492.4
7328,492.4
7329,492.4
7330,492.4
7331,492.4
7332,492.4
7333,492.4
7334,492.4
7335,492.4
7336,492.4
7337,492.4
7338,492.4
7339,492.4
7340,492.4
7341,492.4
7342,492.4
7343,492.4
7344,492.4
7345,492.4
7346,492.4
7347,492.4
7348,492.4
7349,492.4
7350,492.4
7351,492.4
7352,492.4
7353,492.4
7354,492.4
7355,492.4
7356,492.4
7357,492.4
7358,492.4
7359,492.4
7360,492.4
7361,492.4
7362,492.4
7363,492.4
7364,492.4
7365,492.4
7366,492.4
7367,492.4
7368,492.4
7369,492.4
7370,492.4
7371,492.4
7372,492.4
7373,492.4
7374,492.4
7375,492.4
7376,492.4
7377,492.4
7378,492.4
7379,492.4
7380,492.4
7381,492.4
7382,492.4
7383,492.4
7384,492.4
7385,492.4
7386,492.4
7387,492.4
7388,492.4
7389,492.4
7390,492.4
7391,492.4
7392,492.4
7393,492.4
7394,492.4
7395,492.4
7396,492.4
7397,492.4
7398,492.4
7399,492.4
7400,492.4
7401,492.4
7402,492.4
7403,492.4
7404,492.4
7405,492.4
7406,492.4
7407,492.4
7408,492.4
7409,492.4
7410,492.4
7411,492.4
7412,492.4
7413,492.4
7414,492.4
7415,492.4
7416,492.4
7417,492.4
7418,492.4
7419,492.4
7420,492.4
7421,492.4
7422,492.4
7423,492.4
7424,492.4
7425,492.4
7426,492.4
7427,492.4
7428,492.4
7429,492.4
7430,492.4
7431,492.4
7432,492.4
7433,492.4
7434,492.4
7435,492.4
7436,492.4
7437,492.4
7438,492.4
7439,492.4
7440,492.4
7441,492.4
7442,492.4
7443,492.4
7444,492.4
7445,492.4
7446,492.4
7447,492.4
7448,492.4
7449,492.4
7450,492.4
7451,492.4
7452,492.4
7453,492.4
7454,492.4
7455,492.4
7456,492.4
7457,492.4
7458,492.4
7459,492.4
7460,492.4
7461,492.4
7462,492.4
7463,492.4
7464,492.4
7465,492.4
7466,492.4
7467,492.4
7468,492.4
7469,492.4
7470,492.4
7471,492.4
7472,492.4
7473,492.4
7474,492.4
7475,492.4
7476,492.4
7477,492.4
7478,492.4
7479,492.4
7480,492.4
7481,492.4
7482,492.4
7483,492.4
7484,492.4
7485,492.4
7486,492.4
7487,492.4
7488,492.4
7489,492.4
7490,492.4
7491,492.4
7492,492.4
7493,492.4
7494,492.4
7495,492.4
7496,492.4
7497,492.4
7498,492.4
7499,492.4
7500,492.4
7501,492.4
7502,492.4
7503,492.4
7504,492.4
7505,492.4
7506,492.4
7507,492.4
7508,492.4
7509,492.4
7510,492.4
7511,492.4
7512,492.4
7513,492.4
7514,492.4
7515,492.4
7516,492.4
7517,492.4
7518,492.4
7519,492.4
7520,492.4
7521,492.4
7522,492.4
7523,492.4
7524,492.4
7525,492.4
7526,492.4
7527,492.4
7528,492.4
7529,492.4
7530,492.4
7531,492.4
7532,492.4
7533,492.4
7534,492.4
7535,492.4
7536,492.4
7537,492.4
7538,492.4
7539,492.4
7540,492.4
7541,492.4
7542,492.4
7543,492.4
7544,492.4
7545,492.4
7546,492.4
7547,492.4
7548,492.4
7549,492.4
7550,492.4
7551,492.4
7552,492.4
7553,492.4
7554,492.4
7555,492.4
7556,492.4
7557,492.4
7558,492.4
7559,492.4
7560,492.4
7561,492.4
7562,492.4
7563,492.4
7564,492.4
7565,492.4
7566,492.4
7567,492.4
7568,492.4
7569,492.4
7570,492.4
7571,492.4
7572,492.4
7573,492.4
7574,492.4
7575,492.4
7576,492.4
7577,492.4
7578,492.4
7579,492.4
7580,492.4
7581,492.4
7582,492.4
7583,492.4
7584,492.4
7585,492.4
7586,492.4
7587,492.4
7588,492.4
7589,492.4
7590,492.4
7591,492.4
7592,492.4
7593,492.4
7594,492.4
7595,492.4
7596,492.4
7597,492.4
7598,492.4
7599,492.4
7600,492.4
7601,492.4
7602,492.4
7603,492.4
7604,492.4
7605,492.4
7606,492.4
7607,492.4
7608,492.4
7609,492.4
7610,492.4
7611,492.4
7612,492.4
7613,492.4
7614,492.4
7615,492.4
7616,492.4
7617,492.4
7618,492.4
7619,492.4
7620,492.4
7621,492.4
7622,492.4
7623,492.4
7624,492.4
7625,492.4
7626,492.4
7627,492.4
7628,492.4
7629,492.4
7630,492.4
7631,492.4
7632,492.4
7633,492.4
7634,492.4
7635,492.4
7636,492.4
7637,492.4
7638,492.4
7639,492.4
7640,492.4
7641,492.4
7642,492.4
7643,492.4
7644,492.4
7645,492.4
7646,492.4
7647,492.4
7648,492.4
7649,492.4
7650,492.4
7651,492.4
7652,492.4
7653,492.4
7654,492.4
7655,492.4
7656,492.4
7657,492.4
7658,492.4
7659,492.4
7660,492.4
7661,492.4
7662,492.4
7663,492.4
7664,492.4
7665,492.4
7666,492.4
7667,492.4
7668,492.4
7669,492.4
7670,492.4
7671,492.4
7672,492.4
7673,492.4
7674,492.4
7675,492.4
7676,492.4
7677,492.4
7678,492.4
7679,492.4
7680,492.4
7681,492.4
7682,492.4
7683,492.4
7684,492.4
7685,492.4
7686,492.4
7687,492.4
7688,492.4
7689,492.4
7690,492.4
7691,492.4
7692,492.4
7693,492.4
7694,492.4
7695,492.4
7696,492.4
7697,492.4
7698,492.4
7699,492.4
7700,492.4
7701,492.4
7702,492.4
7703,492.4
7704,492.4
7705,492.4
7706,492.4
7707,492.4
7708,492.4
7709,492.4
7710,492.4
7711,492.4
7712,492.4
7713,492.4
7714,492.4
7715,492.4
7716,492.4
7717,492.4
7718,492.4
7719,492.4
7720,492.4
7721,492.4
7722,492.4
7723,492.4
7724,492.4
7725,492.4
7726,492.4
7727,492.4
7728,492.4
7729,492.4
7730,492.4
7731,492.4
7732,492.4
7733,492.4
7734,492.4
7735,492.4
7736,492.4
7737,492.4
7738,492.4
7739,492.4
7740,492.4
7741,492.4
7742,492.4
7743,492.4
7744,492.4
7745,492.4
7746,492.4
7747,492.4
7748,492.4
7749,492.4
7750,492.4
7751,492.4
7752,492.4
7753,492.4
7754,492.4
7755,492.4
7756,492.4
7757,492.4
7758,492.4
7759,492.4
7760,492.4
7761,492.4
7762,492.4
7763,492.4
7764,492.4
7765,492.4
7766,492.4
7767,492.4
7768,492.4
7769,492.4
7770,492.4
7771,492.4
7772,492.4
7773,492.4
7774,492.4
7775,492.4
7776,492.4
7777,492.4
7778,492.4
7779,492.4
7780,492.4
7781,492.4
7782,492.4
7783,492.4
7784,492.4
7785,492.4
7786,492.4
7787,492.4
7788,492.4
7789,492.4
7790,492.4
7791,492.4
7792,492.4
7793,492.4
7794,492.4
7795,492.4
7796,492.4
7797,492.4
7798,492.4
7799,492.4
7800,492.4
7801,492.4
7802,492.4
7803,492.4
7804,492.4
7805,492.4
7806,492.4
7807,492.4
7808,492.4
7809,492.4
7810,492.4
7811,492.4
7812,492.4
7813,492.4
7814,492.4
7815,492.4
7816,492.4
7817,492.4
7818,492.4
7819,492.4
7820,492.4
7821,492.4
7822,492.4
7823,492.4
7824,492.4
7825,492.4
7826,492.4
7827,492.4
7828,492.4
7829,492.4
7830,492.4
7831,492.4
7832,492.4
7833,492.4
7834,492.4
7835,492.4
7836,492.4
7837,492.4
7838,492.4
7839,492.4
7840,492.4
7841,492.4
7842,492.4
7843,492.4
7844,492.4
7845,492.4
7846,492.4
7847,492.4
7848,492.4
7849,492.4
7850,492.4
7851,492.4
7852,492.4
7853,492.4
7854,492.4
7855,492.4
7856,492.4
7857,492.4
7858,492.4
7859,492.4
7860,492.4
7861,492.4
7862,492.4
7863,492.4
7864,492.4
7865,492.4
7866,492.4
7867,492.4
7868,492.4
7869,492.4
7870,492.4
7871,492.4
7872,492.4
7873,492.4
7874,492.4
7875,492.4
7876,492.4
7877,492.4
7878,492.4
7879,492.4
7880,492.4
7881,492.4
7882,492.4
7883,492.4
7884,492.4
7885,492.4
7886,492.4
7887,492.4
7888,492.4
7889,492.4
7890,492.4
7891,492.4
7892,492.4
7893,492.4
7894,492.4
7895,492.4
7896,492.4
7897,492.4
7898,492.4
7899,492.4
7900,492.4
7901,492.4
7902,492.4
7903,492.4
7904,492.4
7905,492.4
7906,492.4
7907,492.4
7908,492.4
7909,492.4
7910,492.4
7911,492.4
7912,492.4
7913,492.4
7914,492.4
7915,492.4
7916,492.4
7917,492.4
7918,492.4
7919,492.4
7920,492.4
7921,492.4
7922,492.4
7923,492.4
7924,492.4
7925,492.4
7926,492.4
7927,492.4
7928,492.4
7929,492.4
7930,492.4
7931,492.4
7932,492.4
7933,492.4
7934,492.4
7935,492.4
7936,492.4
7937,492.4
7938,492.4
7939,492.4
7940,492.4
7941,492.4
7942,492.4
7943,492.4
7944,492.4
7945,492.4
7946,492.4
7947,492.4
7948,492.4
7949,492.4
7950,492.4
7951,492.4
7952,492.4
7953,492.4
7954,492.4
7955,492.4
7956,492.4
7957,492.4
7958,492.4
7959,492.4
7960,492.4
7961,492.4
7962,492.4
7963,492.4
7964,492.4
7965,492.4
7966,492.4
7967,492.4
7968,492.4
7969,492.4
7970,492.4
7971,492.4
7972,492.4
7973,492.4
7974,492.4
7975,492.4
7976,492.4
7977,492.4
7978,492.4
7979,492.4
7980,492.4
7981,492.4
7982,492.4
7983,492.4
7984,492.4
7985,492.4
7986,492.4
7987,492.4
7988,492.4
7989,492.4
7990,492.4
7991,492.4
7992,492.4
7993,492.4
7994,492.4
7995,492.4
7996,492.4
7997,492.4
7998,492.4
7999,492.4
8000,492.4
8001,492.4
8002,492.4
8003,492.4
8004,492.4
8005,492.4
8006,492.4
8007,492.4
8008,492.4
8009,492.4
8010,492.4
8011,492.4
8012,492.4
8013,492.4
8014,492.4
8015,492.4
8016,492.4
8017,492.4
8018,492.4
8019,492.4
8020,492.4
8021,492.4
8022,492.4
8023,492.4
8024,492.4
8025,492.4
8026,492.4
8027,492.4
8028,492.4
8029,492.4
8030,492.4
8031,492.4
8032,492.4
8033,492.4
8034,492.4
8035,492.4
8036,492.4
8037,492.4
8038,492.4
8039,492.4
8040,492.4
8041,492.4
8042,492.4
8043,492.4
8044,492.4
8045,492.4
8046,492.4
8047,492.4
8048,492.4
8049,492.4
8050,492.4
8051,492.4
8052,492.4
8053,492.4
8054,492.4
8055,492.4
8056,492.4
8057,492.4
8058,492.4
8059,492.4
8060,492.4
8061,492.4
8062,492.4
8063,492.4
8064,492.4
8065,492.4
8066,492.4
8067,492.4
8068,492.4
8069,492.4
8070,492.4
8071,492.4
8072,492.4
8073,492.4
8074,492.4
8075,492.4
8076,492.4
8077,492.4
8078,492.4
8079,492.4
8080,492.4
8081,492.4
8082,492.4
8083,492.4
8084,492.4
8085,492.4
8086,492.4
8087,492.4
8088,492.4
8089,492.4
8090,492.4
8091,492.4
8092,492.4
8093,492.4
8094,492.4
8095,492.4
8096,492.4
8097,492.4
8098,492.4
8099,492.4
8100,492.4
8101,492.4
8102,492.4
8103,492.4
8104,492.4
8105,492.4
8106,492.4
8107,492.4
8108,492.4
8109,492.4
8110,492.4
8111,492.4
8112,492.4
8113,492.4
8114,492.4
8115,492.4
8116,492.4
8117,492.4
8118,492.4
8119,492.4
8120,492.4
8121,492.4
8122,492.4
8123,492.4
8124,492.4
8125,492.4
8126,492.4
8127,492.4
8128,492.4
8129,492.4
8130,492.4
8131,492.4
8132,492.4
8133,492.4
8134,492.4
8135,492.4
8136,492.4
8137,492.4
8138,492.4
8139,492.4
8140,492.4
8141,492.4
8142,492.4
8143,492.4
8144,492.4
8145,492.4
8146,492.4
8147,492.4
8148,492.4
8149,492.4
8150,492.4
8151,492.4
8152,492.4
8153,492.4
8154,492.4
8155,492.4
8156,492.4
8157,492.4
8158,492.4
8159,492.4
8160,492.4
8161,492.4
8162,492.4
8163,492.4
8164,492.4
8165,492.4
8166,492.4
8167,492.4
8168,492.4
8169,492.4
8170,492.4
8171,492.4
8172,492.4
8173,492.4
8174,492.4
8175,492.4
8176,492.4
8177,492.4
8178,492.4
8179,492.4
8180,492.4
8181,492.4
8182,492.4
8183,492.4
8184,492.4
8185,492.4
8186,492.4
8187,492.4
8188,492.4
8189,492.4
8190,492.4
8191,492.4
8192,492.4
8193,492.4
8194,492.4
8195,492.4
8196,492.4
8197,492.4
8198,492.4
8199,492.4
8200,492.4
8201,492.4
8202,492.4
8203,492.4
8204,492.4
8205,492.4
8206,492.4
8207,492.4
8208,492.4
8209,492.4
8210,492.4
8211,492.4
8212,492.4
8213,492.4
8214,492.4
8215,492.4
8216,492.4
8217,492.4
8218,492.4
8219,492.4
8220,492.4
8221,492.4
8222,492.4
8223,492.4
8224,492.4
8225,492.4
8226,492.4
8227,492.4
8228,492.4
8229,492.4
8230,492.4
8231,492.4
8232,492.4
8233,492.4
8234,492.4
8235,492.4
8236,492.4
8237,492.4
8238,492.4
8239,492.4
8240,492.4
8241,492.4
8242,492.4
8243,492.4
8244,492.4
8245,492.4
8246,492.4
8247,492.4
8248,492.4
8249,492.4
8250,492.4
8251,492.4
8252,492.4
8253,492.4
8254,492.4
8255,492.4
8256,492.4
8257,492.4
8258,492.4
8259,492.4
8260,492.4
8261,492.4
8262,492.4
8263,492.4
8264,492.4
8265,492.4
8266,492.4
8267,492.4
8268,492.4
8269,492.4
8270,492.4
8271,492.4
8272,492.4
8273,492.4
8274,492.4
8275,492.4
8276,492.4
8277,492.4
8278,492.4
8279,492.4
8280,492.4
8281,492.4
8282,492.4
8283,492.4
8284,492.4
8285,492.4
8286,492.4
8287,492.4
8288,492.4
8289,492.4
8290,492.4
8291,492.4
8292,492.4
8293,492.4
8294,492.4
8295,492.4
8296,492.4
8297,492.4
8298,492.4
8299,492.4
8300,492.4
8301,492.4
8302,492.4
8303,492.4
8304,492.4
8305,492.4
8306,492.4
8307,492.4
8308,492.4
8309,492.4
8310,492.4
8311,492.4
8312,492.4
8313,492.4
8314,492.4
8315,492.4
8316,492.4
8317,492.4
8318,492.4
8319,492.4
8320,492.4
8321,492.4
8322,492.4
8323,492.4
8324,492.4
8325,492.4
8326,492.4
8327,492.4
8328,492.4
8329,492.4
8330,492.4
8331,492.4
8332,492.4
8333,492.4
8334,492.4
8335,492.4
8336,492.4
8337,492.4
8338,492.4
8339,492.4
8340,492.4
8341,492.4
8342,492.4
8343,492.4
8344,492.4
8345,492.4
8346,492.4
8347,492.4
8348,492.4
8349,492.4
8350,492.4
8351,492.4
8352,492.4
8353,492.4
8354,492.4
8355,492.4
8356,492.4
8357,492.4
8358,492.4
8359,492.4
8360,492.4
8361,492.4
8362,492.4
8363,492.4
8364,492.4
8365,492.4
8366,492.4
8367,492.4
8368,492.4
8369,492.4
8370,492.4
8371,492.4
8372,492.4
8373,492.4
8374,492.4
8375,492.4
8376,492.4
8377,492.4
8378,492.4
8379,492.4
8380,492.4
8381,492.4
8382,492.4
8383,492.4
8384,492.4
8385,492.4
8386,492.4
8387,492.4
8388,492.4
8389,492.4
8390,492.4
8391,492.4
8392,492.4
8393,492.4
8394,492.4
8395,492.4
8396,492.4
8397,492.4
8398,492.4
8399,492.4
8400,492.4
8401,492.4
8402,492.4
8403,492.4
8404,492.4
8405,492.4
8406,492.4
8407,492.4
8408,492.4
8409,492.4
8410,492.4
8411,492.4
8412,492.4
8413,492.4
8414,492.4
8415,492.4
8416,492.4
8417,492.4
8418,492.4
8419,492.4
8420,492.4
8421,492.4
8422,492.4
8423,492.4
8424,492.4
8425,492.4
8426,492.4
8427,492.4
8428,492.4
8429,492.4
8430,492.4
8431,492.4
8432,492.4
8433,492.4
8434,492.4
8435,492.4
8436,492.4
8437,492.4
8438,492.4
8439,492.4
8440,492.4
8441,492.4
8442,492.4
8443,492.4
8444,492.4
8445,492.4
8446,492.4
8447,492.4
8448,492.4
8449,492.4
8450,492.4
8451,492.4
8452,492.4
8453,492.4
8454,492.4
8455,492.4
8456,492.4
8457,492.4
8458,492.4
8459,492.4
8460,492.4
8461,492.4
8462,492.4
8463,492.4
8464,492.4
8465,492.4
8466,492.4
8467,492.4
8468,492.4
8469,492.4
8470,492.4
8471,492.4
8472,492.4
8473,492.4
8474,492.4
8475,492.4
8476,492.4
8477,492.4
8478,492.4
8479,492.4
8480,492.4
8481,492.4
8482,492.4
8483,492.4
8484,492.4
8485,492.4
8486,492.4
8487,492.4
8488,492.4
8489,492.4
8490,492.4
8491,492.4
8492,492.4
8493,492.4
8494,492.4
8495,492.4
8496,492.4
8497,492.4
8498,492.4
8499,492.4
8500,492.4
8501,492.4
8502,492.4
8503,492.4
8504,492.4
8505,492.4
8506,492.4
8507,492.4
8508,492.4
8509,492.4
8510,492.4
8511,492.4
8512,492.4
8513,492.4
8514,492.4
8515,492.4
8516,492.4
8517,492.4
8518,492.4
8519,492.4
8520,492.4
8521,492.4
8522,492.4
8523,492.4
8524,492.4
8525,492.4
8526,492.4
8527,492.4
8528,492.4
8529,492.4
8530,492.4
8531,492.4
8532,492.4
8533,492.4
8534,492.4
8535,492.4
8536,492.4
8537,492.4
8538,492.4
8539,492.4
8540,492.4
8541,492.4
8542,492.4
8543,492.4
8544,492.4
8545,492.4
8546,492.4
8547,492.4
8548,492.4
8549,492.4
8550,492.4
8551,492.4
8552,492.4
8553,492.4
8554,492.4
8555,492.4
8556,492.4
8557,492.4
8558,492.4
8559,492.4
8560,492.4
8561,492.4
8562,492.4
8563,492.4
8564,492.4
8565,492.4
8566,492.4
8567,492.4
8568,492.4
8569,492.4
8570,492.4
8571,492.4
8572,492.4
8573,492.4
8574,492.4
8575,492.4
8576,492.4
8577,492.4
8578,492.4
8579,492.4
8580,492.4
8581,492.4
8582,492.4
8583,492.4
8584,492.4
8585,492.4
8586,492.4
8587,492.4
8588,492.4
8589,492.4
8590,492.4
8591,492.4
8592,492.4
8593,492.4
8594,492.4
8595,492.4
8596,492.4
8597,492.4
8598,492.4
8599,492.4
8600,492.4
8601,492.4
8602,492.4
8603,492.4
8604,492.4
8605,492.4
8606,492.4
8607,492.4
8608,492.4
8609,492.4
8610,492.4
8611,492.4
8612,492.4
8613,492.4
8614,492.4
8615,492.4
8616,492.4
8617,492.4
8618,492.4
8619,492.4
8620,492.4
8621,492.4
8622,492.4
8623,492.4
8624,492.4
8625,492.4
8626,492.4
8627,492.4
8628,492.4
8629,492.4
8630,492.4
8631,492.4
8632,492.4
8633,492.4
8634,492.4
8635,492.4
8636,492.4
8637,492.4
8638,492.4
8639,492.4
8640,492.4
8641,492.4
8642,492.4
8643,492.4
8644,492.4
8645,492.4
8646,492.4
8647,492.4
8648,492.4
8649,492.4
8650,492.4
8651,492.4
8652,492.4
8653,492.4
8654,492.4
8655,492.4
8656,492.4
8657,492.4
8658,492.4
8659,492.4
8660,492.4
8661,492.4
8662,492.4
8663,492.4
8664,492.4
8665,492.4
8666,492.4
8667,492.4
8668,492.4
8669,492.4
8670,492.4
8671,492.4
8672,492.4
8673,492.4
8674,492.4
8675,492.4
8676,492.4
8677,492.4
8678,492.4
8679,492.4
8680,492.4
8681,492.4
8682,492.4
8683,492.4
8684,492.4
8685,492.4
8686,492.4
8687,492.4
8688,492.4
8689,492.4
8690,492.4
8691,492.4
8692,492.4
8693,492.4
8694,492.4
8695,492.4
8696,492.4
8697,492.4
8698,492.4
8699,492.4
8700,492.4
8701,492.4
8702,492.4
8703,492.4
8704,492.4
8705,492.4
8706,492.4
8707,492.4
8708,492.4
8709,492.4
8710,492.4
8711,492.4
8712,492.4
8713,492.4
8714,492.4
8715,492.4
8716,492.4
8717,492.4
8718,492.4
8719,492.4
8720,492.4
8721,492.4
8722,492.4
8723,492.4
8724,492.4
8725,492.4
8726,492.4
8727,492.4
8728,492.4
8729,492.4
8730,492.4
8731,492.4
8732,492.4
8733,492.4
8734,492.4
8735,492.4
8736,492.4
8737,492.4
8738,492.4
8739,492.4
8740,492.4
8741,492.4
8742,492.4
8743,492.4
8744,492.4
8745,492.4
8746,492.4
8747,492.4
8748,492.4
8749,492.4
8750,492.4
8751,492.4
8752,492.4
8753,492.4
8754,492.4
8755,492.4
8756,492.4
8757,492.4
8758,492.4
8759,492.4
8760,492.4
8761,492.4
8762,492.4
8763,492.4
8764,492.4
8765,492.4
8766,492.4
8767,492.4
8768,492.4
8769,492.4
8770,492.4
8771,492.4
8772,492.4
8773,492.4
8774,492.4
8775,492.4
8776,492.4
8777,492.4
8778,492.4
8779,492.4
8780,492.4
8781,492.4
8782,492.4
8783,492.4
8784,492.4
8785,492.4
8786,492.4
8787,492.4
8788,492.4
8789,492.4
8790,492.4
8791,492.4
8792,492.4
8793,492.4
8794,492.4
8795,492.4
8796,492.4
8797,492.4
8798,492.4
8799,492.4
8800,492.4
8801,492.4
8802,492.4
8803,492.4
8804,492.4
8805,492.4
8806,492.4
8807,492.4
8808,492.4
8809,492.4
8810,492.4
8811,492.4
8812,492.4
8813,492.4
8814,492.4
8815,492.4
8816,492.4
8817,492.4
8818,492.4
8819,492.4
8820,492.4
8821,492.4
8822,492.4
8823,492.4
8824,492.4
8825,492.4
8826,492.4
8827,492.4
8828,492.4
8829,492.4
8830,492.4
8831,492.4
8832,492.4
8833,492.4
8834,492.4
8835,492.4
8836,492.4
8837,492.4
8838,492.4
8839,492.4
8840,492.4
8841,492.4
8842,492.4
8843,492.4
8844,492.4
8845,492.4
8846,492.4
8847,492.4
8848,492.4
8849,492.4
8850,492.4
8851,492.4
8852,492.4
8853,492.4
8854,492.4
8855,492.4
8856,492.4
8857,492.4
8858,492.4
8859,492.4
8860,492.4
8861,492.4
8862,492.4
8863,492.4
8864,492.4
8865,492.4
8866,492.4
8867,492.4
8868,492.4
8869,492.4
8870,492.4
8871,492.4
8872,492.4
8873,492.4
8874,492.4
8875,492.4
8876,492.4
8877,492.4
8878,492.4
8879,492.4
8880,492.4
8881,492.4
8882,492.4
8883,492.4
8884,492.4
8885,492.4
8886,492.4
8887,492.4
8888,492.4
8889,492.4
8890,492.4
8891,492.4
8892,492.4
8893,492.4
8894,492.4
8895,492.4
8896,492.4
8897,492.4
8898,492.4
8899,492.4
8900,492.4
8901,492.4
8902,492.4
8903,492.4
8904,492.4
8905,492.4
8906,492.4
8907,492.4
8908,492.4
8909,492.4
8910,492.4
8911,492.4
8912,492.4
8913,492.4
8914,492.4
8915,492.4
8916,492.4
8917,492.4
8918,492.4
8919,492.4
8920,492.4
8921,492.4
8922,492.4
8923,492.4
8924,492.4
8925,492.4
8926,492.4
8927,492.4
8928,492.4
8929,492.4
8930,492.4
8931,492.4
8932,492.4
8933,492.4
8934,492.4
8935,492.4
8936,492.4
8937,492.4
8938,492.4
8939,492.4
8940,492.4
8941,492.4
8942,492.4
8943,492.4
8944,492.4
8945,492.4
8946,492.4
8947,492.4
8948,492.4
8949,492.4
8950,492.4
8951,492.4
8952,492.4
8953,492.4
8954,492.4
8955,492.4
8956,492.4
8957,492.4
8958,492.4
8959,492.4
8960,492.4
8961,492.4
8962,492.4
8963,492.4
8964,492.4
8965,492.4
8966,492.4
8967,492.4
8968,492.4
8969,492.4
8970,492.4
8971,492.4
8972,492.4
8973,492.4
8974,492.4
8975,492.4
8976,492.4
8977,492.4
8978,492.4
8979,492.4
8980,492.4
8981,492.4
8982,492.4
8983,492.4
8984,492.4
8985,492.4
8986,492.4
8987,492.4
8988,492.4
8989,492.4
8990,492.4
8991,492.4
8992,492.4
8993,492.4
8994,492.4
8995,492.4
8996,492.4
8997,492.4
8998,492.4
8999,492.4
9000,492.4
9001,492.4
9002,492.4
9003,492.4
9004,492.4
9005,492.4
9006,492.4
9007,492.4
9008,492.4
9009,492.4
9010,492.4
9011,492.4
9012,492.4
9013,492.4
9014,492.4
9015,492.4
9016,492.4
9017,492.4
9018,492.4
9019,492.4
9020,492.4
9021,492.4
9022,492.4
9023,492.4
9024,492.4
9025,492.4
9026,492.4
9027,492.4
9028,492.4
9029,492.4
9030,492.4
9031,492.4
9032,492.4
9033,492.4
9034,492.4
9035,492.4
9036,492.4
9037,492.4
9038,492.4
9039,492.4
9040,492.4
9041,492.4
9042,492.4
9043,492.4
9044,492.4
9045,492.4
9046,492.4
9047,492.4
9048,492.4
9049,492.4
9050,492.4
9051,492.4
9052,492.4
9053,492.4
9054,492.4
9055,492.4
9056,492.4
9057,492.4
9058,492.4
9059,492.4
9060,492.4
9061,492.4
9062,492.4
9063,492.4
9064,492.4
9065,492.4
9066,492.4
9067,492.4
9068,492.4
9069,492.4
9070,492.4
9071,492.4
9072,492.4
9073,492.4
9074,492.4
9075,492.4
9076,492.4
9077,492.4
9078,492.4
9079,492.4
9080,492.4
9081,492.4
9082,492.4
9083,492.4
9084,492.4
9085,492.4
9086,492.4
9087,492.4
9088,492.4
9089,492.4
9090,492.4
9091,492.4
9092,492.4
9093,492.4
9094,492.4
9095,492.4
9096,492.4
9097,492.4
9098,492.4
9099,492.4
9100,492.4
9101,492.4
9102,492.4
9103,492.4
9104,492.4
9105,492.4
9106,492.4
9107,492.4
9108,492.4
9109,492.4
9110,492.4
9111,492.4
9112,492.4
9113,492.4
9114,492.4
9115,492.4
9116,492.4
9117,492.4
9118,492.4
9119,492.4
9120,492.4
9121,492.4
9122,492.4
9123,492.4
9124,492.4
9125,492.4
9126,492.4
9127,492.4
9128,492.4
9129,492.4
9130,492.4
9131,492.4
9132,492.4
9133,492.4
9134,492.4
9135,492.4
9136,492.4
9137,492.4
9138,492.4
9139,492.4
9140,492.4
9141,492.4
9142,492.4
9143,492.4
9144,492.4
9145,492.4
9146,492.4
9147,492.4
9148,492.4
9149,492.4
9150,492.4
9151,492.4
9152,492.4
9153,492.4
9154,492.4
9155,492.4
9156,492.4
9157,492.4
9158,492.4
9159,492.4
9160,492.4
9161,492.4
9162,492.4
9163,492.4
9164,492.4
9165,492.4
9166,492.4
9167,492.4
9168,492.4
9169,492.4
9170,492.4
9171,492.4
9172,492.4
9173,492.4
9174,492.4
9175,492.4
9176,492.4
9177,492.4
9178,492.4
9179,492.4
9180,492.4
9181,492.4
9182,492.4
9183,492.4
9184,492.4
9185,492.4
9186,492.4
9187,492.4
9188,492.4
9189,492.4
9190,492.4
9191,492.4
9192,492.4
9193,492.4
9194,492.4
9195,492.4
9196,492.4
9197,492.4
9198,492.4
9199,492.4
9200,492.4
9201,492.4
9202,492.4
9203,492.4
9204,492.4
9205,492.4
9206,492.4
9207,492.4
9208,492.4
9209,492.4
9210,492.4
9211,492.4
9212,492.4
9213,492.4
9214,492.4
9215,492.4
9216,492.4
9217,492.4
9218,492.4
9219,492.4
9220,492.4
9221,492.4
9222,492.4
9223,492.4
9224,492.4
9225,492.4
9226,492.4
9227,492.4
9228,492.4
9229,492.4
9230,492.4
9231,492.4
9232,492.4
9233,492.4
9234,492.4
9235,492.4
9236,492.4
9237,492.4
9238,492.4
9239,492.4
9240,492.4
9241,492.4
9242,492.4
9243,492.4
9244,492.4
9245,492.4
9246,492.4
9247,492.4
9248,492.4
9249,492.4
9250,492.4
9251,492.4
9252,492.4
9253,492.4
9254,492.4
9255,492.4
9256,492.4
9257,492.4
9258,492.4
9259,492.4
9260,492.4
9261,492.4
9262,492.4
9263,492.4
9264,492.4
9265,492.4
9266,492.4
9267,492.4
9268,492.4
9269,492.4
9270,492.4
9271,492.4
9272,492.4
9273,492.4
9274,492.4
9275,492.4
9276,492.4
9277,492.4
9278,492.4
9279,492.4
9280,492.4
9281,492.4
9282,492.4
9283,492.4
9284,492.4
9285,492.4
9286,492.4
9287,492.4
9288,492.4
9289,492.4
9290,492.4
9291,492.4
9292,492.4
9293,492.4
9294,492.4
9295,492.4
9296,492.4
9297,492.4
9298,492.4
9299,492.4
9300,492.4
9301,492.4
9302,492.4
9303,492.4
9304,492.4
9305,492.4
9306,492.4
9307,492.4
9308,492.4
9309,492.4
9310,492.4
9311,492.4
9312,492.4
9313,492.4
9314,492.4
9315,492.4
9316,492.4
9317,492.4
9318,492.4
9319,492.4
9320,492.4
9321,492.4
9322,492.4
9323,492.4
9324,492.4
9325,492.4
9326,492.4
9327,492.4
9328,492.4
9329,492.4
9330,492.4
9331,492.4
9332,492.4
9333,492.4
9334,492.4
9335,492.4
9336,492.4
9337,492.4
9338,492.4
9339,492.4
9340,492.4
9341,492.4
9342,492.4
9343,492.4
9344,492.4
9345,492.4
9346,492.4
9347,492.4
9348,492.4
9349,492.4
9350,492.4
9351,492.4
9352,492.4
9353,492.4
9354,492.4
9355,492.4
9356,492.4
9357,492.4
9358,492.4
9359,492.4
9360,492.4
9361,492.4
9362,492.4
9363,492.4
9364,492.4
9365,492.4
9366,492.4
9367,492.4
9368,492.4
9369,492.4
9370,492.4
9371,492.4
9372,492.4
9373,492.4
9374,492.4
9375,492.4
9376,492.4
9377,492.4
9378,492.4
9379,492.4
9380,492.4
9381,492.4
9382,492.4
9383,492.4
9384,492.4
9385,492.4
9386,492.4
9387,492.4
9388,492.4
9389,492.4
9390,492.4
9391,492.4
9392,492.4
9393,492.4
9394,492.4
9395,492.4
9396,492.4
9397,492.4
9398,492.4
9399,492.4
9400,492.4
9401,492.4
9402,492.4
9403,492.4
9404,492.4
9405,492.4
9406,492.4
9407,492.4
9408,492.4
9409,492.4
9410,492.4
9411,492.4
9412,492.4
9413,492.4
9414,492.4
9415,492.4
9416,492.4
9417,492.4
9418,492.4
9419,492.4
9420,492.4
9421,492.4
9422,492.4
9423,492.4
9424,492.4
9425,492.4
9426,492.4
9427,492.4
9428,492.4
9429,492.4
9430,492.4
9431,492.4
9432,492.4
9433,492.4
9434,492.4
9435,492.4
9436,492.4
9437,492.4
9438,492.4
9439,492.4
9440,492.4
9441,492.4
9442,492.4
9443,492.4
9444,492.4
9445,492.4
9446,492.4
9447,492.4
9448,492.4
9449,492.4
9450,492.4
9451,492.4
9452,492.4
9453,492.4
9454,492.4
9455,492.4
9456,492.4
9457,492.4
9458,492.4
9459,492.4
9460,492.4
9461,492.4
9462,492.4
9463,492.4
9464,492.4
9465,492.4
9466,492.4
9467,492.4
9468,492.4
9469,492.4
9470,492.4
9471,492.4
9472,492.4
9473,492.4
9474,492.4
9475,492.4
9476,492.4
9477,492.4
9478,492.4
9479,492.4
9480,492.4
9481,492.4
9482,492.4
9483,492.4
9484,492.4
9485,492.4
9486,492.4
9487,492.4
9488,492.4
9489,492.4
9490,492.4
9491,492.4
9492,492.4
9493,492.4
9494,492.4
9495,492.4
9496,492.4
9497,492.4
9498,492.4
9499,492.4
9500,492.4
9501,492.4
9502,492.4
9503,492.4
9504,492.4
9505,492.4
9506,492.4
9507,492.4
9508,492.4
9509,492.4
9510,492.4
9511,492.4
9512,492.4
9513,492.4
9514,492.4
9515,492.4
9516,492.4
9517,492.4
9518,492.4
9519,492.4
9520,492.4
9521,492.4
9522,492.4
9523,492.4
9524,492.4
9525,492.4
9526,492.4
9527,492.4
9528,492.4
9529,492.4
9530,492.4
9531,492.4
9532,492.4
9533,492.4
9534,492.4
9535,492.4
9536,492.4
9537,492.4
9538,492.4
9539,492.4
9540,492.4
9541,492.4
9542,492.4
9543,492.4
9544,492.4
9545,492.4
9546,492.4
9547,492.4
9548,492.4
9549,492.4
9550,492.4
9551,492.4
9552,492.4
9553,492.4
9554,492.4
9555,492.4
9556,492.4
9557,492.4
9558,492.4
9559,492.4
9560,492.4
9561,492.4
9562,492.4
9563,492.4
9564,492.4
9565,492.4
9566,492.4
9567,492.4
9568,492.4
9569,492.4
9570,492.4
9571,492.4
9572,492.4
9573,492.4
9574,492.4
9575,492.4
9576,492.4
9577,492.4
9578,492.4
9579,492.4
9580,492.4
9581,492.4
9582,492.4
9583,492.4
9584,492.4
9585,492.4
9586,492.4
9587,492.4
9588,492.4
9589,492.4
9590,492.4
9591,492.4
9592,492.4
9593,492.4
9594,492.4
9595,492.4
9596,492.4
9597,492.4
9598,492.4
9599,492.4
9600,492.4
9601,492.4
9602,492.4
9603,492.4
9604,492.4
9605,492.4
9606,492.4
9607,492.4
9608,492.4
9609,492.4
9610,492.4
9611,492.4
9612,492.4
9613,492.4
9614,492.4
9615,492.4
9616,492.4
9617,492.4
9618,492.4
9619,492.4
9620,492.4
9621,492.4
9622,492.4
9623,492.4
9624,492.4
9625,492.4
9626,492.4
9627,492.4
9628,492.4
9629,492.4
9630,492.4
9631,492.4
9632,492.4
9633,492.4
9634,492.4
9635,492.4
9636,492.4
9637,492.4
9638,492.4
9639,492.4
9640,492.4
9641,492.4
9642,492.4
9643,492.4
9644,492.4
9645,492.4
9646,492.4
9647,492.4
9648,492.4
9649,492.4
9650,492.4
9651,492.4
9652,492.4
9653,492.4
9654,492.4
9655,492.4
9656,492.4
9657,492.4
9658,492.4
9659,492.4
9660,492.4
9661,492.4
9662,492.4
9663,492.4
9664,492.4
9665,492.4
9666,492.4
9667,492.4
9668,492.4
9669,492.4
9670,492.4
9671,492.4
9672,492.4
9673,492.4
9674,492.4
9675,492.4
9676,492.4
9677,492.4
9678,492.4
9679,492.4
9680,492.4
9681,492.4
9682,492.4
9683,492.4
9684,492.4
9685,492.4
9686,492.4
9687,492.4
9688,492.4
9689,492.4
9690,492.4
9691,492.4
9692,492.4
9693,492.4
9694,492.4
9695,492.4
9696,492.4
9697,492.4
9698,492.4
9699,492.4
9700,492.4
9701,492.4
9702,492.4
9703,492.4
9704,492.4
9705,492.4
9706,492.4
9707,492.4
9708,492.4
9709,492.4
9710,492.4
9711,492.4
9712,492.4
9713,492.4
9714,492.4
9715,492.4
9716,492.4
9717,492.4
9718,492.4
9719,492.4
9720,492.4
9721,492.4
9722,492.4
9723,492.4
9724,492.4
9725,492.4
9726,492.4
9727,492.4
9728,492.4
9729,492.4
9730,492.4
9731,492.4
9732,492.4
9733,492.4
9734,492.4
9735,492.4
9736,492.4
9737,492.4
9738,492.4
9739,492.4
9740,492.4
9741,492.4
9742,492.4
9743,492.4
9744,492.4
9745,492.4
9746,492.4
9747,492.4
9748,492.4
9749,492.4
9750,492.4
9751,492.4
9752,492.4
9753,492.4
9754,492.4
9755,492.4
9756,492.4
9757,492.4
9758,492.4
9759,492.4
9760,492.4
9761,492.4
9762,492.4
9763,492.4
9764,492.4
9765,492.4
9766,492.4
9767,492.4
9768,492.4
9769,492.4
9770,492.4
9771,492.4
9772,492.4
9773,492.4
9774,492.4
9775,492.4
9776,492.4
9777,492.4
9778,492.4
9779,492.4
9780,492.4
9781,492.4
9782,492.4
9783,492.4
9784,492.4
9785,492.4
9786,492.4
9787,492.4
9788,492.4
9789,492.4
9790,492.4
9791,492.4
9792,492.4
9793,492.4
9794,492.4
9795,492.4
9796,492.4
9797,492.4
9798,492.4
9799,492.4
9800,492.4
9801,492.4
9802,492.4
9803,492.4
9804,492.4
9805,492.4
9806,492.4
9807,492.4
9808,492.4
9809,492.4
9810,492.4
9811,492.4
9812,492.4
9813,492.4
9814,492.4
9815,492.4
9816,492.4
9817,492.4
9818,492.4
9819,492.4
9820,492.4
9821,492.4
9822,492.4
9823,492.4
9824,492.4
9825,492.4
9826,492.4
9827,492.4
9828,492.4
9829,492.4
9830,492.4
9831,492.4
9832,492.4
9833,492.4
9834,492.4
9835,492.4
9836,492.4
9837,492.4
9838,492.4
9839,492.4
9840,492.4
9841,492.4
9842,492.4
9843,492.4
9844,492.4
9845,492.4
9846,492.4
9847,492.4
9848,492.4
9849,492.4
9850,492.4
9851,492.4
9852,492.4
9853,492.4
9854,492.4
9855,492.4
9856,492.4
9857,492.4
9858,492.4
9859,492.4
9860,492.4
9861,492.4
9862,492.4
9863,492.4
9864,492.4
9865,492.4
9866,492.4
9867,492.4
9868,492.4
9869,492.4
9870,492.4
9871,492.4
9872,492.4
9873,492.4
9874,492.4
9875,492.4
9876,492.4
9877,492.4
9878,492.4
9879,492.4
9880,492.4
9881,492.4
9882,492.4
9883,492.4
9884,492.4
9885,492.4
9886,492.4
9887,492.4
9888,492.4
9889,492.4
9890,492.4
9891,492.4
9892,492.4
9893,492.4
9894,492.4
9895,492.4
9896,492.4
9897,492.4
9898,492.4
9899,492.4
9900,492.4
9901,492.4
9902,492.4
9903,492.4
9904,492.4
9905,492.4
9906,492.4
9907,492.4
9908,492.4
9909,492.4
9910,492.4
9911,492.4
9912,492.4
9913,492.4
9914,492.4
9915,492.4
9916,492.4
9917,492.4
9918,492.4
9919,492.4
9920,492.4
9921,492.4
9922,492.4
9923,492.4
9924,492.4
9925,492.4
9926,492.4
9927,492.4
9928,492.4
9929,492.4
9930,492.4
9931,492.4
9932,492.4
9933,492.4
9934,492.4
9935,492.4
9936,492.4
9937,492.4
9938,492.4
9939,492.4
9940,492.4
9941,492.4
9942,492.4
9943,492.4
9944,492.4
9945,492.4
9946,492.4
9947,492.4
9948,492.4
9949,492.4
9950,492.4
9951,492.4
9952,492.4
9953,492.4
9954,492.4
9955,492.4
9956,492.4
9957,492.4
9958,492.4
9959,492.4
9960,492.4
9961,492.4
9962,492.4
9963,492.4
9964,492.4
9965,492.4
9966,492.4
9967,492.4
9968,492.4
9969,492.4
9970,492.4
9971,492.4
9972,492.4
9973,492.4
9974,492.4
9975,492.4
9976,492.4
9977,492.4
9978,492.4
9979,492.4
9980,492.4
9981,492.4
9982,492.4
9983,492.4
9984,492.4
9985,492.4
9986,492.4
9987,492.4
9988,492.4
9989,492.4
9990,492.4
9991,492.4
9992,492.4
9993,492.4
9994,492.4
9995,492.4
9996,492.4
9997,492.4
9998,492.4
9999,492.4
10000,492.4
10001,492.4
10002,492.4
10003,492.4
10004,492.4
10005,492.4
10006,492.4
10007,492.4
10008,492.4
10009,492.4
10010,492.4
10011,492.4
10012,492.4
10013,492.4
10014,492.4
10015,492.4
10016,492.4
10017,492.4
10018,492.4
10019,492.4
10020,492.4
10021,492.4
10022,492.4
10023,492.4
10024,492.4
10025,492.4
10026,492.4
10027,492.4
10028,492.4
10029,492.4
10030,492.4
10031,492.4
10032,492.4
10033,492.4
10034,492.4
10035,492.4
10036,492.4
10037,492.4
10038,492.4
10039,492.4
10040,492.4
10041,492.4
10042,492.4
10043,492.4
10044,492.4
10045,492.4
10046,492.4
10047,492.4
10048,492.4
10049,492.4
10050,492.4
10051,492.4
10052,492.4
10053,492.4
10054,492.4
10055,492.4
10056,492.4
10057,492.4
10058,492.4
10059,492.4
10060,492.4
10061,492.4
10062,492.4
10063,492.4
10064,492.4
10065,492.4
10066,492.4
10067,492.4
10068,492.4
10069,492.4
10070,492.4
10071,492.4
10072,492.4
10073,492.4
10074,492.4
10075,492.4
10076,492.4
10077,492.4
10078,492.4
10079,492.4
10080,492.4
10081,492.4
10082,492.4
10083,492.4
10084,492.4
10085,492.4
10086,492.4
10087,492.4
10088,492.4
10089,492.4
10090,492.4
10091,492.4
10092,492.4
10093,492.4
10094,492.4
10095,492.4
10096,492.4
10097,492.4
10098,492.4
10099,492.4
10100,492.4
10101,492.4
10102,492.4
10103,492.4
10104,492.4
10105,492.4
10106,492.4
10107,492.4
10108,492.4
10109,492.4
10110,492.4
10111,492.4
10112,492.4
10113,492.4
10114,492.4
10115,492.4
10116,492.4
10117,492.4
10118,492.4
10119,492.4
10120,492.4
10121,492.4
10122,492.4
10123,492.4
10124,492.4
10125,492.4
10126,492.4
10127,492.4
10128,492.4
10129,492.4
10130,492.4
10131,492.4
10132,492.4
10133,492.4
10134,492.4
10135,492.4
10136,492.4
10137,492.4
10138,492.4
10139,492.4
10140,492.4
10141,492.4
10142,492.4
10143,492.4
10144,492.4
10145,492.4
10146,492.4
10147,492.4
10148,492.4
10149,492.4
10150,492.4
10151,492.4
10152,492.4
10153,492.4
10154,492.4
10155,492.4
10156,492.4
10157,492.4
10158,492.4
10159,492.4
10160,492.4
10161,492.4
10162,492.4
10163,492.4
10164,492.4
10165,492.4
10166,492.4
10167,492.4
10168,492.4
10169,492.4
10170,492.4
10171,492.4
10172,492.4
10173,492.4
10174,492.4
10175,492.4
10176,492.4
10177,492.4
10178,492.4
10179,492.4
10180,492.4
10181,492.4
10182,492.4
10183,492.4
10184,492.4
10185,492.4
10186,492.4
10187,492.4
10188,492.4
10189,492.4
10190,492.4
10191,492.4
10192,492.4
10193,492.4
10194,492.4
10195,492.4
10196,492.4
10197,492.4
10198,492.4
10199,492.4
10200,492.4
10201,492.4
10202,492.4
10203,492.4
10204,492.4
10205,492.4
10206,492.4
10207,492.4
10208,492.4
10209,492.4
10210,492.4
10211,492.4
10212,492.4
10213,492.4
10214,492.4
10215,492.4
10216,492.4
10217,492.4
10218,492.4
10219,492.4
10220,492.4
10221,492.4
10222,492.4
10223,492.4
10224,492.4
10225,492.4
10226,492.4
10227,492.4
10228,492.4
10229,492.4
10230,492.4
10231,492.4
10232,492.4
10233,492.4
10234,492.4
10235,492.4
10236,492.4
10237,492.4
10238,492.4
10239,492.4
10240,492.4
10241,492.4
10242,492.4
10243,492.4
10244,492.4
10245,492.4
10246,492.4
10247,492.4
10248,492.4
10249,492.4
10250,492.4
10251,492.4
10252,492.4
10253,492.4
10254,492.4
10255,492.4
10256,492.4
10257,492.4
10258,492.4
10259,492.4
10260,492.4
10261,492.4
10262,492.4
10263,492.4
10264,492.4
10265,492.4
10266,492.4
10267,492.4
10268,492.4
10269,492.4
10270,492.4
10271,492.4
10272,492.4
10273,492.4
10274,492.4
10275,492.4
10276,492.4
10277,492.4
10278,492.4
10279,492.4
10280,492.4
10281,492.4
10282,492.4
10283,492.4
10284,492.4
10285,492.4
10286,492.4
10287,492.4
10288,492.4
10289,492.4
10290,492.4
10291,492.4
10292,492.4
10293,492.4
10294,492.4
10295,492.4
10296,492.4
10297,492.4
10298,492.4
10299,492.4
10300,492.4
10301,492.4
10302,492.4
10303,492.4
10304,492.4
10305,492.4
10306,492.4
10307,492.4
10308,492.4
10309,492.4
10310,492.4
10311,492.4
10312,492.4
10313,492.4
10314,492.4
10315,492.4
10316,492.4
10317,492.4
10318,492.4
10319,492.4
10320,492.4
10321,492.4
10322,492.4
10323,492.4
10324,492.4
10325,492.4
10326,492.4
10327,492.4
10328,492.4
10329,492.4
10330,492.4
10331,492.4
10332,492.4
10333,492.4
10334,492.4
10335,492.4
10336,492.4
10337,492.4
10338,492.4
10339,492.4
10340,492.4
10341,492.4
10342,492.4
10343,492.4
10344,492.4
10345,492.4
10346,492.4
10347,492.4
10348,492.4
10349,492.4
10350,492.4
10351,492.4
10352,492.4
10353,492.4
10354,492.4
10355,492.4
10356,492.4
10357,492.4
10358,492.4
10359,492.4
10360,492.4
10361,492.4
10362,492.4
10363,492.4
10364,492.4
10365,492.4
10366,492.4
10367,492.4
10368,492.4
10369,492.4
10370,492.4
10371,492.4
10372,492.4
10373,492.4
10374,492.4
10375,492.4
10376,492.4
10377,492.4
10378,492.4
10379,492.4
10380,492.4
10381,492.4
10382,492.4
10383,492.4
10384,492.4
10385,492.4
10386,492.4
10387,492.4
10388,492.4
10389,492.4
10390,492.4
10391,492.4
10392,492.4
10393,492.4
10394,492.4
10395,492.4
10396,492.4
10397,492.4
10398,492.4
10399,492.4
10400,492.4
10401,492.4
10402,492.4
10403,492.4
10404,492.4
10405,492.4
10406,492.4
10407,492.4
10408,492.4
10409,492.4
10410,492.4
10411,492.4
10412,492.4
10413,492.4
10414,492.4
10415,492.4
10416,492.4
10417,492.4
10418,492.4
10419,492.4
10420,492.4
10421,492.4
10422,492.4
10423,492.4
10424,492.4
10425,492.4
10426,492.4
10427,492.4
10428,492.4
10429,492.4
10430,492.4
10431,492.4
10432,492.4
10433,492.4
10434,492.4
10435,492.4
10436,492.4
10437,492.4
10438,492.4
10439,492.4
10440,492.4
10441,492.4
10442,492.4
10443,492.4
10444,492.4
10445,492.4
10446,492.4
10447,492.4
10448,492.4
10449,492.4
10450,492.4
10451,492.4
10452,492.4
10453,492.4
10454,492.4
10455,492.4
10456,492.4
10457,492.4
10458,492.4
10459,492.4
10460,492.4
10461,492.4
10462,492.4
10463,492.4
10464,492.4
10465,492.4
10466,492.4
10467,492.4
10468,492.4
10469,492.4
10470,492.4
10471,492.4
10472,492.4
10473,492.4
10474,492.4
10475,492.4
10476,492.4
10477,492.4
10478,492.4
10479,492.4
10480,492.4
10481,492.4
10482,492.4
10483,492.4
10484,492.4
10485,492.4
10486,492.4
10487,492.4
10488,492.4
10489,492.4
10490,492.4
10491,492.4
10492,492.4
10493,492.4
10494,492.4
10495,492.4
10496,492.4
10497,492.4
10498,492.4
10499,492.4
10500,492.4
10501,492.4
10502,492.4
10503,492.4
10504,492.4
10505,492.4
10506,492.4
10507,492.4
10508,492.4
10509,492.4
10510,492.4
10511,492.4
10512,492.4
10513,492.4
10514,492.4
10515,492.4
10516,492.4
10517,492.4
10518,492.4
10519,492.4
10520,492.4
10521,492.4
10522,492.4
10523,492.4
10524,492.4
10525,492.4
10526,492.4
10527,492.4
10528,492.4
10529,492.4
10530,492.4
10531,492.4
10532,492.4
10533,492.4
10534,492.4
10535,492.4
10536,492.4
10537,492.4
10538,492.4
10539,492.4
10540,492.4
10541,492.4
10542,492.4
10543,492.4
10544,492.4
10545,492.4
10546,492.4
10547,492.4
10548,492.4
10549,492.4
10550,492.4
10551,492.4
10552,492.4
10553,492.4
10554,492.4
10555,492.4
10556,492.4
10557,492.4
10558,492.4
10559,492.4
10560,492.4
10561,492.4
10562,492.4
10563,492.4
10564,492.4
10565,492.4
10566,492.4
10567,492.4
10568,492.4
10569,492.4
10570,492.4
10571,492.4
10572,492.4
10573,492.4
10574,492.4
10575,492.4
10576,492.4
10577,492.4
10578,492.4
10579,492.4
10580,492.4
10581,492.4
10582,492.4
10583,492.4
10584,492.4
10585,492.4
10586,492.4
10587,492.4
10588,492.4
10589,492.4
10590,492.4
10591,492.4
10592,492.4
10593,492.4
10594,492.4
10595,492.4
10596,492.4
10597,492.4
10598,492.4
10599,492.4
10600,492.4
10601,492.4
10602,492.4
10603,492.4
10604,492.4
10605,492.4
10606,492.4
10607,492.4
10608,492.4
10609,492.4
10610,492.4
10611,492.4
10612,492.4
10613,492.4
10614,492.4
10615,492.4
10616,492.4
10617,492.4
10618,492.4
10619,492.4
10620,492.4
10621,492.4
10622,492.4
10623,492.4
10624,492.4
10625,492.4
10626,492.4
10627,492.4
10628,492.4
10629,492.4
10630,492.4
10631,492.4
10632,492.4
10633,492.4
10634,492.4
10635,492.4
10636,492.4
10637,492.4
10638,492.4
10639,492.4
10640,492.4
10641,492.4
10642,492.4
10643,492.4
10644,492.4
10645,492.4
10646,492.4
10647,492.4
10648,492.4
10649,492.4
10650,492.4
10651,492.4
10652,492.4
10653,492.4
10654,492.4
10655,492.4
10656,492.4
10657,492.4
10658,492.4
10659,492.4
10660,492.4
10661,492.4
10662,492.4
10663,492.4
10664,492.4
10665,492.4
10666,492.4
10667,492.4
10668,492.4
10669,492.4
10670,492.4
10671,492.4
10672,492.4
10673,492.4
10674,492.4
10675,492.4
10676,492.4
10677,492.4
10678,492.4
10679,492.4
10680,492.4
10681,492.4
10682,492.4
10683,492.4
10684,492.4
10685,492.4
10686,492.4
10687,492.4
10688,492.4
10689,492.4
10690,492.4
10691,492.4
10692,492.4
10693,492.4
10694,492.4
10695,492.4
10696,492.4
10697,492.4
10698,492.4
10699,492.4
10700,492.4
10701,492.4
10702,492.4
10703,492.4
10704,492.4
10705,492.4
10706,492.4
10707,492.4
10708,492.4
10709,492.4
10710,492.4
10711,492.4
10712,492.4
10713,492.4
10714,492.4
10715,492.4
10716,492.4
10717,492.4
10718,492.4
10719,492.4
10720,492.4
10721,492.4
10722,492.4
10723,492.4
10724,492.4
10725,492.4
10726,492.4
10727,492.4
10728,492.4
10729,492.4
10730,492.4
10731,492.4
10732,492.4
10733,492.4
10734,492.4
10735,492.4
10736,492.4
10737,492.4
10738,492.4
10739,492.4
10740,492.4
10741,492.4
10742,492.4
10743,492.4
10744,492.4
10745,492.4
10746,492.4
10747,492.4
10748,492.4
10749,492.4
10750,492.4
10751,492.4
10752,492.4
10753,492.4
10754,492.4
10755,492.4
10756,492.4
10757,492.4
10758,492.4
10759,492.4
10760,492.4
10761,492.4
10762,492.4
10763,492.4
10764,492.4
10765,492.4
10766,492.4
10767,492.4
10768,492.4
10769,492.4
10770,492.4
10771,492.4
10772,492.4
10773,492.4
10774,492.4
10775,492.4
10776,492.4
10777,492.4
10778,492.4
10779,492.4
10780,492.4
10781,492.4
10782,492.4
10783,492.4
10784,492.4
10785,492.4
10786,492.4
10787,492.4
10788,492.4
10789,492.4
10790,492.4
10791,492.4
10792,492.4
10793,492.4
10794,492.4
10795,492.4
10796,492.4
10797,492.4
10798,492.4
10799,492.4
10800,492.4
10801,492.4
10802,492.4
10803,492.4
10804,492.4
10805,492.4
10806,492.4
10807,492.4
10808,492.4
10809,492.4
10810,492.4
10811,492.4
10812,492.4
10813,492.4
10814,492.4
10815,492.4
10816,492.4
10817,492.4
10818,492.4
10819,492.4
10820,492.4
10821,492.4
10822,492.4
10823,492.4
10824,492.4
10825,492.4
10826,492.4
10827,492.4
10828,492.4
10829,492.4
10830,492.4
10831,492.4
10832,492.4
10833,492.4
10834,492.4
10835,492.4
10836,492.4
10837,492.4
10838,492.4
10839,492.4
10840,492.4
10841,492.4
10842,492.4
10843,492.4
10844,492.4
10845,492.4
10846,492.4
10847,492.4
10848,492.4
10849,492.4
10850,492.4
10851,492.4
10852,492.4
10853,492.4
10854,492.4
10855,492.4
10856,492.4
10857,492.4
10858,492.4
10859,492.4
10860,492.4
10861,492.4
10862,492.4
10863,492.4
10864,492.4
10865,492.4
10866,492.4
10867,492.4
10868,492.4
10869,492.4
10870,492.4
10871,492.4
10872,492.4
10873,492.4
10874,492.4
10875,492.4
10876,492.4
10877,492.4
10878,492.4
10879,492.4
10880,492.4
10881,492.4
10882,492.4
10883,492.4
10884,492.4
10885,492.4
10886,492.4
10887,492.4
10888,492.4
10889,492.4
10890,492.4
10891,492.4
10892,492.4
10893,492.4
10894,492.4
10895,492.4
10896,492.4
10897,492.4
10898,492.4
10899,492.4
10900,492.4
10901,492.4
10902,492.4
10903,492.4
10904,492.4
10905,492.4
10906,492.4
10907,492.4
10908,492.4
10909,492.4
10910,492.4
10911,492.4
10912,492.4
10913,492.4
10914,492.4
10915,492.4
10916,492.4
10917,492.4
10918,492.4
10919,492.4
10920,492.4
10921,492.4
10922,492.4
10923,492.4
10924,492.4
10925,492.4
10926,492.4
10927,492.4
10928,492.4
10929,492.4
10930,492.4
10931,492.4
10932,492.4
10933,492.4
10934,492.4
10935,492.4
10936,492.4
10937,492.4
10938,492.4
10939,492.4
10940,492.4
10941,492.4
10942,492.4
10943,492.4
10944,492.4
10945,492.4
10946,492.4
10947,492.4
10948,492.4
10949,492.4
10950,492.4
10951,492.4
10952,492.4
10953,492.4
10954,492.4
10955,492.4
10956,492.4
10957,492.4
10958,492.4
10959,492.4
10960,492.4
10961,492.4
10962,492.4
10963,492.4
10964,492.4
10965,492.4
10966,492.4
10967,492.4
10968,492.4
10969,492.4
10970,492.4
10971,492.4
10972,492.4
10973,492.4
10974,492.4
10975,492.4
10976,492.4
10977,492.4
10978,492.4
10979,492.4
10980,492.4
10981,492.4
10982,492.4
10983,492.4
10984,492.4
10985,492.4
10986,492.4
10987,492.4
10988,492.4
10989,492.4
10990,492.4
10991,492.4
10992,492.4
10993,492.4
10994,492.4
10995,492.4
10996,492.4
10997,492.4
10998,492.4
10999,492.4
11000,492.4
11001,492.4
11002,492.4
11003,492.4
11004,492.4
11005,492.4
11006,492.4
11007,492.4
11008,492.4
11009,492.4
11010,492.4
11011,492.4
11012,492.4
11013,492.4
11014,492.4
11015,492.4
11016,492.4
11017,492.4
11018,492.4
11019,492.4
11020,492.4
11021,492.4
11022,492.4
11023,492.4
11024,492.4
11025,492.4
11026,492.4
11027,492.4
11028,492.4
11029,492.4
11030,492.4
11031,492.4
11032,492.4
11033,492.4
11034,492.4
11035,492.4
11036,492.4
11037,492.4
11038,492.4
11039,492.4
11040,492.4
11041,492.4
11042,492.4
11043,492.4
11044,492.4
11045,492.4
11046,492.4
11047,492.4
11048,492.4
11049,492.4
11050,492.4
11051,492.4
11052,492.4
11053,492.4
11054,492.4
11055,492.4
11056,492.4
11057,492.4
11058,492.4
11059,492.4
11060,492.4
11061,492.4
11062,492.4
11063,492.4
11064,492.4
11065,492.4
11066,492.4
11067,492.4
11068,492.4
11069,492.4
11070,492.4
11071,492.4
11072,492.4
11073,492.4
11074,492.4
11075,492.4
11076,492.4
11077,492.4
11078,492.4
11079,492.4
11080,492.4
11081,492.4
11082,492.4
11083,492.4
11084,492.4
11085,492.4
11086,492.4
11087,492.4
11088,492.4
11089,492.4
11090,492.4
11091,492.4
11092,492.4
11093,492.4
11094,492.4
11095,492.4
11096,492.4
11097,492.4
11098,492.4
11099,492.4
11100,492.4
11101,492.4
11102,492.4
11103,492.4
11104,492.4
11105,492.4
11106,492.4
11107,492.4
11108,492.4
11109,492.4
11110,492.4
11111,492.4
11112,492.4
11113,492.4
11114,492.4
11115,492.4
11116,492.4
11117,492.4
11118,492.4
11119,492.4
11120,492.4
11121,492.4
11122,492.4
11123,492.4
11124,492.4
11125,492.4
11126,492.4
11127,492.4
11128,492.4
11129,492.4
11130,492.4
11131,492.4
11132,492.4
11133,492.4
11134,492.4
11135,492.4
11136,492.4
11137,492.4
11138,492.4
11139,492.4
11140,492.4
11141,492.4
11142,492.4
11143,492.4
11144,492.4
11145,492.4
11146,492.4
11147,492.4
11148,492.4
11149,492.4
11150,492.4
11151,492.4
11152,492.4
11153,492.4
11154,492.4
11155,492.4
11156,492.4
11157,492.4
11158,492.4
11159,492.4
11160,492.4
11161,492.4
11162,492.4
11163,492.4
11164,492.4
11165,492.4
11166,492.4
11167,492.4
11168,492.4
11169,492.4
11170,492.4
11171,492.4
11172,492.4
11173,492.4
11174,492.4
11175,492.4
11176,492.4
11177,492.4
11178,492.4
11179,492.4
11180,492.4
11181,492.4
11182,492.4
11183,492.4
11184,492.4
11185,492.4
11186,492.4
11187,492.4
11188,492.4
11189,492.4
11190,492.4
11191,492.4
11192,492.4
11193,492.4
11194,492.4
11195,492.4
11196,492.4
11197,492.4
11198,492.4
11199,492.4
11200,492.4
11201,492.4
11202,492.4
11203,492.4
11204,492.4
11205,492.4
11206,492.4
11207,492.4
11208,492.4
11209,492.4
11210,492.4
11211,492.4
11212,492.4
11213,492.4
11214,492.4
11215,492.4
11216,492.4
11217,492.4
11218,492.4
11219,492.4
11220,492.4
11221,492.4
11222,492.4
11223,492.4
11224,492.4
11225,492.4
11226,492.4
11227,492.4
11228,492.4
11229,492.4
11230,492.4
11231,492.4
11232,492.4
11233,492.4
11234,492.4
11235,492.4
11236,492.4
11237,492.4
11238,492.4
11239,492.4
11240,492.4
11241,492.4
11242,492.4
11243,492.4
11244,492.4
11245,492.4
11246,492.4
11247,492.4
11248,492.4
11249,492.4
11250,492.4
11251,492.4
11252,492.4
11253,492.4
11254,492.4
11255,492.4
11256,492.4
11257,492.4
11258,492.4
11259,492.4
11260,492.4
11261,492.4
11262,492.4
11263,492.4
11264,492.4
11265,492.4
11266,492.4
11267,492.4
11268,492.4
11269,492.4
11270,492.4
11271,492.4
11272,492.4
11273,492.4
11274,492.4
11275,492.4
11276,492.4
11277,492.4
11278,492.4
11279,492.4
11280,492.4
11281,492.4
11282,492.4
11283,492.4
11284,492.4
11285,492.4
11286,492.4
11287,492.4
11288,492.4
11289,492.4
11290,492.4
11291,492.4
11292,492.4
11293,492.4
11294,492.4
11295,492.4
11296,492.4
11297,492.4
11298,492.4
11299,492.4
11300,492.4
11301,492.4
11302,492.4
11303,492.4
11304,492.4
11305,492.4
11306,492.4
11307,492.4
11308,492.4
11309,492.4
11310,492.4
11311,492.4
11312,492.4
11313,492.4
11314,492.4
11315,492.4
11316,492.4
11317,492.4
11318,492.4
11319,492.4
11320,492.4
11321,492.4
11322,492.4
11323,492.4
11324,492.4
11325,492.4
11326,492.4
11327,492.4
11328,492.4
11329,492.4
11330,492.4
11331,492.4
11332,492.4
11333,492.4
11334,492.4
11335,492.4
11336,492.4
11337,492.4
11338,492.4
11339,492.4
11340,492.4
11341,492.4
11342,492.4
11343,492.4
11344,492.4
11345,492.4
11346,492.4
11347,492.4
11348,492.4
11349,492.4
11350,492.4
11351,492.4
11352,492.4
11353,492.4
11354,492.4
11355,492.4
11356,492.4
11357,492.4
11358,492.4
11359,492.4
11360,492.4
11361,492.4
11362,492.4
11363,492.4
11364,492.4
11365,492.4
11366,492.4
11367,492.4
11368,492.4
11369,492.4
11370,492.4
11371,492.4
11372,492.4
11373,492.4
11374,492.4
11375,492.4
11376,492.4
11377,492.4
11378,492.4
11379,492.4
11380,492.4
11381,492.4
11382,492.4
11383,492.4
11384,492.4
11385,492.4
11386,492.4
11387,492.4
11388,492.4
11389,492.4
11390,492.4
11391,492.4
11392,492.4
11393,492.4
11394,492.4
11395,492.4
11396,492.4
11397,492.4
11398,492.4
11399,492.4
11400,492.4
11401,492.4
11402,492.4
11403,492.4
11404,492.4
11405,492.4
11406,492.4
11407,492.4
11408,492.4
11409,492.4
11410,492.4
11411,492.4
11412,492.4
11413,492.4
11414,492.4
11415,492.4
11416,492.4
11417,492.4
11418,492.4
11419,492.4
11420,492.4
11421,492.4
11422,492.4
11423,492.4
11424,492.4
11425,492.4
11426,492.4
11427,492.4
11428,492.4
11429,492.4
11430,492.4
11431,492.4
11432,492.4
11433,492.4
11434,492.4
11435,492.4
11436,492.4
11437,492.4
11438,492.4
11439,492.4
11440,492.4
11441,492.4
11442,492.4
11443,492.4
11444,492.4
11445,492.4
11446,492.4
11447,492.4
11448,492.4
11449,492.4
11450,492.4
11451,492.4
11452,492.4
11453,492.4
11454,492.4
11455,492.4
11456,492.4
11457,492.4
11458,492.4
11459,492.4
11460,492.4
11461,492.4
11462,492.4
11463,492.4
11464,492.4
11465,492.4
11466,492.4
11467,492.4
11468,492.4
11469,492.4
11470,492.4
11471,492.4
11472,492.4
11473,492.4
11474,492.4
11475,492.4
11476,492.4
11477,492.4
11478,492.4
11479,492.4
11480,492.4
11481,492.4
11482,492.4
11483,492.4
11484,492.4
11485,492.4
11486,492.4
11487,492.4
11488,492.4
11489,492.4
11490,492.4
11491,492.4
11492,492.4
11493,492.4
11494,492.4
11495,492.4
11496,492.4
11497,492.4
11498,492.4
11499,492.4
11500,492.4
11501,492.4
11502,492.4
11503,492.4
11504,492.4
11505,492.4
11506,492.4
11507,492.4
11508,492.4
11509,492.4
11510,492.4
11511,492.4
11512,492.4
11513,492.4
11514,492.4
11515,492.4
11516,492.4
11517,492.4
11518,492.4
11519,492.4
11520,492.4
11521,492.4
11522,492.4
11523,492.4
11524,492.4
11525,492.4
11526,492.4
11527,492.4
11528,492.4
11529,492.4
11530,492.4
11531,492.4
11532,492.4
11533,492.4
11534,492.4
11535,492.4
11536,492.4
11537,492.4
11538,492.4
11539,492.4
11540,492.4
11541,492.4
11542,492.4
11543,492.4
11544,492.4
11545,492.4
11546,492.4
11547,492.4
11548,492.4
11549,492.4
11550,492.4
11551,492.4
11552,492.4
11553,492.4
11554,492.4
11555,492.4
11556,492.4
11557,492.4
11558,492.4
11559,492.4
11560,492.4
11561,492.4
11562,492.4
11563,492.4
11564,492.4
11565,492.4
11566,492.4
11567,492.4
11568,492.4
11569,492.4
11570,492.4
11571,492.4
11572,492.4
11573,492.4
11574,492.4
11575,492.4
11576,492.4
11577,492.4
11578,492.4
11579,492.4
11580,492.4
11581,492.4
11582,492.4
11583,492.4
11584,492.4
11585,492.4
11586,492.4
11587,492.4
11588,492.4
11589,492.4
11590,492.4
11591,492.4
11592,492.4
11593,492.4
11594,492.4
11595,492.4
11596,492.4
11597,492.4
11598,492.4
11599,492.4
11600,492.4
11601,492.4
11602,492.4
11603,492.4
11604,492.4
11605,492.4
11606,492.4
11607,492.4
11608,492.4
11609,492.4
11610,492.4
11611,492.4
11612,492.4
11613,492.4
11614,492.4
11615,492.4
11616,492.4
11617,492.4
11618,492.4
11619,492.4
11620,492.4
11621,492.4
11622,492.4
11623,492.4
11624,492.4
11625,492.4
11626,492.4
11627,492.4
11628,492.4
11629,492.4
11630,492.4
11631,492.4
11632,492.4
11633,492.4
11634,492.4
11635,492.4
11636,492.4
11637,492.4
11638,492.4
11639,492.4
11640,492.4
11641,492.4
11642,492.4
11643,492.4
11644,492.4
11645,492.4
11646,492.4
11647,492.4
11648,492.4
11649,492.4
11650,492.4
11651,492.4
11652,492.4
11653,492.4
11654,492.4
11655,492.4
11656,492.4
11657,492.4
11658,492.4
11659,492.4
11660,492.4
11661,492.4
11662,492.4
11663,492.4
11664,492.4
11665,492.4
11666,492.4
11667,492.4
11668,492.4
11669,492.4
11670,492.4
11671,492.4
11672,492.4
11673,492.4
11674,492.4
11675,492.4
11676,492.4
11677,492.4
11678,492.4
11679,492.4
11680,492.4
11681,492.4
11682,492.4
11683,492.4
11684,492.4
11685,492.4
11686,492.4
11687,492.4
11688,492.4
11689,492.4
11690,492.4
11691,492.4
11692,492.4
11693,492.4
11694,492.4
11695,492.4
11696,492.4
11697,492.4
11698,492.4
11699,492.4
11700,492.4
11701,492.4
11702,492.4
11703,492.4
11704,492.4
11705,492.4
11706,492.4
11707,492.4
11708,492.4
11709,492.4
11710,492.4
11711,492.4
11712,492.4
11713,492.4
11714,492.4
11715,492.4
11716,492.4
11717,492.4
11718,492.4
11719,492.4
11720,492.4
11721,492.4
11722,492.4
11723,492.4
11724,492.4
11725,492.4
11726,492.4
11727,492.4
11728,492.4
11729,492.4
11730,492.4
11731,492.4
11732,492.4
11733,492.4
11734,492.4
11735,492.4
11736,492.4
11737,492.4
11738,492.4
11739,492.4
11740,492.4
11741,492.4
11742,492.4
11743,492.4
11744,492.4
11745,492.4
11746,492.4
11747,492.4
11748,492.4
11749,492.4
11750,492.4
11751,492.4
11752,492.4
11753,492.4
11754,492.4
11755,492.4
11756,492.4
11757,492.4
11758,492.4
11759,492.4
11760,492.4
11761,492.4
11762,492.4
11763,492.4
11764,492.4
11765,492.4
11766,492.4
11767,492.4
11768,492.4
11769,492.4
11770,492.4
11771,492.4
11772,492.4
11773,492.4
11774,492.4
11775,492.4
11776,492.4
11777,492.4
11778,492.4
11779,492.4
11780,492.4
11781,492.4
11782,492.4
11783,492.4
11784,492.4
11785,492.4
11786,492.4
11787,492.4
11788,492.4
11789,492.4
11790,492.4
11791,492.4
11792,492.4
11793,492.4
11794,492.4
11795,492.4
11796,492.4
11797,492.4
11798,492.4
11799,492.4
11800,492.4
11801,492.4
11802,492.4
11803,492.4
11804,492.4
11805,492.4
11806,492.4
11807,492.4
11808,492.4
11809,492.4
11810,492.4
11811,492.4
11812,492.4
11813,492.4
11814,492.4
11815,492.4
11816,492.4
11817,492.4
11818,492.4
11819,492.4
11820,492.4
11821,492.4
11822,492.4
11823,492.4
11824,492.4
11825,492.4
11826,492.4
11827,492.4
11828,492.4
11829,492.4
11830,492.4
11831,492.4
11832,492.4
11833,492.4
11834,492.4
11835,492.4
11836,492.4
11837,492.4
11838,492.4
11839,492.4
11840,492.4
11841,492.4
11842,492.4
11843,492.4
11844,492.4
11845,492.4
11846,492.4
11847,492.4
11848,492.4
11849,492.4
11850,492.4
11851,492.4
11852,492.4
11853,492.4
11854,492.4
11855,492.4
11856,492.4
11857,492.4
11858,492.4
11859,492.4
11860,492.4
11861,492.4
11862,492.4
11863,492.4
11864,492.4
11865,492.4
11866,492.4
11867,492.4
11868,492.4
11869,492.4
11870,492.4
11871,492.4
11872,492.4
11873,492.4
11874,492.4
11875,492.4
11876,492.4
11877,492.4
11878,492.4
11879,492.4
11880,492.4
11881,492.4
11882,492.4
11883,492.4
11884,492.4
11885,492.4
11886,492.4
11887,492.4
11888,492.4
11889,492.4
11890,492.4
11891,492.4
11892,492.4
11893,492.4
11894,492.4
11895,492.4
11896,492.4
11897,492.4
11898,492.4
11899,492.4
11900,492.4
11901,492.4
11902,492.4
11903,492.4
11904,492.4
11905,492.4
11906,492.4
11907,492.4
11908,492.4
11909,492.4
11910,492.4
11911,492.4
11912,492.4
11913,492.4
11914,492.4
11915,492.4
11916,492.4
11917,492.4
11918,492.4
11919,492.4
11920,492.4
11921,492.4
11922,492.4
11923,492.4
11924,492.4
11925,492.4
11926,492.4
11927,492.4
11928,492.4
11929,492.4
11930,492.4
11931,492.4
11932,492.4
11933,492.4
11934,492.4
11935,492.4
11936,492.4
11937,492.4
11938,492.4
11939,492.4
11940,492.4
11941,492.4
11942,492.4
11943,492.4
11944,492.4
11945,492.4
11946,492.4
11947,492.4
11948,492.4
11949,492.4
11950,492.4
11951,492.4
11952,492.4
11953,492.4
11954,492.4
11955,492.4
11956,492.4
11957,492.4
11958,492.4
11959,492.4
11960,492.4
11961,492.4
11962,492.4
11963,492.4
11964,492.4
11965,492.4
11966,492.4
11967,492.4
11968,492.4
11969,492.4
11970,492.4
11971,492.4
11972,492.4
11973,492.4
11974,492.4
11975,492.4
11976,492.4
11977,492.4
11978,492.4
11979,492.4
11980,492.4
11981,492.4
11982,492.4
11983,492.4
11984,492.4
11985,492.4
11986,492.4
11987,492.4
11988,492.4
11989,492.4
11990,492.4
11991,492.4
11992,492.4
11993,492.4
11994,492.4
11995,492.4
11996,492.4
11997,492.4
11998,492.4
11999,492.4
12000,492.4
12001,492.4
12002,492.4
12003,492.4
12004,492.4
12005,492.4
12006,492.4
12007,492.4
12008,492.4
12009,492.4
12010,492.4
12011,492.4
12012,492.4
12013,492.4
12014,492.4
12015,492.4
12016,492.4
12017,492.4
12018,492.4
12019,492.4
12020,492.4
12021,492.4
12022,492.4
12023,492.4
12024,492.4
12025,492.4
12026,492.4
12027,492.4
12028,492.4
12029,492.4
12030,492.4
12031,492.4
12032,492.4
12033,492.4
12034,492.4
12035,492.4
12036,492.4
12037,492.4
12038,492.4
12039,492.4
12040,492.4
12041,492.4
12042,492.4
12043,492.4
12044,492.4
12045,492.4
12046,492.4
12047,492.4
12048,492.4
12049,492.4
12050,492.4
12051,492.4
12052,492.4
12053,492.4
12054,492.4
12055,492.4
12056,492.4
12057,492.4
12058,492.4
12059,492.4
12060,492.4
12061,492.4
12062,492.4
12063,492.4
12064,492.4
12065,492.4
12066,492.4
12067,492.4
12068,492.4
12069,492.4
12070,492.4
12071,492.4
12072,492.4
12073,492.4
12074,492.4
12075,492.4
12076,492.4
12077,492.4
12078,492.4
12079,492.4
12080,492.4
12081,492.4
12082,492.4
12083,492.4
12084,492.4
12085,492.4
12086,492.4
12087,492.4
12088,492.4
12089,492.4
12090,492.4
12091,492.4
12092,492.4
12093,492.4
12094,492.4
12095,492.4
12096,492.4
12097,492.4
12098,492.4
12099,492.4
12100,492.4
12101,492.4
12102,492.4
12103,492.4
12104,492.4
12105,492.4
12106,492.4
12107,492.4
12108,492.4
12109,492.4
12110,492.4
12111,492.4
12112,492.4
12113,492.4
12114,492.4
12115,492.4
12116,492.4
12117,492.4
12118,492.4
12119,492.4
12120,492.4
12121,492.4
12122,492.4
12123,492.4
12124,492.4
12125,492.4
12126,492.4
12127,492.4
12128,492.4
12129,492.4
12130,492.4
12131,492.4
12132,492.4
12133,492.4
12134,492.4
12135,492.4
12136,492.4
12137,492.4
12138,492.4
12139,492.4
12140,492.4
12141,492.4
12142,492.4
12143,492.4
12144,492.4
12145,492.4
12146,492.4
12147,492.4
12148,492.4
12149,492.4
12150,492.4
12151,492.4
12152,492.4
12153,492.4
12154,492.4
12155,492.4
12156,492.4
12157,492.4
12158,492.4
12159,492.4
12160,492.4
12161,492.4
12162,492.4
12163,492.4
12164,492.4
12165,492.4
12166,492.4
12167,492.4
12168,492.4
12169,492.4
12170,492.4
12171,492.4
12172,492.4
12173,492.4
12174,492.4
12175,492.4
12176,492.4
12177,492.4
12178,492.4
12179,492.4
12180,492.4
12181,492.4
12182,492.4
12183,492.4
12184,492.4
12185,492.4
12186,492.4
12187,492.4
12188,492.4
12189,492.4
12190,492.4
12191,492.4
12192,492.4
12193,492.4
12194,492.4
12195,492.4
12196,492.4
12197,492.4
12198,492.4
12199,492.4
12200,492.4
12201,492.4
12202,492.4
12203,492.4
12204,492.4
12205,492.4
12206,492.4
12207,492.4
12208,492.4
12209,492.4
12210,492.4
12211,492.4
12212,492.4
12213,492.4
12214,492.4
12215,492.4
12216,492.4
12217,492.4
12218,492.4
12219,492.4
12220,492.4
12221,492.4
12222,492.4
12223,492.4
12224,492.4
12225,492.4
12226,492.4
12227,492.4
12228,492.4
12229,492.4
12230,492.4
12231,492.4
12232,492.4
12233,492.4
12234,492.4
12235,492.4
12236,492.4
12237,492.4
12238,492.4
12239,492.4
12240,492.4
12241,492.4
12242,492.4
12243,492.4
12244,492.4
12245,492.4
12246,492.4
12247,492.4
12248,492.4
12249,492.4
12250,492.4
12251,492.4
12252,492.4
12253,492.4
12254,492.4
12255,492.4
12256,492.4
12257,492.4
12258,492.4
12259,492.4
12260,492.4
12261,492.4
12262,492.4
12263,492.4
12264,492.4
12265,492.4
12266,492.4
12267,492.4
12268,492.4
12269,492.4
12270,492.4
12271,492.4
12272,492.4
12273,492.4
12274,492.4
12275,492.4
12276,492.4
12277,492.4
12278,492.4
12279,492.4
12280,492.4
12281,492.4
12282,492.4
12283,492.4
12284,492.4
12285,492.4
12286,492.4
12287,492.4
12288,492.4
12289,492.4
12290,492.4
12291,492.4
12292,492.4
12293,492.4
12294,492.4
12295,492.4
12296,492.4
12297,492.4
12298,492.4
12299,492.4
12300,492.4
12301,492.4
12302,492.4
12303,492.4
12304,492.4
12305,492.4
12306,492.4
12307,492.4
12308,492.4
12309,492.4
12310,492.4
12311,492.4
12312,492.4
12313,492.4
12314,492.4
12315,492.4
12316,492.4
12317,492.4
12318,492.4
12319,492.4
12320,492.4
12321,492.4
12322,492.4
12323,492.4
12324,492.4
12325,492.4
12326,492.4
12327,492.4
12328,492.4
12329,492.4
12330,492.4
12331,492.4
12332,492.4
12333,492.4
12334,492.4
12335,492.4
12336,492.4
12337,492.4
12338,492.4
12339,492.4
12340,492.4
12341,492.4
12342,492.4
12343,492.4
12344,492.4
12345,492.4
12346,492.4
12347,492.4
12348,492.4
12349,492.4
12350,492.4
12351,492.4
12352,492.4
12353,492.4
12354,492.4
12355,492.4
12356,492.4
12357,492.4
12358,492.4
12359,492.4
12360,492.4
12361,492.4
12362,492.4
12363,492.4
12364,492.4
12365,492.4
12366,492.4
12367,492.4
12368,492.4
12369,492.4
12370,492.4
12371,492.4
12372,492.4
12373,492.4
12374,492.4
12375,492.4
12376,492.4
12377,492.4
12378,492.4
12379,492.4
12380,492.4
12381,492.4
12382,492.4
12383,492.4
12384,492.4
12385,492.4
12386,492.4
12387,492.4
12388,492.4
12389,492.4
12390,492.4
12391,492.4
12392,492.4
12393,492.4
12394,492.4
12395,492.4
12396,492.4
12397,492.4
12398,492.4
12399,492.4
12400,492.4
12401,492.4
12402,492.4
12403,492.4
12404,492.4
12405,492.4
12406,492.4
12407,492.4
12408,492.4
12409,492.4
12410,492.4
12411,492.4
12412,492.4
12413,492.4
12414,492.4
12415,492.4
12416,492.4
12417,492.4
12418,492.4
12419,492.4
12420,492.4
12421,492.4
12422,492.4
12423,492.4
12424,492.4
12425,492.4
12426,492.4
12427,492.4
12428,492.4
12429,492.4
12430,492.4
12431,492.4
12432,492.4
12433,492.4
12434,492.4
12435,492.4
12436,492.4
12437,492.4
12438,492.4
12439,492.4
12440,492.4
12441,492.4
12442,492.4
12443,492.4
12444,492.4
12445,492.4
12446,492.4
12447,492.4
12448,492.4
12449,492.4
12450,492.4
12451,492.4
12452,492.4
12453,492.4
12454,492.4
12455,492.4
12456,492.4
12457,492.4
12458,492.4
12459,492.4
12460,492.4
12461,492.4
12462,492.4
12463,492.4
12464,492.4
12465,492.4
12466,492.4
12467,492.4
12468,492.4
12469,492.4
12470,492.4
12471,492.4
12472,492.4
12473,492.4
12474,492.4
12475,492.4
12476,492.4
12477,492.4
12478,492.4
12479,492.4
12480,492.4
12481,492.4
12482,492.4
12483,492.4
12484,492.4
12485,492.4
12486,492.4
12487,492.4
12488,492.4
12489,492.4
12490,492.4
12491,492.4
12492,492.4
12493,492.4
12494,492.4
12495,492.4
12496,492.4
12497,492.4
12498,492.4
12499,492.4
12500,492.4
12501,492.4
12502,492.4
12503,492.4
12504,492.4
12505,492.4
12506,492.4
12507,492.4
12508,492.4
12509,492.4
12510,492.4
12511,492.4
12512,492.4
12513,492.4
12514,492.4
12515,492.4
12516,492.4
12517,492.4
12518,492.4
12519,492.4
12520,492.4
12521,492.4
12522,492.4
12523,492.4
12524,492.4
12525,492.4
12526,492.4
12527,492.4
12528,492.4
12529,492.4
12530,492.4
12531,492.4
12532,492.4
12533,492.4
12534,492.4
12535,492.4
12536,492.4
12537,492.4
12538,492.4
12539,492.4
12540,492.4
12541,492.4
12542,492.4
12543,492.4
12544,492.4
12545,492.4
12546,492.4
12547,492.4
12548,492.4
12549,492.4
12550,492.4
12551,492.4
12552,492.4
12553,492.4
12554,492.4
12555,492.4
12556,492.4
12557,492.4
12558,492.4
12559,492.4
12560,492.4
12561,492.4
12562,492.4
12563,492.4
12564,492.4
12565,492.4
12566,492.4
12567,492.4
12568,492.4
12569,492.4
12570,492.4
12571,492.4
12572,492.4
12573,492.4
12574,492.4
12575,492.4
12576,492.4
12577,492.4
12578,492.4
12579,492.4
12580,492.4
12581,492.4
12582,492.4
12583,492.4
12584,492.4
12585,492.4
12586,492.4
12587,492.4
12588,492.4
12589,492.4
12590,492.4
12591,492.4
12592,492.4
12593,492.4
12594,492.4
12595,492.4
12596,492.4
12597,492.4
12598,492.4
12599,492.4
12600,492.4
12601,492.4
12602,492.4
12603,492.4
12604,492.4
12605,492.4
12606,492.4
12607,492.4
12608,492.4
12609,492.4
12610,492.4
12611,492.4
12612,492.4
12613,492.4
12614,492.4
12615,492.4
12616,492.4
12617,492.4
12618,492.4
12619,492.4
12620,492.4
12621,492.4
12622,492.4
12623,492.4
12624,492.4
12625,492.4
12626,492.4
12627,492.4
12628,492.4
12629,492.4
12630,492.4
12631,492.4
12632,492.4
12633,492.4
12634,492.4
12635,492.4
12636,492.4
12637,492.4
12638,492.4
12639,492.4
12640,492.4
12641,492.4
12642,492.4
12643,492.4
12644,492.4
12645,492.4
12646,492.4
12647,492.4
12648,492.4
12649,492.4
12650,492.4
12651,492.4
12652,492.4
12653,492.4
12654,492.4
12655,492.4
12656,492.4
12657,492.4
12658,492.4
12659,492.4
12660,492.4
12661,492.4
12662,492.4
12663,492.4
12664,492.4
12665,492.4
12666,492.4
12667,492.4
12668,492.4
12669,492.4
12670,492.4
12671,492.4
12672,492.4
12673,492.4
12674,492.4
12675,492.4
12676,492.4
12677,492.4
12678,492.4
12679,492.4
12680,492.4
12681,492.4
12682,492.4
12683,492.4
12684,492.4
12685,492.4
12686,492.4
12687,492.4
12688,492.4
12689,492.4
12690,492.4
12691,492.4
12692,492.4
12693,492.4
12694,492.4
12695,492.4
12696,492.4
12697,492.4
12698,492.4
12699,492.4
12700,492.4
12701,492.4
12702,492.4
12703,492.4
12704,492.4
12705,492.4
12706,492.4
12707,492.4
12708,492.4
12709,492.4
12710,492.4
12711,492.4
12712,492.4
12713,492.4
12714,492.4
12715,492.4
12716,492.4
12717,492.4
12718,492.4
12719,492.4
12720,492.4
12721,492.4
12722,492.4
12723,492.4
12724,492.4
12725,492.4
12726,492.4
12727,492.4
12728,492.4
12729,492.4
12730,492.4
12731,492.4
12732,492.4
12733,492.4
12734,492.4
12735,492.4
12736,492.4
12737,492.4
12738,492.4
12739,492.4
12740,492.4
12741,492.4
12742,492.4
12743,492.4
12744,492.4
12745,492.4
12746,492.4
12747,492.4
12748,492.4
12749,492.4
12750,492.4
12751,492.4
12752,492.4
12753,492.4
12754,492.4
12755,492.4
12756,492.4
12757,492.4
12758,492.4
12759,492.4
12760,492.4
12761,492.4
12762,492.4
12763,492.4
12764,492.4
12765,492.4
12766,492.4
12767,492.4
12768,492.4
12769,492.4
12770,492.4
12771,492.4
12772,492.4
12773,492.4
12774,492.4
12775,492.4
12776,492.4
12777,492.4
12778,492.4
12779,492.4
12780,492.4
12781,492.4
12782,492.4
12783,492.4
12784,492.4
12785,492.4
12786,492.4
12787,492.4
12788,492.4
12789,492.4
12790,492.4
12791,492.4
12792,492.4
12793,492.4
12794,492.4
12795,492.4
12796,492.4
12797,492.4
12798,492.4
12799,492.4
12800,492.4
12801,492.4
12802,492.4
12803,492.4
12804,492.4
12805,492.4
12806,492.4
12807,492.4
12808,492.4
12809,492.4
12810,492.4
12811,492.4
12812,492.4
12813,492.4
12814,492.4
12815,492.4
12816,492.4
12817,492.4
12818,492.4
12819,492.4
12820,492.4
12821,492.4
12822,492.4
12823,492.4
12824,492.4
12825,492.4
12826,492.4
12827,492.4
12828,492.4
12829,492.4
12830,492.4
12831,492.4
12832,492.4
12833,492.4
12834,492.4
12835,492.4
12836,492.4
12837,492.4
12838,492.4
12839,492.4
12840,492.4
12841,492.4
12842,492.4
12843,492.4
12844,492.4
12845,492.4
12846,492.4
12847,492.4
12848,492.4
12849,492.4
12850,492.4
12851,492.4
12852,492.4
12853,492.4
12854,492.4
12855,492.4
12856,492.4
12857,492.4
12858,492.4
12859,492.4
12860,492.4
12861,492.4
12862,492.4
12863,492.4
12864,492.4
12865,492.4
12866,492.4
12867,492.4
12868,492.4
12869,492.4
12870,492.4
12871,492.4
12872,492.4
12873,492.4
12874,492.4
12875,492.4
12876,492.4
12877,492.4
12878,492.4
12879,492.4
12880,492.4
12881,492.4
12882,492.4
12883,492.4
12884,492.4
12885,492.4
12886,492.4
12887,492.4
12888,492.4
12889,492.4
12890,492.4
12891,492.4
12892,492.4
12893,492.4
12894,492.4
12895,492.4
12896,492.4
12897,492.4
12898,492.4
12899,492.4
12900,492.4
12901,492.4
12902,492.4
12903,492.4
12904,492.4
12905,492.4
12906,492.4
12907,492.4
12908,492.4
12909,492.4
12910,492.4
12911,492.4
12912,492.4
12913,492.4
12914,492.4
12915,492.4
12916,492.4
12917,492.4
12918,492.4
12919,492.4
12920,492.4
12921,492.4
12922,492.4
12923,492.4
12924,492.4
12925,492.4
12926,492.4
12927,492.4
12928,492.4
12929,492.4
12930,492.4
12931,492.4
12932,492.4
12933,492.4
12934,492.4
12935,492.4
12936,492.4
12937,492.4
12938,492.4
12939,492.4
12940,492.4
12941,492.4
12942,492.4
12943,492.4
12944,492.4
12945,492.4
12946,492.4
12947,492.4
12948,492.4
12949,492.4
12950,492.4
12951,492.4
12952,492.4
12953,492.4
12954,492.4
12955,492.4
12956,492.4
12957,492.4
12958,492.4
12959,492.4
12960,492.4
12961,492.4
12962,492.4
12963,492.4
12964,492.4
12965,492.4
12966,492.4
12967,492.4
12968,492.4
12969,492.4
12970,492.4
12971,492.4
12972,492.4
12973,492.4
12974,492.4
12975,492.4
12976,492.4
12977,492.4
12978,492.4
12979,492.4
12980,492.4
12981,492.4
12982,492.4
12983,492.4
12984,492.4
12985,492.4
12986,492.4
12987,492.4
12988,492.4
12989,492.4
12990,492.4
12991,492.4
12992,492.4
12993,492.4
12994,492.4
12995,492.4
12996,492.4
12997,492.4
12998,492.4
12999,492.4
13000,492.4
13001,492.4
13002,492.4
13003,492.4
13004,492.4
13005,492.4
13006,492.4
13007,492.4
13008,492.4
13009,492.4
13010,492.4
13011,492.4
13012,492.4
13013,492.4
13014,492.4
13015,492.4
13016,492.4
13017,492.4
13018,492.4
13019,492.4
13020,492.4
13021,492.4
13022,492.4
13023,492.4
13024,492.4
13025,492.4
13026,492.4
13027,492.4
13028,492.4
13029,492.4
13030,492.4
13031,492.4
13032,492.4
13033,492.4
13034,492.4
13035,492.4
13036,492.4
13037,492.4
13038,492.4
13039,492.4
13040,492.4
13041,492.4
13042,492.4
13043,492.4
13044,492.4
13045,492.4
13046,492.4
13047,492.4
13048,492.4
13049,492.4
13050,492.4
13051,492.4
13052,492.4
13053,492.4
13054,492.4
13055,492.4
13056,492.4
13057,492.4
13058,492.4
13059,492.4
13060,492.4
13061,492.4
13062,492.4
13063,492.4
13064,492.4
13065,492.4
13066,492.4
13067,492.4
13068,492.4
13069,492.4
13070,492.4
13071,492.4
13072,492.4
13073,492.4
13074,492.4
13075,492.4
13076,492.4
13077,492.4
13078,492.4
13079,492.4
13080,492.4
13081,492.4
13082,492.4
13083,492.4
13084,492.4
13085,492.4
13086,492.4
13087,492.4
13088,492.4
13089,492.4
13090,492.4
13091,492.4
13092,492.4
13093,492.4
13094,492.4
13095,492.4
13096,492.4
13097,492.4
13098,492.4
13099,492.4
13100,492.4
13101,492.4
13102,492.4
13103,492.4
13104,492.4
13105,492.4
13106,492.4
13107,492.4
13108,492.4
13109,492.4
13110,492.4
13111,492.4
13112,492.4
13113,492.4
13114,492.4
13115,492.4
13116,492.4
13117,492.4
13118,492.4
13119,492.4
13120,492.4
13121,492.4
13122,492.4
13123,492.4
13124,492.4
13125,492.4
13126,492.4
13127,492.4
13128,492.4
13129,492.4
13130,492.4
13131,492.4
13132,492.4
13133,492.4
13134,492.4
13135,492.4
13136,492.4
13137,492.4
13138,492.4
13139,492.4
13140,492.4
13141,492.4
13142,492.4
13143,492.4
13144,492.4
13145,492.4
13146,492.4
13147,492.4
13148,492.4
13149,492.4
13150,492.4
13151,492.4
13152,492.4
13153,492.4
13154,492.4
13155,492.4
13156,492.4
13157,492.4
13158,492.4
13159,492.4
13160,492.4
13161,492.4
13162,492.4
13163,492.4
13164,492.4
13165,492.4
13166,492.4
13167,492.4
13168,492.4
13169,492.4
13170,492.4
13171,492.4
13172,492.4
13173,492.4
13174,492.4
13175,492.4
13176,492.4
13177,492.4
13178,492.4
13179,492.4
13180,492.4
13181,492.4
13182,492.4
13183,492.4
13184,492.4
13185,492.4
13186,492.4
13187,492.4
13188,492.4
13189,492.4
13190,492.4
13191,492.4
13192,492.4
13193,492.4
13194,492.4
13195,492.4
13196,492.4
13197,492.4
13198,492.4
13199,492.4
13200,492.4
13201,492.4
13202,492.4
13203,492.4
13204,492.4
13205,492.4
13206,492.4
13207,492.4
13208,492.4
13209,492.4
13210,492.4
13211,492.4
13212,492.4
13213,492.4
13214,492.4
13215,492.4
13216,492.4
13217,492.4
13218,492.4
13219,492.4
13220,492.4
13221,492.4
13222,492.4
13223,492.4
13224,492.4
13225,492.4
13226,492.4
13227,492.4
13228,492.4
13229,492.4
13230,492.4
13231,492.4
13232,492.4
13233,492.4
13234,492.4
13235,492.4
13236,492.4
13237,492.4
13238,492.4
13239,492.4
13240,492.4
13241,492.4
13242,492.4
13243,492.4
13244,492.4
13245,492.4
13246,492.4
13247,492.4
13248,492.4
13249,492.4
13250,492.4
13251,492.4
13252,492.4
13253,492.4
13254,492.4
13255,492.4
13256,492.4
13257,492.4
13258,492.4
13259,492.4
13260,492.4
13261,492.4
13262,492.4
13263,492.4
13264,492.4
13265,492.4
13266,492.4
13267,492.4
13268,492.4
13269,492.4
13270,492.4
13271,492.4
13272,492.4
13273,492.4
13274,492.4
13275,492.4
13276,492.4
13277,492.4
13278,492.4
13279,492.4
13280,492.4
13281,492.4
13282,492.4
13283,492.4
13284,492.4
13285,492.4
13286,492.4
13287,492.4
13288,492.4
13289,492.4
13290,492.4
13291,492.4
13292,492.4
13293,492.4
13294,492.4
13295,492.4
13296,492.4
13297,492.4
13298,492.4
13299,492.4
13300,492.4
13301,492.4
13302,492.4
13303,492.4
13304,492.4
13305,492.4
13306,492.4
13307,492.4
13308,492.4
13309,492.4
13310,492.4
13311,492.4
13312,492.4
13313,492.4
13314,492.4
13315,492.4
13316,492.4
13317,492.4
13318,492.4
13319,492.4
13320,492.4
13321,492.4
13322,492.4
13323,492.4
13324,492.4
13325,492.4
13326,492.4
13327,492.4
13328,492.4
13329,492.4
13330,492.4
13331,492.4
13332,492.4
13333,492.4
13334,492.4
13335,492.4
13336,492.4
13337,492.4
13338,492.4
13339,492.4
13340,492.4
13341,492.4
13342,492.4
13343,492.4
13344,492.4
13345,492.4
13346,492.4
13347,492.4
13348,492.4
13349,492.4
13350,492.4
13351,492.4
13352,492.4
13353,492.4
13354,492.4
13355,492.4
13356,492.4
13357,492.4
13358,492.4
13359,492.4
13360,492.4
13361,492.4
13362,492.4
13363,492.4
13364,492.4
13365,492.4
13366,492.4
13367,492.4
13368,492.4
13369,492.4
13370,492.4
13371,492.4
13372,492.4
13373,492.4
13374,492.4
13375,492.4
13376,492.4
13377,492.4
13378,492.4
13379,492.4
13380,492.4
13381,492.4
13382,492.4
13383,492.4
13384,492.4
13385,492.4
13386,492.4
13387,492.4
13388,492.4
13389,492.4
13390,492.4
13391,492.4
13392,492.4
13393,492.4
13394,492.4
13395,492.4
13396,492.4
13397,492.4
13398,492.4
13399,492.4
13400,492.4
13401,492.4
13402,492.4
13403,492.4
13404,492.4
13405,492.4
13406,492.4
13407,492.4
13408,492.4
13409,492.4
13410,492.4
13411,492.4
13412,492.4
13413,492.4
13414,492.4
13415,492.4
13416,492.4
13417,492.4
13418,492.4
13419,492.4
13420,492.4
13421,492.4
13422,492.4
13423,492.4
13424,492.4
13425,492.4
13426,492.4
13427,492.4
13428,492.4
13429,492.4
13430,492.4
13431,492.4
13432,492.4
13433,492.4
13434,492.4
13435,492.4
13436,492.4
13437,492.4
13438,492.4
13439,492.4
13440,492.4
13441,492.4
13442,492.4
13443,492.4
13444,492.4
13445,492.4
13446,492.4
13447,492.4
13448,492.4
13449,492.4
13450,492.4
13451,492.4
13452,492.4
13453,492.4
13454,492.4
13455,492.4
13456,492.4
13457,492.4
13458,492.4
13459,492.4
13460,492.4
13461,492.4
13462,492.4
13463,492.4
13464,492.4
13465,492.4
13466,492.4
13467,492.4
13468,492.4
13469,492.4
13470,492.4
13471,492.4
13472,492.4
13473,492.4
13474,492.4
13475,492.4
13476,492.4
13477,492.4
13478,492.4
13479,492.4
13480,492.4
13481,492.4
13482,492.4
13483,492.4
13484,492.4
13485,492.4
13486,492.4
13487,492.4
13488,492.4
13489,492.4
13490,492.4
13491,492.4
13492,492.4
13493,492.4
13494,492.4
13495,492.4
13496,492.4
13497,492.4
13498,492.4
13499,492.4
13500,492.4
13501,492.4
13502,492.4
13503,492.4
13504,492.4
13505,492.4
13506,492.4
13507,492.4
13508,492.4
13509,492.4
13510,492.4
13511,492.4
13512,492.4
13513,492.4
13514,492.4
13515,492.4
13516,492.4
13517,492.4
13518,492.4
13519,492.4
13520,492.4
13521,492.4
13522,492.4
13523,492.4
13524,492.4
13525,492.4
13526,492.4
13527,492.4
13528,492.4
13529,492.4
13530,492.4
13531,492.4
13532,492.4
13533,492.4
13534,492.4
13535,492.4
13536,492.4
13537,492.4
13538,492.4
13539,492.4
13540,492.4
13541,492.4
13542,492.4
13543,492.4
13544,492.4
13545,492.4
13546,492.4
13547,492.4
13548,492.4
13549,492.4
13550,492.4
13551,492.4
13552,492.4
13553,492.4
13554,492.4
13555,492.4
13556,492.4
13557,492.4
13558,492.4
13559,492.4
13560,492.4
13561,492.4
13562,492.4
13563,492.4
13564,492.4
13565,492.4
13566,492.4
13567,492.4
13568,492.4
13569,492.4
13570,492.4
13571,492.4
13572,492.4
13573,492.4
13574,492.4
13575,492.4
13576,492.4
13577,492.4
13578,492.4
13579,492.4
13580,492.4
13581,492.4
13582,492.4
13583,492.4
13584,492.4
13585,492.4
13586,492.4
13587,492.4
13588,492.4
13589,492.4
13590,492.4
13591,492.4
13592,492.4
13593,492.4
13594,492.4
13595,492.4
13596,492.4
13597,492.4
13598,492.4
13599,492.4
13600,492.4
13601,492.4
13602,492.4
13603,492.4
13604,492.4
13605,492.4
13606,492.4
13607,492.4
13608,492.4
13609,492.4
13610,492.4
13611,492.4
13612,492.4
13613,492.4
13614,492.4
13615,492.4
13616,492.4
13617,492.4
13618,492.4
13619,492.4
13620,492.4
13621,492.4
13622,492.4
13623,492.4
13624,492.4
13625,492.4
13626,492.4
13627,492.4
13628,492.4
13629,492.4
13630,492.4
13631,492.4
13632,492.4
13633,492.4
13634,492.4
13635,492.4
13636,492.4
13637,492.4
13638,492.4
13639,492.4
13640,492.4
13641,492.4
13642,492.4
13643,492.4
13644,492.4
13645,492.4
13646,492.4
13647,492.4
13648,492.4
13649,492.4
13650,492.4
13651,492.4
13652,492.4
13653,492.4
13654,492.4
13655,492.4
13656,492.4
13657,492.4
13658,492.4
13659,492.4
13660,492.4
13661,492.4
13662,492.4
13663,492.4
13664,492.4
13665,492.4
13666,492.4
13667,492.4
13668,492.4
13669,492.4
13670,492.4
13671,492.4
13672,492.4
13673,492.4
13674,492.4
13675,492.4
13676,492.4
13677,492.4
13678,492.4
13679,492.4
13680,492.4
13681,492.4
13682,492.4
13683,492.4
13684,492.4
13685,492.4
13686,492.4
13687,492.4
13688,492.4
13689,492.4
13690,492.4
13691,492.4
13692,492.4
13693,492.4
13694,492.4
13695,492.4
13696,492.4
13697,492.4
13698,492.4
13699,492.4
13700,492.4
13701,492.4
13702,492.4
13703,492.4
13704,492.4
13705,492.4
13706,492.4
13707,492.4
13708,492.4
13709,492.4
13710,492.4
13711,492.4
13712,492.4
13713,492.4
13714,492.4
13715,492.4
13716,492.4
13717,492.4
13718,492.4
13719,492.4
13720,492.4
13721,492.4
13722,492.4
13723,492.4
13724,492.4
13725,492.4
13726,492.4
13727,492.4
13728,492.4
13729,492.4
13730,492.4
13731,492.4
13732,492.4
13733,492.4
13734,492.4
13735,492.4
13736,492.4
13737,492.4
13738,492.4
13739,492.4
13740,492.4
13741,492.4
13742,492.4
13743,492.4
13744,492.4
13745,492.4
13746,492.4
13747,492.4
13748,492.4
13749,492.4
13750,492.4
13751,492.4
13752,492.4
13753,492.4
13754,492.4
13755,492.4
13756,492.4
13757,492.4
13758,492.4
13759,492.4
13760,492.4
13761,492.4
13762,492.4
13763,492.4
13764,492.4
13765,492.4
13766,492.4
13767,492.4
13768,492.4
13769,492.4
13770,492.4
13771,492.4
13772,492.4
13773,492.4
13774,492.4
13775,492.4
13776,492.4
13777,492.4
13778,492.4
13779,492.4
13780,492.4
13781,492.4
13782,492.4
13783,492.4
13784,492.4
13785,492.4
13786,492.4
13787,492.4
13788,492.4
13789,492.4
13790,492.4
13791,492.4
13792,492.4
13793,492.4
13794,492.4
13795,492.4
13796,492.4
13797,492.4
13798,492.4
13799,492.4
13800,492.4
13801,492.4
13802,492.4
13803,492.4
13804,492.4
13805,492.4
13806,492.4
13807,492.4
13808,492.4
13809,492.4
13810,492.4
13811,492.4
13812,492.4
13813,492.4
13814,492.4
13815,492.4
13816,492.4
13817,492.4
13818,492.4
13819,492.4
13820,492.4
13821,492.4
13822,492.4
13823,492.4
13824,492.4
13825,492.4
13826,492.4
13827,492.4
13828,492.4
13829,492.4
13830,492.4
13831,492.4
13832,492.4
13833,492.4
13834,492.4
13835,492.4
13836,492.4
13837,492.4
13838,492.4
13839,492.4
13840,492.4
13841,492.4
13842,492.4
13843,492.4
13844,492.4
13845,492.4
13846,492.4
13847,492.4
13848,492.4
13849,492.4
13850,492.4
13851,492.4
13852,492.4
13853,492.4
13854,492.4
13855,492.4
13856,492.4
13857,492.4
13858,492.4
13859,492.4
13860,492.4
13861,492.4
13862,492.4
13863,492.4
13864,492.4
13865,492.4
13866,492.4
13867,492.4
13868,492.4
13869,492.4
13870,492.4
13871,492.4
13872,492.4
13873,492.4
13874,492.4
13875,492.4
13876,492.4
13877,492.4
13878,492.4
13879,492.4
13880,492.4
13881,492.4
13882,492.4
13883,492.4
13884,492.4
13885,492.4
13886,492.4
13887,492.4
13888,492.4
13889,492.4
13890,492.4
13891,492.4
13892,492.4
13893,492.4
13894,492.4
13895,492.4
13896,492.4
13897,492.4
13898,492.4
13899,492.4
13900,492.4
13901,492.4
13902,492.4
13903,492.4
13904,492.4
13905,492.4
13906,492.4
13907,492.4
13908,492.4
13909,492.4
13910,492.4
13911,492.4
13912,492.4
13913,492.4
13914,492.4
13915,492.4
13916,492.4
13917,492.4
13918,492.4
13919,492.4
13920,492.4
13921,492.4
13922,492.4
13923,492.4
13924,492.4
13925,492.4
13926,492.4
13927,492.4
13928,492.4
13929,492.4
13930,492.4
13931,492.4
13932,492.4
13933,492.4
13934,492.4
13935,492.4
13936,492.4
13937,492.4
13938,492.4
13939,492.4
13940,492.4
13941,492.4
13942,492.4
13943,492.4
13944,492.4
13945,492.4
13946,492.4
13947,492.4
13948,492.4
13949,492.4
13950,492.4
13951,492.4
13952,492.4
13953,492.4
13954,492.4
13955,492.4
13956,492.4
13957,492.4
13958,492.4
13959,492.4
13960,492.4
13961,492.4
13962,492.4
13963,492.4
13964,492.4
13965,492.4
13966,492.4
13967,492.4
13968,492.4
13969,492.4
13970,492.4
13971,492.4
13972,492.4
13973,492.4
13974,492.4
13975,492.4
13976,492.4
13977,492.4
13978,492.4
13979,492.4
13980,492.4
13981,492.4
13982,492.4
13983,492.4
13984,492.4
13985,492.4
13986,492.4
13987,492.4
13988,492.4
13989,492.4
13990,492.4
13991,492.4
13992,492.4
13993,492.4
13994,492.4
13995,492.4
13996,492.4
13997,492.4
13998,492.4
13999,492.4
14000,492.4
14001,492.4
14002,492.4
14003,492.4
14004,492.4
14005,492.4
14006,492.4
14007,492.4
14008,492.4
14009,492.4
14010,492.4
14011,492.4
14012,492.4
14013,492.4
14014,492.4
14015,492.4
14016,492.4
14017,492.4
14018,492.4
14019,492.4
14020,492.4
14021,492.4
14022,492.4
14023,492.4
14024,492.4
14025,492.4
14026,492.4
14027,492.4
14028,492.4
14029,492.4
14030,492.4
14031,492.4
14032,492.4
14033,492.4
14034,492.4
14035,492.4
14036,492.4
14037,492.4
14038,492.4
14039,492.4
14040,492.4
14041,492.4
14042,492.4
14043,492.4
14044,492.4
14045,492.4
14046,492.4
14047,492.4
14048,492.4
14049,492.4
14050,492.4
14051,492.4
14052,492.4
14053,492.4
14054,492.4
14055,492.4
14056,492.4
14057,492.4
14058,492.4
14059,492.4
14060,492.4
14061,492.4
14062,492.4
14063,492.4
14064,492.4
14065,492.4
14066,492.4
14067,492.4
14068,492.4
14069,492.4
14070,492.4
14071,492.4
14072,492.4
14073,492.4
14074,492.4
14075,492.4
14076,492.4
14077,492.4
14078,492.4
14079,492.4
14080,492.4
14081,492.4
14082,492.4
14083,492.4
14084,492.4
14085,492.4
14086,492.4
14087,492.4
14088,492.4
14089,492.4
14090,492.4
14091,492.4
14092,492.4
14093,492.4
14094,492.4
14095,492.4
14096,492.4
14097,492.4
14098,492.4
14099,492.4
14100,492.4
14101,492.4
14102,492.4
14103,492.4
14104,492.4
14105,492.4
14106,492.4
14107,492.4
14108,492.4
14109,492.4
14110,492.4
14111,492.4
14112,492.4
14113,492.4
14114,492.4
14115,492.4
14116,492.4
14117,492.4
14118,492.4
14119,492.4
14120,492.4
14121,492.4
14122,492.4
14123,492.4
14124,492.4
14125,492.4
14126,492.4
14127,492.4
14128,492.4
14129,492.4
14130,492.4
14131,492.4
14132,492.4
14133,492.4
14134,492.4
14135,492.4
14136,492.4
14137,492.4
14138,492.4
14139,492.4
14140,492.4
14141,492.4
14142,492.4
14143,492.4
14144,492.4
14145,492.4
14146,492.4
14147,492.4
14148,492.4
14149,492.4
14150,492.4
14151,492.4
14152,492.4
14153,492.4
14154,492.4
14155,492.4
14156,492.4
14157,492.4
14158,492.4
14159,492.4
14160,492.4
14161,492.4
14162,492.4
14163,492.4
14164,492.4
14165,492.4
14166,492.4
14167,492.4
14168,492.4
14169,492.4
14170,492.4
14171,492.4
14172,492.4
14173,492.4
14174,492.4
14175,492.4
14176,492.4
14177,492.4
14178,492.4
14179,492.4
14180,492.4
14181,492.4
14182,492.4
14183,492.4
14184,492.4
14185,492.4
14186,492.4
14187,492.4
14188,492.4
14189,492.4
14190,492.4
14191,492.4
14192,492.4
14193,492.4
14194,492.4
14195,492.4
14196,492.4
14197,492.4
14198,492.4
14199,492.4
14200,492.4
14201,492.4
14202,492.4
14203,492.4
14204,492.4
14205,492.4
14206,492.4
14207,492.4
14208,492.4
14209,492.4
14210,492.4
14211,492.4
14212,492.4
14213,492.4
14214,492.4
14215,492.4
14216,492.4
14217,492.4
14218,492.4
14219,492.4
14220,492.4
14221,492.4
14222,492.4
14223,492.4
14224,492.4
14225,492.4
14226,492.4
14227,492.4
14228,492.4
14229,492.4
14230,492.4
14231,492.4
14232,492.4
14233,492.4
14234,492.4
14235,492.4
14236,492.4
14237,492.4
14238,492.4
14239,492.4
14240,492.4
14241,492.4
14242,492.4
14243,492.4
14244,492.4
14245,492.4
14246,492.4
14247,492.4
14248,492.4
14249,492.4
14250,492.4
14251,492.4
14252,492.4
14253,492.4
14254,492.4
14255,492.4
14256,492.4
14257,492.4
14258,492.4
14259,492.4
14260,492.4
14261,492.4
14262,492.4
14263,492.4
14264,492.4
14265,492.4
14266,492.4
14267,492.4
14268,492.4
14269,492.4
14270,492.4
14271,492.4
14272,492.4
14273,492.4
14274,492.4
14275,492.4
14276,492.4
14277,492.4
14278,492.4
14279,492.4
14280,492.4
14281,492.4
14282,492.4
14283,492.4
14284,492.4
14285,492.4
14286,492.4
14287,492.4
14288,492.4
14289,492.4
14290,492.4
14291,492.4
14292,492.4
14293,492.4
14294,492.4
14295,492.4
14296,492.4
14297,492.4
14298,492.4
14299,492.4
14300,492.4
14301,492.4
14302,492.4
14303,492.4
14304,492.4
14305,492.4
14306,492.4
14307,492.4
14308,492.4
14309,492.4
14310,492.4
14311,492.4
14312,492.4
14313,492.4
14314,492.4
14315,492.4
14316,492.4
14317,492.4
14318,492.4
14319,492.4
14320,492.4
14321,492.4
14322,492.4
14323,492.4
14324,492.4
14325,492.4
14326,492.4
14327,492.4
14328,492.4
14329,492.4
14330,492.4
14331,492.4
14332,492.4
14333,492.4
14334,492.4
14335,492.4
14336,492.4
14337,492.4
14338,492.4
14339,492.4
14340,492.4
14341,492.4
14342,492.4
14343,492.4
14344,492.4
14345,492.4
14346,492.4
14347,492.4
14348,492.4
14349,492.4
14350,492.4
14351,492.4
14352,492.4
14353,492.4
14354,492.4
14355,492.4
14356,492.4
14357,492.4
14358,492.4
14359,492.4
14360,492.4
14361,492.4
14362,492.4
14363,492.4
14364,492.4
14365,492.4
14366,492.4
14367,492.4
14368,492.4
14369,492.4
14370,492.4
14371,492.4
14372,492.4
14373,492.4
14374,492.4
14375,492.4
14376,492.4
14377,492.4
14378,492.4
14379,492.4
14380,492.4
14381,492.4
14382,492.4
14383,492.4
14384,492.4
14385,492.4
14386,492.4
14387,492.4
14388,492.4
14389,492.4
14390,492.4
14391,492.4
14392,492.4
14393,492.4
14394,492.4
14395,492.4
14396,492.4
14397,492.4
14398,492.4
14399,492.4
14400,492.4
14401,492.4
14402,492.4
14403,492.4
14404,492.4
14405,492.4
14406,492.4
14407,492.4
14408,492.4
14409,492.4
14410,492.4
14411,492.4
14412,492.4
14413,492.4
14414,492.4
14415,492.4
14416,492.4
14417,492.4
14418,492.4
14419,492.4
14420,492.4
14421,492.4
14422,492.4
14423,492.4
14424,492.4
14425,492.4
14426,492.4
14427,492.4
14428,492.4
14429,492.4
14430,492.4
14431,492.4
14432,492.4
14433,492.4
14434,492.4
14435,492.4
14436,492.4
14437,492.4
14438,492.4
14439,492.4
14440,492.4
14441,492.4
14442,492.4
14443,492.4
14444,492.4
14445,492.4
14446,492.4
14447,492.4
14448,492.4
14449,492.4
14450,492.4
14451,492.4
14452,492.4
14453,492.4
14454,492.4
14455,492.4
14456,492.4
14457,492.4
14458,492.4
14459,492.4
14460,492.4
14461,492.4
14462,492.4
14463,492.4
14464,492.4
14465,492.4
14466,492.4
14467,492.4
14468,492.4
14469,492.4
14470,492.4
14471,492.4
14472,492.4
14473,492.4
14474,492.4
14475,492.4
14476,492.4
14477,492.4
14478,492.4
14479,492.4
14480,492.4
14481,492.4
14482,492.4
14483,492.4
14484,492.4
14485,492.4
14486,492.4
14487,492.4
14488,492.4
14489,492.4
14490,492.4
14491,492.4
14492,492.4
14493,492.4
14494,492.4
14495,492.4
14496,492.4
14497,492.4
14498,492.4
14499,492.4
14500,492.4
14501,492.4
14502,492.4
14503,492.4
14504,492.4
14505,492.4
14506,492.4
14507,492.4
14508,492.4
14509,492.4
14510,492.4
14511,492.4
14512,492.4
14513,492.4
14514,492.4
14515,492.4
14516,492.4
14517,492.4
14518,492.4
14519,492.4
14520,492.4
14521,492.4
14522,492.4
14523,492.4
14524,492.4
14525,492.4
14526,492.4
14527,492.4
14528,492.4
14529,492.4
14530,492.4
14531,492.4
14532,492.4
14533,492.4
14534,492.4
14535,492.4
14536,492.4
14537,492.4
14538,492.4
14539,492.4
14540,492.4
14541,492.4
14542,492.4
14543,492.4
14544,492.4
14545,492.4
14546,492.4
14547,492.4
14548,492.4
14549,492.4
14550,492.4
14551,492.4
14552,492.4
14553,492.4
14554,492.4
14555,492.4
14556,492.4
14557,492.4
14558,492.4
14559,492.4
14560,492.4
14561,492.4
14562,492.4
14563,492.4
14564,492.4
14565,492.4
14566,492.4
14567,492.4
14568,492.4
14569,492.4
14570,492.4
14571,492.4
14572,492.4
14573,492.4
14574,492.4
14575,492.4
14576,492.4
14577,492.4
14578,492.4
14579,492.4
14580,492.4
14581,492.4
14582,492.4
14583,492.4
14584,492.4
14585,492.4
14586,492.4
14587,492.4
14588,492.4
14589,492.4
14590,492.4
14591,492.4
14592,492.4
14593,492.4
14594,492.4
14595,492.4
14596,492.4
14597,492.4
14598,492.4
14599,492.4
14600,492.4
14601,492.4
14602,492.4
14603,492.4
14604,492.4
14605,492.4
14606,492.4
14607,492.4
14608,492.4
14609,492.4
14610,492.4
14611,492.4
14612,492.4
14613,492.4
14614,492.4
14615,492.4
14616,492.4
14617,492.4
14618,492.4
14619,492.4
14620,492.4
14621,492.4
14622,492.4
14623,492.4
14624,492.4
14625,492.4
14626,492.4
14627,492.4
14628,492.4
14629,492.4
14630,492.4
14631,492.4
14632,492.4
14633,492.4
14634,492.4
14635,492.4
14636,492.4
14637,492.4
14638,492.4
14639,492.4
14640,492.4
14641,492.4
14642,492.4
14643,492.4
14644,492.4
14645,492.4
14646,492.4
14647,492.4
14648,492.4
14649,492.4
14650,492.4
14651,492.4
14652,492.4
14653,492.4
14654,492.4
14655,492.4
14656,492.4
14657,492.4
14658,492.4
14659,492.4
14660,492.4
14661,492.4
14662,492.4
14663,492.4
14664,492.4
14665,492.4
14666,492.4
14667,492.4
14668,492.4
14669,492.4
14670,492.4
14671,492.4
14672,492.4
14673,492.4
14674,492.4
14675,492.4
14676,492.4
14677,492.4
14678,492.4
14679,492.4
14680,492.4
14681,492.4
14682,492.4
14683,492.4
14684,492.4
14685,492.4
14686,492.4
14687,492.4
14688,492.4
14689,492.4
14690,492.4
14691,492.4
14692,492.4
14693,492.4
14694,492.4
14695,492.4
14696,492.4
14697,492.4
14698,492.4
14699,492.4
14700,492.4
14701,492.4
14702,492.4
14703,492.4
14704,492.4
14705,492.4
14706,492.4
14707,492.4
14708,492.4
14709,492.4
14710,492.4
14711,492.4
14712,492.4
14713,492.4
14714,492.4
14715,492.4
14716,492.4
14717,492.4
14718,492.4
14719,492.4
14720,492.4
14721,492.4
14722,492.4
14723,492.4
14724,492.4
14725,492.4
14726,492.4
14727,492.4
14728,492.4
14729,492.4
14730,492.4
14731,492.4
14732,492.4
14733,492.4
14734,492.4
14735,492.4
14736,492.4
14737,492.4
14738,492.4
14739,492.4
14740,492.4
14741,492.4
14742,492.4
14743,492.4
14744,492.4
14745,492.4
14746,492.4
14747,492.4
14748,492.4
14749,492.4
14750,492.4
14751,492.4
14752,492.4
14753,492.4
14754,492.4
14755,492.4
14756,492.4
14757,492.4
14758,492.4
14759,492.4
14760,492.4
14761,492.4
14762,492.4
14763,492.4
14764,492.4
14765,492.4
14766,492.4
14767,492.4
14768,492.4
14769,492.4
14770,492.4
14771,492.4
14772,492.4
14773,492.4
14774,492.4
14775,492.4
14776,492.4
14777,492.4
14778,492.4
14779,492.4
14780,492.4
14781,492.4
14782,492.4
14783,492.4
14784,492.4
14785,492.4
14786,492.4
14787,492.4
14788,492.4
14789,492.4
14790,492.4
14791,492.4
14792,492.4
14793,492.4
14794,492.4
14795,492.4
14796,492.4
14797,492.4
14798,492.4
14799,492.4
14800,492.4
14801,492.4
14802,492.4
14803,492.4
14804,492.4
14805,492.4
14806,492.4
14807,492.4
14808,492.4
14809,492.4
14810,492.4
14811,492.4
14812,492.4
14813,492.4
14814,492.4
14815,492.4
14816,492.4
14817,492.4
14818,492.4
14819,492.4
14820,492.4
14821,492.4
14822,492.4
14823,492.4
14824,492.4
14825,492.4
14826,492.4
14827,492.4
14828,492.4
14829,492.4
14830,492.4
14831,492.4
14832,492.4
14833,492.4
14834,492.4
14835,492.4
14836,492.4
14837,492.4
14838,492.4
14839,492.4
14840,492.4
14841,492.4
14842,492.4
14843,492.4
14844,492.4
14845,492.4
14846,492.4
14847,492.4
14848,492.4
14849,492.4
14850,492.4
14851,492.4
14852,492.4
14853,492.4
14854,492.4
14855,492.4
14856,492.4
14857,492.4
14858,492.4
14859,492.4
14860,492.4
14861,492.4
14862,492.4
14863,492.4
14864,492.4
14865,492.4
14866,492.4
14867,492.4
14868,492.4
14869,492.4
14870,492.4
14871,492.4
14872,492.4
14873,492.4
14874,492.4
14875,492.4
14876,492.4
14877,492.4
14878,492.4
14879,492.4
14880,492.4
14881,492.4
14882,492.4
14883,492.4
14884,492.4
14885,492.4
14886,492.4
14887,492.4
14888,492.4
14889,492.4
14890,492.4
14891,492.4
14892,492.4
14893,492.4
14894,492.4
14895,492.4
14896,492.4
14897,492.4
14898,492.4
14899,492.4
14900,492.4
14901,492.4
14902,492.4
14903,492.4
14904,492.4
14905,492.4
14906,492.4
14907,492.4
14908,492.4
14909,492.4
14910,492.4
14911,492.4
14912,492.4
14913,492.4
14914,492.4
14915,492.4
14916,492.4
14917,492.4
14918,492.4
14919,492.4
14920,492.4
14921,492.4
14922,492.4
14923,492.4
14924,492.4
14925,492.4
14926,492.4
14927,492.4
14928,492.4
14929,492.4
14930,492.4
14931,492.4
14932,492.4
14933,492.4
14934,492.4
14935,492.4
14936,492.4
14937,492.4
14938,492.4
14939,492.4
14940,492.4
14941,492.4
14942,492.4
14943,492.4
14944,492.4
14945,492.4
14946,492.4
14947,492.4
14948,492.4
14949,492.4
14950,492.4
14951,492.4
14952,492.4
14953,492.4
14954,492.4
14955,492.4
14956,492.4
14957,492.4
14958,492.4
14959,492.4
14960,492.4
14961,492.4
14962,492.4
14963,492.4
14964,492.4
14965,492.4
14966,492.4
14967,492.4
14968,492.4
14969,492.4
14970,492.4
14971,492.4
14972,492.4
14973,492.4
14974,492.4
14975,492.4
14976,492.4
14977,492.4
14978,492.4
14979,492.4
14980,492.4
14981,492.4
14982,492.4
14983,492.4
14984,492.4
14985,492.4
14986,492.4
14987,492.4
14988,492.4
14989,492.4
14990,492.4
14991,492.4
14992,492.4
14993,492.4
14994,492.4
14995,492.4
14996,492.4
14997,492.4
14998,492.4
14999,492.4
15000,492.4


==> images/data_for_figure/file_data_optimal_3_2500.csv <==
I,objective
1,169.89
2,169.89
3,169.89
4,169.89
5,169.89
6,169.89
7,169.89
8,169.89
9,169.89
10,169.89
11,169.89
12,169.89
13,169.89
14,169.89
15,169.89
16,169.89
17,169.89
18,169.89
19,169.89
20,169.89
21,169.89
22,169.89
23,169.89
24,169.89
25,169.89
26,169.89
27,169.89
28,169.89
29,169.89
30,169.89
31,169.89
32,169.89
33,169.89
34,169.89
35,169.89
36,169.89
37,169.89
38,169.89
39,169.89
40,169.89
41,169.89
42,169.89
43,169.89
44,169.89
45,169.89
46,169.89
47,169.89
48,169.89
49,169.89
50,169.89
51,169.89
52,169.89
53,169.89
54,169.89
55,169.89
56,169.89
57,169.89
58,169.89
59,169.89
60,169.89
61,169.89
62,169.89
63,169.89
64,169.89
65,169.89
66,169.89
67,169.89
68,169.89
69,169.89
70,169.89
71,169.89
72,169.89
73,169.89
74,169.89
75,169.89
76,169.89
77,169.89
78,169.89
79,169.89
80,169.89
81,169.89
82,169.89
83,169.89
84,169.89
85,169.89
86,169.89
87,169.89
88,169.89
89,169.89
90,169.89
91,169.89
92,169.89
93,169.89
94,169.89
95,169.89
96,169.89
97,169.89
98,169.89
99,169.89
100,169.89
101,169.89
102,169.89
103,169.89
104,169.89
105,169.89
106,169.89
107,169.89
108,169.89
109,169.89
110,169.89
111,169.89
112,169.89
113,169.89
114,169.89
115,169.89
116,169.89
117,169.89
118,169.89
119,169.89
120,169.89
121,169.89
122,169.89
123,169.89
124,169.89
125,169.89
126,169.89
127,169.89
128,169.89
129,169.89
130,169.89
131,169.89
132,169.89
133,169.89
134,169.89
135,169.89
136,169.89
137,169.89
138,169.89
139,169.89
140,169.89
141,169.89
142,169.89
143,169.89
144,169.89
145,169.89
146,169.89
147,169.89
148,169.89
149,169.89
150,169.89
151,169.89
152,169.89
153,169.89
154,169.89
155,169.89
156,169.89
157,169.89
158,169.89
159,169.89
160,169.89
161,169.89
162,169.89
163,169.89
164,169.89
165,169.89
166,169.89
167,169.89
168,169.89
169,169.89
170,169.89
171,169.89
172,169.89
173,169.89
174,169.89
175,169.89
176,169.89
177,169.89
178,169.89
179,169.89
180,169.89
181,169.89
182,169.89
183,169.89
184,169.89
185,169.89
186,169.89
187,169.89
188,169.89
189,169.89
190,169.89
191,169.89
192,169.89
193,169.89
194,169.89
195,169.89
196,169.89
197,169.89
198,169.89
199,169.89
200,169.89
201,169.89
202,169.89
203,169.89
204,169.89
205,169.89
206,169.89
207,169.89
208,169.89
209,169.89
210,169.89
211,169.89
212,169.89
213,169.89
214,169.89
215,169.89
216,169.89
217,169.89
218,169.89
219,169.89
220,169.89
221,169.89
222,169.89
223,169.89
224,169.89
225,169.89
226,169.89
227,169.89
228,169.89
229,169.89
230,169.89
231,169.89
232,169.89
233,169.89
234,169.89
235,169.89
236,169.89
237,169.89
238,169.89
239,169.89
240,169.89
241,169.89
242,169.89
243,169.89
244,169.89
245,169.89
246,169.89
247,169.89
248,169.89
249,169.89
250,169.89
251,169.89
252,169.89
253,169.89
254,169.89
255,169.89
256,169.89
257,169.89
258,169.89
259,169.89
260,169.89
261,169.89
262,169.89
263,169.89
264,169.89
265,169.89
266,169.89
267,169.89
268,169.89
269,169.89
270,169.89
271,169.89
272,169.89
273,169.89
274,169.89
275,169.89
276,169.89
277,169.89
278,169.89
279,169.89
280,169.89
281,169.89
282,169.89
283,169.89
284,169.89
285,169.89
286,169.89
287,169.89
288,169.89
289,169.89
290,169.89
291,169.89
292,169.89
293,169.89
294,169.89
295,169.89
296,169.89
297,169.89
298,169.89
299,169.89
300,169.89
301,169.89
302,169.89
303,169.89
304,169.89
305,169.89
306,169.89
307,169.89
308,169.89
309,169.89
310,169.89
311,169.89
312,169.89
313,169.89
314,169.89
315,169.89
316,169.89
317,169.89
318,169.89
319,169.89
320,169.89
321,169.89
322,169.89
323,169.89
324,169.89
325,169.89
326,169.89
327,169.89
328,169.89
329,169.89
330,169.89
331,169.89
332,169.89
333,169.89
334,169.89
335,169.89
336,169.89
337,169.89
338,169.89
339,169.89
340,169.89
341,169.89
342,169.89
343,169.89
344,169.89
345,169.89
346,169.89
347,169.89
348,169.89
349,169.89
350,169.89
351,169.89
352,169.89
353,169.89
354,169.89
355,169.89
356,169.89
357,169.89
358,169.89
359,169.89
360,169.89
361,169.89
362,169.89
363,169.89
364,169.89
365,169.89
366,169.89
367,169.89
368,169.89
369,169.89
370,169.89
371,169.89
372,169.89
373,169.89
374,169.89
375,169.89
376,169.89
377,169.89
378,169.89
379,169.89
380,169.89
381,169.89
382,169.89
383,169.89
384,169.89
385,169.89
386,169.89
387,169.89
388,169.89
389,169.89
390,169.89
391,169.89
392,169.89
393,169.89
394,169.89
395,169.89
396,169.89
397,169.89
398,169.89
399,169.89
400,169.89
401,169.89
402,169.89
403,169.89
404,169.89
405,169.89
406,169.89
407,169.89
408,169.89
409,169.89
410,169.89
411,169.89
412,169.89
413,169.89
414,169.89
415,169.89
416,169.89
417,169.89
418,169.89
419,169.89
420,169.89
421,169.89
422,169.89
423,169.89
424,169.89
425,169.89
426,169.89
427,169.89
428,169.89
429,169.89
430,169.89
431,169.89
432,169.89
433,169.89
434,169.89
435,169.89
436,169.89
437,169.89
438,169.89
439,169.89
440,169.89
441,169.89
442,169.89
443,169.89
444,169.89
445,169.89
446,169.89
447,169.89
448,169.89
449,169.89
450,169.89
451,169.89
452,169.89
453,169.89
454,169.89
455,169.89
456,169.89
457,169.89
458,169.89
459,169.89
460,169.89
461,169.89
462,169.89
463,169.89
464,169.89
465,169.89
466,169.89
467,169.89
468,169.89
469,169.89
470,169.89
471,169.89
472,169.89
473,169.89
474,169.89
475,169.89
476,169.89
477,169.89
478,169.89
479,169.89
480,169.89
481,169.89
482,169.89
483,169.89
484,169.89
485,169.89
486,169.89
487,169.89
488,169.89
489,169.89
490,169.89
491,169.89
492,169.89
493,169.89
494,169.89
495,169.89
496,169.89
497,169.89
498,169.89
499,169.89
500,169.89
501,169.89
502,169.89
503,169.89
504,169.89
505,169.89
506,169.89
507,169.89
508,169.89
509,169.89
510,169.89
511,169.89
512,169.89
513,169.89
514,169.89
515,169.89
516,169.89
517,169.89
518,169.89
519,169.89
520,169.89
521,169.89
522,169.89
523,169.89
524,169.89
525,169.89
526,169.89
527,169.89
528,169.89
529,169.89
530,169.89
531,169.89
532,169.89
533,169.89
534,169.89
535,169.89
536,169.89
537,169.89
538,169.89
539,169.89
540,169.89
541,169.89
542,169.89
543,169.89
544,169.89
545,169.89
546,169.89
547,169.89
548,169.89
549,169.89
550,169.89
551,169.89
552,169.89
553,169.89
554,169.89
555,169.89
556,169.89
557,169.89
558,169.89
559,169.89
560,169.89
561,169.89
562,169.89
563,169.89
564,169.89
565,169.89
566,169.89
567,169.89
568,169.89
569,169.89
570,169.89
571,169.89
572,169.89
573,169.89
574,169.89
575,169.89
576,169.89
577,169.89
578,169.89
579,169.89
580,169.89
581,169.89
582,169.89
583,169.89
584,169.89
585,169.89
586,169.89
587,169.89
588,169.89
589,169.89
590,169.89
591,169.89
592,169.89
593,169.89
594,169.89
595,169.89
596,169.89
597,169.89
598,169.89
599,169.89
600,169.89
601,169.89
602,169.89
603,169.89
604,169.89
605,169.89
606,169.89
607,169.89
608,169.89
609,169.89
610,169.89
611,169.89
612,169.89
613,169.89
614,169.89
615,169.89
616,169.89
617,169.89
618,169.89
619,169.89
620,169.89
621,169.89
622,169.89
623,169.89
624,169.89
625,169.89
626,169.89
627,169.89
628,169.89
629,169.89
630,169.89
631,169.89
632,169.89
633,169.89
634,169.89
635,169.89
636,169.89
637,169.89
638,169.89
639,169.89
640,169.89
641,169.89
642,169.89
643,169.89
644,169.89
645,169.89
646,169.89
647,169.89
648,169.89
649,169.89
650,169.89
651,169.89
652,169.89
653,169.89
654,169.89
655,169.89
656,169.89
657,169.89
658,169.89
659,169.89
660,169.89
661,169.89
662,169.89
663,169.89
664,169.89
665,169.89
666,169.89
667,169.89
668,169.89
669,169.89
670,169.89
671,169.89
672,169.89
673,169.89
674,169.89
675,169.89
676,169.89
677,169.89
678,169.89
679,169.89
680,169.89
681,169.89
682,169.89
683,169.89
684,169.89
685,169.89
686,169.89
687,169.89
688,169.89
689,169.89
690,169.89
691,169.89
692,169.89
693,169.89
694,169.89
695,169.89
696,169.89
697,169.89
698,169.89
699,169.89
700,169.89
701,169.89
702,169.89
703,169.89
704,169.89
705,169.89
706,169.89
707,169.89
708,169.89
709,169.89
710,169.89
711,169.89
712,169.89
713,169.89
714,169.89
715,169.89
716,169.89
717,169.89
718,169.89
719,169.89
720,169.89
721,169.89
722,169.89
723,169.89
724,169.89
725,169.89
726,169.89
727,169.89
728,169.89
729,169.89
730,169.89
731,169.89
732,169.89
733,169.89
734,169.89
735,169.89
736,169.89
737,169.89
738,169.89
739,169.89
740,169.89
741,169.89
742,169.89
743,169.89
744,169.89
745,169.89
746,169.89
747,169.89
748,169.89
749,169.89
750,169.89
751,169.89
752,169.89
753,169.89
754,169.89
755,169.89
756,169.89
757,169.89
758,169.89
759,169.89
760,169.89
761,169.89
762,169.89
763,169.89
764,169.89
765,169.89
766,169.89
767,169.89
768,169.89
769,169.89
770,169.89
771,169.89
772,169.89
773,169.89
774,169.89
775,169.89
776,169.89
777,169.89
778,169.89
779,169.89
780,169.89
781,169.89
782,169.89
783,169.89
784,169.89
785,169.89
786,169.89
787,169.89
788,169.89
789,169.89
790,169.89
791,169.89
792,169.89
793,169.89
794,169.89
795,169.89
796,169.89
797,169.89
798,169.89
799,169.89
800,169.89
801,169.89
802,169.89
803,169.89
804,169.89
805,169.89
806,169.89
807,169.89
808,169.89
809,169.89
810,169.89
811,169.89
812,169.89
813,169.89
814,169.89
815,169.89
816,169.89
817,169.89
818,169.89
819,169.89
820,169.89
821,169.89
822,169.89
823,169.89
824,169.89
825,169.89
826,169.89
827,169.89
828,169.89
829,169.89
830,169.89
831,169.89
832,169.89
833,169.89
834,169.89
835,169.89
836,169.89
837,169.89
838,169.89
839,169.89
840,169.89
841,169.89
842,169.89
843,169.89
844,169.89
845,169.89
846,169.89
847,169.89
848,169.89
849,169.89
850,169.89
851,169.89
852,169.89
853,169.89
854,169.89
855,169.89
856,169.89
857,169.89
858,169.89
859,169.89
860,169.89
861,169.89
862,169.89
863,169.89
864,169.89
865,169.89
866,169.89
867,169.89
868,169.89
869,169.89
870,169.89
871,169.89
872,169.89
873,169.89
874,169.89
875,169.89
876,169.89
877,169.89
878,169.89
879,169.89
880,169.89
881,169.89
882,169.89
883,169.89
884,169.89
885,169.89
886,169.89
887,169.89
888,169.89
889,169.89
890,169.89
891,169.89
892,169.89
893,169.89
894,169.89
895,169.89
896,169.89
897,169.89
898,169.89
899,169.89
900,169.89
901,169.89
902,169.89
903,169.89
904,169.89
905,169.89
906,169.89
907,169.89
908,169.89
909,169.89
910,169.89
911,169.89
912,169.89
913,169.89
914,169.89
915,169.89
916,169.89
917,169.89
918,169.89
919,169.89
920,169.89
921,169.89
922,169.89
923,169.89
924,169.89
925,169.89
926,169.89
927,169.89
928,169.89
929,169.89
930,169.89
931,169.89
932,169.89
933,169.89
934,169.89
935,169.89
936,169.89
937,169.89
938,169.89
939,169.89
940,169.89
941,169.89
942,169.89
943,169.89
944,169.89
945,169.89
946,169.89
947,169.89
948,169.89
949,169.89
950,169.89
951,169.89
952,169.89
953,169.89
954,169.89
955,169.89
956,169.89
957,169.89
958,169.89
959,169.89
960,169.89
961,169.89
962,169.89
963,169.89
964,169.89
965,169.89
966,169.89
967,169.89
968,169.89
969,169.89
970,169.89
971,169.89
972,169.89
973,169.89
974,169.89
975,169.89
976,169.89
977,169.89
978,169.89
979,169.89
980,169.89
981,169.89
982,169.89
983,169.89
984,169.89
985,169.89
986,169.89
987,169.89
988,169.89
989,169.89
990,169.89
991,169.89
992,169.89
993,169.89
994,169.89
995,169.89
996,169.89
997,169.89
998,169.89
999,169.89
1000,169.89
1001,169.89
1002,169.89
1003,169.89
1004,169.89
1005,169.89
1006,169.89
1007,169.89
1008,169.89
1009,169.89
1010,169.89
1011,169.89
1012,169.89
1013,169.89
1014,169.89
1015,169.89
1016,169.89
1017,169.89
1018,169.89
1019,169.89
1020,169.89
1021,169.89
1022,169.89
1023,169.89
1024,169.89
1025,169.89
1026,169.89
1027,169.89
1028,169.89
1029,169.89
1030,169.89
1031,169.89
1032,169.89
1033,169.89
1034,169.89
1035,169.89
1036,169.89
1037,169.89
1038,169.89
1039,169.89
1040,169.89
1041,169.89
1042,169.89
1043,169.89
1044,169.89
1045,169.89
1046,169.89
1047,169.89
1048,169.89
1049,169.89
1050,169.89
1051,169.89
1052,169.89
1053,169.89
1054,169.89
1055,169.89
1056,169.89
1057,169.89
1058,169.89
1059,169.89
1060,169.89
1061,169.89
1062,169.89
1063,169.89
1064,169.89
1065,169.89
1066,169.89
1067,169.89
1068,169.89
1069,169.89
1070,169.89
1071,169.89
1072,169.89
1073,169.89
1074,169.89
1075,169.89
1076,169.89
1077,169.89
1078,169.89
1079,169.89
1080,169.89
1081,169.89
1082,169.89
1083,169.89
1084,169.89
1085,169.89
1086,169.89
1087,169.89
1088,169.89
1089,169.89
1090,169.89
1091,169.89
1092,169.89
1093,169.89
1094,169.89
1095,169.89
1096,169.89
1097,169.89
1098,169.89
1099,169.89
1100,169.89
1101,169.89
1102,169.89
1103,169.89
1104,169.89
1105,169.89
1106,169.89
1107,169.89
1108,169.89
1109,169.89
1110,169.89
1111,169.89
1112,169.89
1113,169.89
1114,169.89
1115,169.89
1116,169.89
1117,169.89
1118,169.89
1119,169.89
1120,169.89
1121,169.89
1122,169.89
1123,169.89
1124,169.89
1125,169.89
1126,169.89
1127,169.89
1128,169.89
1129,169.89
1130,169.89
1131,169.89
1132,169.89
1133,169.89
1134,169.89
1135,169.89
1136,169.89
1137,169.89
1138,169.89
1139,169.89
1140,169.89
1141,169.89
1142,169.89
1143,169.89
1144,169.89
1145,169.89
1146,169.89
1147,169.89
1148,169.89
1149,169.89
1150,169.89
1151,169.89
1152,169.89
1153,169.89
1154,169.89
1155,169.89
1156,169.89
1157,169.89
1158,169.89
1159,169.89
1160,169.89
1161,169.89
1162,169.89
1163,169.89
1164,169.89
1165,169.89
1166,169.89
1167,169.89
1168,169.89
1169,169.89
1170,169.89
1171,169.89
1172,169.89
1173,169.89
1174,169.89
1175,169.89
1176,169.89
1177,169.89
1178,169.89
1179,169.89
1180,169.89
1181,169.89
1182,169.89
1183,169.89
1184,169.89
1185,169.89
1186,169.89
1187,169.89
1188,169.89
1189,169.89
1190,169.89
1191,169.89
1192,169.89
1193,169.89
1194,169.89
1195,169.89
1196,169.89
1197,169.89
1198,169.89
1199,169.89
1200,169.89
1201,169.89
1202,169.89
1203,169.89
1204,169.89
1205,169.89
1206,169.89
1207,169.89
1208,169.89
1209,169.89
1210,169.89
1211,169.89
1212,169.89
1213,169.89
1214,169.89
1215,169.89
1216,169.89
1217,169.89
1218,169.89
1219,169.89
1220,169.89
1221,169.89
1222,169.89
1223,169.89
1224,169.89
1225,169.89
1226,169.89
1227,169.89
1228,169.89
1229,169.89
1230,169.89
1231,169.89
1232,169.89
1233,169.89
1234,169.89
1235,169.89
1236,169.89
1237,169.89
1238,169.89
1239,169.89
1240,169.89
1241,169.89
1242,169.89
1243,169.89
1244,169.89
1245,169.89
1246,169.89
1247,169.89
1248,169.89
1249,169.89
1250,169.89
1251,169.89
1252,169.89
1253,169.89
1254,169.89
1255,169.89
1256,169.89
1257,169.89
1258,169.89
1259,169.89
1260,169.89
1261,169.89
1262,169.89
1263,169.89
1264,169.89
1265,169.89
1266,169.89
1267,169.89
1268,169.89
1269,169.89
1270,169.89
1271,169.89
1272,169.89
1273,169.89
1274,169.89
1275,169.89
1276,169.89
1277,169.89
1278,169.89
1279,169.89
1280,169.89
1281,169.89
1282,169.89
1283,169.89
1284,169.89
1285,169.89
1286,169.89
1287,169.89
1288,169.89
1289,169.89
1290,169.89
1291,169.89
1292,169.89
1293,169.89
1294,169.89
1295,169.89
1296,169.89
1297,169.89
1298,169.89
1299,169.89
1300,169.89
1301,169.89
1302,169.89
1303,169.89
1304,169.89
1305,169.89
1306,169.89
1307,169.89
1308,169.89
1309,169.89
1310,169.89
1311,169.89
1312,169.89
1313,169.89
1314,169.89
1315,169.89
1316,169.89
1317,169.89
1318,169.89
1319,169.89
1320,169.89
1321,169.89
1322,169.89
1323,169.89
1324,169.89
1325,169.89
1326,169.89
1327,169.89
1328,169.89
1329,169.89
1330,169.89
1331,169.89
1332,169.89
1333,169.89
1334,169.89
1335,169.89
1336,169.89
1337,169.89
1338,169.89
1339,169.89
1340,169.89
1341,169.89
1342,169.89
1343,169.89
1344,169.89
1345,169.89
1346,169.89
1347,169.89
1348,169.89
1349,169.89
1350,169.89
1351,169.89
1352,169.89
1353,169.89
1354,169.89
1355,169.89
1356,169.89
1357,169.89
1358,169.89
1359,169.89
1360,169.89
1361,169.89
1362,169.89
1363,169.89
1364,169.89
1365,169.89
1366,169.89
1367,169.89
1368,169.89
1369,169.89
1370,169.89
1371,169.89
1372,169.89
1373,169.89
1374,169.89
1375,169.89
1376,169.89
1377,169.89
1378,169.89
1379,169.89
1380,169.89
1381,169.89
1382,169.89
1383,169.89
1384,169.89
1385,169.89
1386,169.89
1387,169.89
1388,169.89
1389,169.89
1390,169.89
1391,169.89
1392,169.89
1393,169.89
1394,169.89
1395,169.89
1396,169.89
1397,169.89
1398,169.89
1399,169.89
1400,169.89
1401,169.89
1402,169.89
1403,169.89
1404,169.89
1405,169.89
1406,169.89
1407,169.89
1408,169.89
1409,169.89
1410,169.89
1411,169.89
1412,169.89
1413,169.89
1414,169.89
1415,169.89
1416,169.89
1417,169.89
1418,169.89
1419,169.89
1420,169.89
1421,169.89
1422,169.89
1423,169.89
1424,169.89
1425,169.89
1426,169.89
1427,169.89
1428,169.89
1429,169.89
1430,169.89
1431,169.89
1432,169.89
1433,169.89
1434,169.89
1435,169.89
1436,169.89
1437,169.89
1438,169.89
1439,169.89
1440,169.89
1441,169.89
1442,169.89
1443,169.89
1444,169.89
1445,169.89
1446,169.89
1447,169.89
1448,169.89
1449,169.89
1450,169.89
1451,169.89
1452,169.89
1453,169.89
1454,169.89
1455,169.89
1456,169.89
1457,169.89
1458,169.89
1459,169.89
1460,169.89
1461,169.89
1462,169.89
1463,169.89
1464,169.89
1465,169.89
1466,169.89
1467,169.89
1468,169.89
1469,169.89
1470,169.89
1471,169.89
1472,169.89
1473,169.89
1474,169.89
1475,169.89
1476,169.89
1477,169.89
1478,169.89
1479,169.89
1480,169.89
1481,169.89
1482,169.89
1483,169.89
1484,169.89
1485,169.89
1486,169.89
1487,169.89
1488,169.89
1489,169.89
1490,169.89
1491,169.89
1492,169.89
1493,169.89
1494,169.89
1495,169.89
1496,169.89
1497,169.89
1498,169.89
1499,169.89
1500,169.89
1501,169.89
1502,169.89
1503,169.89
1504,169.89
1505,169.89
1506,169.89
1507,169.89
1508,169.89
1509,169.89
1510,169.89
1511,169.89
1512,169.89
1513,169.89
1514,169.89
1515,169.89
1516,169.89
1517,169.89
1518,169.89
1519,169.89
1520,169.89
1521,169.89
1522,169.89
1523,169.89
1524,169.89
1525,169.89
1526,169.89
1527,169.89
1528,169.89
1529,169.89
1530,169.89
1531,169.89
1532,169.89
1533,169.89
1534,169.89
1535,169.89
1536,169.89
1537,169.89
1538,169.89
1539,169.89
1540,169.89
1541,169.89
1542,169.89
1543,169.89
1544,169.89
1545,169.89
1546,169.89
1547,169.89
1548,169.89
1549,169.89
1550,169.89
1551,169.89
1552,169.89
1553,169.89
1554,169.89
1555,169.89
1556,169.89
1557,169.89
1558,169.89
1559,169.89
1560,169.89
1561,169.89
1562,169.89
1563,169.89
1564,169.89
1565,169.89
1566,169.89
1567,169.89
1568,169.89
1569,169.89
1570,169.89
1571,169.89
1572,169.89
1573,169.89
1574,169.89
1575,169.89
1576,169.89
1577,169.89
1578,169.89
1579,169.89
1580,169.89
1581,169.89
1582,169.89
1583,169.89
1584,169.89
1585,169.89
1586,169.89
1587,169.89
1588,169.89
1589,169.89
1590,169.89
1591,169.89
1592,169.89
1593,169.89
1594,169.89
1595,169.89
1596,169.89
1597,169.89
1598,169.89
1599,169.89
1600,169.89
1601,169.89
1602,169.89
1603,169.89
1604,169.89
1605,169.89
1606,169.89
1607,169.89
1608,169.89
1609,169.89
1610,169.89
1611,169.89
1612,169.89
1613,169.89
1614,169.89
1615,169.89
1616,169.89
1617,169.89
1618,169.89
1619,169.89
1620,169.89
1621,169.89
1622,169.89
1623,169.89
1624,169.89
1625,169.89
1626,169.89
1627,169.89
1628,169.89
1629,169.89
1630,169.89
1631,169.89
1632,169.89
1633,169.89
1634,169.89
1635,169.89
1636,169.89
1637,169.89
1638,169.89
1639,169.89
1640,169.89
1641,169.89
1642,169.89
1643,169.89
1644,169.89
1645,169.89
1646,169.89
1647,169.89
1648,169.89
1649,169.89
1650,169.89
1651,169.89
1652,169.89
1653,169.89
1654,169.89
1655,169.89
1656,169.89
1657,169.89
1658,169.89
1659,169.89
1660,169.89
1661,169.89
1662,169.89
1663,169.89
1664,169.89
1665,169.89
1666,169.89
1667,169.89
1668,169.89
1669,169.89
1670,169.89
1671,169.89
1672,169.89
1673,169.89
1674,169.89
1675,169.89
1676,169.89
1677,169.89
1678,169.89
1679,169.89
1680,169.89
1681,169.89
1682,169.89
1683,169.89
1684,169.89
1685,169.89
1686,169.89
1687,169.89
1688,169.89
1689,169.89
1690,169.89
1691,169.89
1692,169.89
1693,169.89
1694,169.89
1695,169.89
1696,169.89
1697,169.89
1698,169.89
1699,169.89
1700,169.89
1701,169.89
1702,169.89
1703,169.89
1704,169.89
1705,169.89
1706,169.89
1707,169.89
1708,169.89
1709,169.89
1710,169.89
1711,169.89
1712,169.89
1713,169.89
1714,169.89
1715,169.89
1716,169.89
1717,169.89
1718,169.89
1719,169.89
1720,169.89
1721,169.89
1722,169.89
1723,169.89
1724,169.89
1725,169.89
1726,169.89
1727,169.89
1728,169.89
1729,169.89
1730,169.89
1731,169.89
1732,169.89
1733,169.89
1734,169.89
1735,169.89
1736,169.89
1737,169.89
1738,169.89
1739,169.89
1740,169.89
1741,169.89
1742,169.89
1743,169.89
1744,169.89
1745,169.89
1746,169.89
1747,169.89
1748,169.89
1749,169.89
1750,169.89
1751,169.89
1752,169.89
1753,169.89
1754,169.89
1755,169.89
1756,169.89
1757,169.89
1758,169.89
1759,169.89
1760,169.89
1761,169.89
1762,169.89
1763,169.89
1764,169.89
1765,169.89
1766,169.89
1767,169.89
1768,169.89
1769,169.89
1770,169.89
1771,169.89
1772,169.89
1773,169.89
1774,169.89
1775,169.89
1776,169.89
1777,169.89
1778,169.89
1779,169.89
1780,169.89
1781,169.89
1782,169.89
1783,169.89
1784,169.89
1785,169.89
1786,169.89
1787,169.89
1788,169.89
1789,169.89
1790,169.89
1791,169.89
1792,169.89
1793,169.89
1794,169.89
1795,169.89
1796,169.89
1797,169.89
1798,169.89
1799,169.89
1800,169.89
1801,169.89
1802,169.89
1803,169.89
1804,169.89
1805,169.89
1806,169.89
1807,169.89
1808,169.89
1809,169.89
1810,169.89
1811,169.89
1812,169.89
1813,169.89
1814,169.89
1815,169.89
1816,169.89
1817,169.89
1818,169.89
1819,169.89
1820,169.89
1821,169.89
1822,169.89
1823,169.89
1824,169.89
1825,169.89
1826,169.89
1827,169.89
1828,169.89
1829,169.89
1830,169.89
1831,169.89
1832,169.89
1833,169.89
1834,169.89
1835,169.89
1836,169.89
1837,169.89
1838,169.89
1839,169.89
1840,169.89
1841,169.89
1842,169.89
1843,169.89
1844,169.89
1845,169.89
1846,169.89
1847,169.89
1848,169.89
1849,169.89
1850,169.89
1851,169.89
1852,169.89
1853,169.89
1854,169.89
1855,169.89
1856,169.89
1857,169.89
1858,169.89
1859,169.89
1860,169.89
1861,169.89
1862,169.89
1863,169.89
1864,169.89
1865,169.89
1866,169.89
1867,169.89
1868,169.89
1869,169.89
1870,169.89
1871,169.89
1872,169.89
1873,169.89
1874,169.89
1875,169.89
1876,169.89
1877,169.89
1878,169.89
1879,169.89
1880,169.89
1881,169.89
1882,169.89
1883,169.89
1884,169.89
1885,169.89
1886,169.89
1887,169.89
1888,169.89
1889,169.89
1890,169.89
1891,169.89
1892,169.89
1893,169.89
1894,169.89
1895,169.89
1896,169.89
1897,169.89
1898,169.89
1899,169.89
1900,169.89
1901,169.89
1902,169.89
1903,169.89
1904,169.89
1905,169.89
1906,169.89
1907,169.89
1908,169.89
1909,169.89
1910,169.89
1911,169.89
1912,169.89
1913,169.89
1914,169.89
1915,169.89
1916,169.89
1917,169.89
1918,169.89
1919,169.89
1920,169.89
1921,169.89
1922,169.89
1923,169.89
1924,169.89
1925,169.89
1926,169.89
1927,169.89
1928,169.89
1929,169.89
1930,169.89
1931,169.89
1932,169.89
1933,169.89
1934,169.89
1935,169.89
1936,169.89
1937,169.89
1938,169.89
1939,169.89
1940,169.89
1941,169.89
1942,169.89
1943,169.89
1944,169.89
1945,169.89
1946,169.89
1947,169.89
1948,169.89
1949,169.89
1950,169.89
1951,169.89
1952,169.89
1953,169.89
1954,169.89
1955,169.89
1956,169.89
1957,169.89
1958,169.89
1959,169.89
1960,169.89
1961,169.89
1962,169.89
1963,169.89
1964,169.89
1965,169.89
1966,169.89
1967,169.89
1968,169.89
1969,169.89
1970,169.89
1971,169.89
1972,169.89
1973,169.89
1974,169.89
1975,169.89
1976,169.89
1977,169.89
1978,169.89
1979,169.89
1980,169.89
1981,169.89
1982,169.89
1983,169.89
1984,169.89
1985,169.89
1986,169.89
1987,169.89
1988,169.89
1989,169.89
1990,169.89
1991,169.89
1992,169.89
1993,169.89
1994,169.89
1995,169.89
1996,169.89
1997,169.89
1998,169.89
1999,169.89
2000,169.89
2001,169.89
2002,169.89
2003,169.89
2004,169.89
2005,169.89
2006,169.89
2007,169.89
2008,169.89
2009,169.89
2010,169.89
2011,169.89
2012,169.89
2013,169.89
2014,169.89
2015,169.89
2016,169.89
2017,169.89
2018,169.89
2019,169.89
2020,169.89
2021,169.89
2022,169.89
2023,169.89
2024,169.89
2025,169.89
2026,169.89
2027,169.89
2028,169.89
2029,169.89
2030,169.89
2031,169.89
2032,169.89
2033,169.89
2034,169.89
2035,169.89
2036,169.89
2037,169.89
2038,169.89
2039,169.89
2040,169.89
2041,169.89
2042,169.89
2043,169.89
2044,169.89
2045,169.89
2046,169.89
2047,169.89
2048,169.89
2049,169.89
2050,169.89
2051,169.89
2052,169.89
2053,169.89
2054,169.89
2055,169.89
2056,169.89
2057,169.89
2058,169.89
2059,169.89
2060,169.89
2061,169.89
2062,169.89
2063,169.89
2064,169.89
2065,169.89
2066,169.89
2067,169.89
2068,169.89
2069,169.89
2070,169.89
2071,169.89
2072,169.89
2073,169.89
2074,169.89
2075,169.89
2076,169.89
2077,169.89
2078,169.89
2079,169.89
2080,169.89
2081,169.89
2082,169.89
2083,169.89
2084,169.89
2085,169.89
2086,169.89
2087,169.89
2088,169.89
2089,169.89
2090,169.89
2091,169.89
2092,169.89
2093,169.89
2094,169.89
2095,169.89
2096,169.89
2097,169.89
2098,169.89
2099,169.89
2100,169.89
2101,169.89
2102,169.89
2103,169.89
2104,169.89
2105,169.89
2106,169.89
2107,169.89
2108,169.89
2109,169.89
2110,169.89
2111,169.89
2112,169.89
2113,169.89
2114,169.89
2115,169.89
2116,169.89
2117,169.89
2118,169.89
2119,169.89
2120,169.89
2121,169.89
2122,169.89
2123,169.89
2124,169.89
2125,169.89
2126,169.89
2127,169.89
2128,169.89
2129,169.89
2130,169.89
2131,169.89
2132,169.89
2133,169.89
2134,169.89
2135,169.89
2136,169.89
2137,169.89
2138,169.89
2139,169.89
2140,169.89
2141,169.89
2142,169.89
2143,169.89
2144,169.89
2145,169.89
2146,169.89
2147,169.89
2148,169.89
2149,169.89
2150,169.89
2151,169.89
2152,169.89
2153,169.89
2154,169.89
2155,169.89
2156,169.89
2157,169.89
2158,169.89
2159,169.89
2160,169.89
2161,169.89
2162,169.89
2163,169.89
2164,169.89
2165,169.89
2166,169.89
2167,169.89
2168,169.89
2169,169.89
2170,169.89
2171,169.89
2172,169.89
2173,169.89
2174,169.89
2175,169.89
2176,169.89
2177,169.89
2178,169.89
2179,169.89
2180,169.89
2181,169.89
2182,169.89
2183,169.89
2184,169.89
2185,169.89
2186,169.89
2187,169.89
2188,169.89
2189,169.89
2190,169.89
2191,169.89
2192,169.89
2193,169.89
2194,169.89
2195,169.89
2196,169.89
2197,169.89
2198,169.89
2199,169.89
2200,169.89
2201,169.89
2202,169.89
2203,169.89
2204,169.89
2205,169.89
2206,169.89
2207,169.89
2208,169.89
2209,169.89
2210,169.89
2211,169.89
2212,169.89
2213,169.89
2214,169.89
2215,169.89
2216,169.89
2217,169.89
2218,169.89
2219,169.89
2220,169.89
2221,169.89
2222,169.89
2223,169.89
2224,169.89
2225,169.89
2226,169.89
2227,169.89
2228,169.89
2229,169.89
2230,169.89
2231,169.89
2232,169.89
2233,169.89
2234,169.89
2235,169.89
2236,169.89
2237,169.89
2238,169.89
2239,169.89
2240,169.89
2241,169.89
2242,169.89
2243,169.89
2244,169.89
2245,169.89
2246,169.89
2247,169.89
2248,169.89
2249,169.89
2250,169.89
2251,169.89
2252,169.89
2253,169.89
2254,169.89
2255,169.89
2256,169.89
2257,169.89
2258,169.89
2259,169.89
2260,169.89
2261,169.89
2262,169.89
2263,169.89
2264,169.89
2265,169.89
2266,169.89
2267,169.89
2268,169.89
2269,169.89
2270,169.89
2271,169.89
2272,169.89
2273,169.89
2274,169.89
2275,169.89
2276,169.89
2277,169.89
2278,169.89
2279,169.89
2280,169.89
2281,169.89
2282,169.89
2283,169.89
2284,169.89
2285,169.89
2286,169.89
2287,169.89
2288,169.89
2289,169.89
2290,169.89
2291,169.89
2292,169.89
2293,169.89
2294,169.89
2295,169.89
2296,169.89
2297,169.89
2298,169.89
2299,169.89
2300,169.89
2301,169.89
2302,169.89
2303,169.89
2304,169.89
2305,169.89
2306,169.89
2307,169.89
2308,169.89
2309,169.89
2310,169.89
2311,169.89
2312,169.89
2313,169.89
2314,169.89
2315,169.89
2316,169.89
2317,169.89
2318,169.89
2319,169.89
2320,169.89
2321,169.89
2322,169.89
2323,169.89
2324,169.89
2325,169.89
2326,169.89
2327,169.89
2328,169.89
2329,169.89
2330,169.89
2331,169.89
2332,169.89
2333,169.89
2334,169.89
2335,169.89
2336,169.89
2337,169.89
2338,169.89
2339,169.89
2340,169.89
2341,169.89
2342,169.89
2343,169.89
2344,169.89
2345,169.89
2346,169.89
2347,169.89
2348,169.89
2349,169.89
2350,169.89
2351,169.89
2352,169.89
2353,169.89
2354,169.89
2355,169.89
2356,169.89
2357,169.89
2358,169.89
2359,169.89
2360,169.89
2361,169.89
2362,169.89
2363,169.89
2364,169.89
2365,169.89
2366,169.89
2367,169.89
2368,169.89
2369,169.89
2370,169.89
2371,169.89
2372,169.89
2373,169.89
2374,169.89
2375,169.89
2376,169.89
2377,169.89
2378,169.89
2379,169.89
2380,169.89
2381,169.89
2382,169.89
2383,169.89
2384,169.89
2385,169.89
2386,169.89
2387,169.89
2388,169.89
2389,169.89
2390,169.89
2391,169.89
2392,169.89
2393,169.89
2394,169.89
2395,169.89
2396,169.89
2397,169.89
2398,169.89
2399,169.89
2400,169.89
2401,169.89
2402,169.89
2403,169.89
2404,169.89
2405,169.89
2406,169.89
2407,169.89
2408,169.89
2409,169.89
2410,169.89
2411,169.89
2412,169.89
2413,169.89
2414,169.89
2415,169.89
2416,169.89
2417,169.89
2418,169.89
2419,169.89
2420,169.89
2421,169.89
2422,169.89
2423,169.89
2424,169.89
2425,169.89
2426,169.89
2427,169.89
2428,169.89
2429,169.89
2430,169.89
2431,169.89
2432,169.89
2433,169.89
2434,169.89
2435,169.89
2436,169.89
2437,169.89
2438,169.89
2439,169.89
2440,169.89
2441,169.89
2442,169.89
2443,169.89
2444,169.89
2445,169.89
2446,169.89
2447,169.89
2448,169.89
2449,169.89
2450,169.89
2451,169.89
2452,169.89
2453,169.89
2454,169.89
2455,169.89
2456,169.89
2457,169.89
2458,169.89
2459,169.89
2460,169.89
2461,169.89
2462,169.89
2463,169.89
2464,169.89
2465,169.89
2466,169.89
2467,169.89
2468,169.89
2469,169.89
2470,169.89
2471,169.89
2472,169.89
2473,169.89
2474,169.89
2475,169.89
2476,169.89
2477,169.89
2478,169.89
2479,169.89
2480,169.89
2481,169.89
2482,169.89
2483,169.89
2484,169.89
2485,169.89
2486,169.89
2487,169.89
2488,169.89
2489,169.89
2490,169.89
2491,169.89
2492,169.89
2493,169.89
2494,169.89
2495,169.89
2496,169.89
2497,169.89
2498,169.89
2499,169.89
2500,169.89


==> images/data_for_figure/file_data_optimal_3_5000.csv <==
I,objective
1,169.89
2,169.89
3,169.89
4,169.89
5,169.89
6,169.89
7,169.89
8,169.89
9,169.89
10,169.89
11,169.89
12,169.89
13,169.89
14,169.89
15,169.89
16,169.89
17,169.89
18,169.89
19,169.89
20,169.89
21,169.89
22,169.89
23,169.89
24,169.89
25,169.89
26,169.89
27,169.89
28,169.89
29,169.89
30,169.89
31,169.89
32,169.89
33,169.89
34,169.89
35,169.89
36,169.89
37,169.89
38,169.89
39,169.89
40,169.89
41,169.89
42,169.89
43,169.89
44,169.89
45,169.89
46,169.89
47,169.89
48,169.89
49,169.89
50,169.89
51,169.89
52,169.89
53,169.89
54,169.89
55,169.89
56,169.89
57,169.89
58,169.89
59,169.89
60,169.89
61,169.89
62,169.89
63,169.89
64,169.89
65,169.89
66,169.89
67,169.89
68,169.89
69,169.89
70,169.89
71,169.89
72,169.89
73,169.89
74,169.89
75,169.89
76,169.89
77,169.89
78,169.89
79,169.89
80,169.89
81,169.89
82,169.89
83,169.89
84,169.89
85,169.89
86,169.89
87,169.89
88,169.89
89,169.89
90,169.89
91,169.89
92,169.89
93,169.89
94,169.89
95,169.89
96,169.89
97,169.89
98,169.89
99,169.89
100,169.89
101,169.89
102,169.89
103,169.89
104,169.89
105,169.89
106,169.89
107,169.89
108,169.89
109,169.89
110,169.89
111,169.89
112,169.89
113,169.89
114,169.89
115,169.89
116,169.89
117,169.89
118,169.89
119,169.89
120,169.89
121,169.89
122,169.89
123,169.89
124,169.89
125,169.89
126,169.89
127,169.89
128,169.89
129,169.89
130,169.89
131,169.89
132,169.89
133,169.89
134,169.89
135,169.89
136,169.89
137,169.89
138,169.89
139,169.89
140,169.89
141,169.89
142,169.89
143,169.89
144,169.89
145,169.89
146,169.89
147,169.89
148,169.89
149,169.89
150,169.89
151,169.89
152,169.89
153,169.89
154,169.89
155,169.89
156,169.89
157,169.89
158,169.89
159,169.89
160,169.89
161,169.89
162,169.89
163,169.89
164,169.89
165,169.89
166,169.89
167,169.89
168,169.89
169,169.89
170,169.89
171,169.89
172,169.89
173,169.89
174,169.89
175,169.89
176,169.89
177,169.89
178,169.89
179,169.89
180,169.89
181,169.89
182,169.89
183,169.89
184,169.89
185,169.89
186,169.89
187,169.89
188,169.89
189,169.89
190,169.89
191,169.89
192,169.89
193,169.89
194,169.89
195,169.89
196,169.89
197,169.89
198,169.89
199,169.89
200,169.89
201,169.89
202,169.89
203,169.89
204,169.89
205,169.89
206,169.89
207,169.89
208,169.89
209,169.89
210,169.89
211,169.89
212,169.89
213,169.89
214,169.89
215,169.89
216,169.89
217,169.89
218,169.89
219,169.89
220,169.89
221,169.89
222,169.89
223,169.89
224,169.89
225,169.89
226,169.89
227,169.89
228,169.89
229,169.89
230,169.89
231,169.89
232,169.89
233,169.89
234,169.89
235,169.89
236,169.89
237,169.89
238,169.89
239,169.89
240,169.89
241,169.89
242,169.89
243,169.89
244,169.89
245,169.89
246,169.89
247,169.89
248,169.89
249,169.89
250,169.89
251,169.89
252,169.89
253,169.89
254,169.89
255,169.89
256,169.89
257,169.89
258,169.89
259,169.89
260,169.89
261,169.89
262,169.89
263,169.89
264,169.89
265,169.89
266,169.89
267,169.89
268,169.89
269,169.89
270,169.89
271,169.89
272,169.89
273,169.89
274,169.89
275,169.89
276,169.89
277,169.89
278,169.89
279,169.89
280,169.89
281,169.89
282,169.89
283,169.89
284,169.89
285,169.89
286,169.89
287,169.89
288,169.89
289,169.89
290,169.89
291,169.89
292,169.89
293,169.89
294,169.89
295,169.89
296,169.89
297,169.89
298,169.89
299,169.89
300,169.89
301,169.89
302,169.89
303,169.89
304,169.89
305,169.89
306,169.89
307,169.89
308,169.89
309,169.89
310,169.89
311,169.89
312,169.89
313,169.89
314,169.89
315,169.89
316,169.89
317,169.89
318,169.89
319,169.89
320,169.89
321,169.89
322,169.89
323,169.89
324,169.89
325,169.89
326,169.89
327,169.89
328,169.89
329,169.89
330,169.89
331,169.89
332,169.89
333,169.89
334,169.89
335,169.89
336,169.89
337,169.89
338,169.89
339,169.89
340,169.89
341,169.89
342,169.89
343,169.89
344,169.89
345,169.89
346,169.89
347,169.89
348,169.89
349,169.89
350,169.89
351,169.89
352,169.89
353,169.89
354,169.89
355,169.89
356,169.89
357,169.89
358,169.89
359,169.89
360,169.89
361,169.89
362,169.89
363,169.89
364,169.89
365,169.89
366,169.89
367,169.89
368,169.89
369,169.89
370,169.89
371,169.89
372,169.89
373,169.89
374,169.89
375,169.89
376,169.89
377,169.89
378,169.89
379,169.89
380,169.89
381,169.89
382,169.89
383,169.89
384,169.89
385,169.89
386,169.89
387,169.89
388,169.89
389,169.89
390,169.89
391,169.89
392,169.89
393,169.89
394,169.89
395,169.89
396,169.89
397,169.89
398,169.89
399,169.89
400,169.89
401,169.89
402,169.89
403,169.89
404,169.89
405,169.89
406,169.89
407,169.89
408,169.89
409,169.89
410,169.89
411,169.89
412,169.89
413,169.89
414,169.89
415,169.89
416,169.89
417,169.89
418,169.89
419,169.89
420,169.89
421,169.89
422,169.89
423,169.89
424,169.89
425,169.89
426,169.89
427,169.89
428,169.89
429,169.89
430,169.89
431,169.89
432,169.89
433,169.89
434,169.89
435,169.89
436,169.89
437,169.89
438,169.89
439,169.89
440,169.89
441,169.89
442,169.89
443,169.89
444,169.89
445,169.89
446,169.89
447,169.89
448,169.89
449,169.89
450,169.89
451,169.89
452,169.89
453,169.89
454,169.89
455,169.89
456,169.89
457,169.89
458,169.89
459,169.89
460,169.89
461,169.89
462,169.89
463,169.89
464,169.89
465,169.89
466,169.89
467,169.89
468,169.89
469,169.89
470,169.89
471,169.89
472,169.89
473,169.89
474,169.89
475,169.89
476,169.89
477,169.89
478,169.89
479,169.89
480,169.89
481,169.89
482,169.89
483,169.89
484,169.89
485,169.89
486,169.89
487,169.89
488,169.89
489,169.89
490,169.89
491,169.89
492,169.89
493,169.89
494,169.89
495,169.89
496,169.89
497,169.89
498,169.89
499,169.89
500,169.89
501,169.89
502,169.89
503,169.89
504,169.89
505,169.89
506,169.89
507,169.89
508,169.89
509,169.89
510,169.89
511,169.89
512,169.89
513,169.89
514,169.89
515,169.89
516,169.89
517,169.89
518,169.89
519,169.89
520,169.89
521,169.89
522,169.89
523,169.89
524,169.89
525,169.89
526,169.89
527,169.89
528,169.89
529,169.89
530,169.89
531,169.89
532,169.89
533,169.89
534,169.89
535,169.89
536,169.89
537,169.89
538,169.89
539,169.89
540,169.89
541,169.89
542,169.89
543,169.89
544,169.89
545,169.89
546,169.89
547,169.89
548,169.89
549,169.89
550,169.89
551,169.89
552,169.89
553,169.89
554,169.89
555,169.89
556,169.89
557,169.89
558,169.89
559,169.89
560,169.89
561,169.89
562,169.89
563,169.89
564,169.89
565,169.89
566,169.89
567,169.89
568,169.89
569,169.89
570,169.89
571,169.89
572,169.89
573,169.89
574,169.89
575,169.89
576,169.89
577,169.89
578,169.89
579,169.89
580,169.89
581,169.89
582,169.89
583,169.89
584,169.89
585,169.89
586,169.89
587,169.89
588,169.89
589,169.89
590,169.89
591,169.89
592,169.89
593,169.89
594,169.89
595,169.89
596,169.89
597,169.89
598,169.89
599,169.89
600,169.89
601,169.89
602,169.89
603,169.89
604,169.89
605,169.89
606,169.89
607,169.89
608,169.89
609,169.89
610,169.89
611,169.89
612,169.89
613,169.89
614,169.89
615,169.89
616,169.89
617,169.89
618,169.89
619,169.89
620,169.89
621,169.89
622,169.89
623,169.89
624,169.89
625,169.89
626,169.89
627,169.89
628,169.89
629,169.89
630,169.89
631,169.89
632,169.89
633,169.89
634,169.89
635,169.89
636,169.89
637,169.89
638,169.89
639,169.89
640,169.89
641,169.89
642,169.89
643,169.89
644,169.89
645,169.89
646,169.89
647,169.89
648,169.89
649,169.89
650,169.89
651,169.89
652,169.89
653,169.89
654,169.89
655,169.89
656,169.89
657,169.89
658,169.89
659,169.89
660,169.89
661,169.89
662,169.89
663,169.89
664,169.89
665,169.89
666,169.89
667,169.89
668,169.89
669,169.89
670,169.89
671,169.89
672,169.89
673,169.89
674,169.89
675,169.89
676,169.89
677,169.89
678,169.89
679,169.89
680,169.89
681,169.89
682,169.89
683,169.89
684,169.89
685,169.89
686,169.89
687,169.89
688,169.89
689,169.89
690,169.89
691,169.89
692,169.89
693,169.89
694,169.89
695,169.89
696,169.89
697,169.89
698,169.89
699,169.89
700,169.89
701,169.89
702,169.89
703,169.89
704,169.89
705,169.89
706,169.89
707,169.89
708,169.89
709,169.89
710,169.89
711,169.89
712,169.89
713,169.89
714,169.89
715,169.89
716,169.89
717,169.89
718,169.89
719,169.89
720,169.89
721,169.89
722,169.89
723,169.89
724,169.89
725,169.89
726,169.89
727,169.89
728,169.89
729,169.89
730,169.89
731,169.89
732,169.89
733,169.89
734,169.89
735,169.89
736,169.89
737,169.89
738,169.89
739,169.89
740,169.89
741,169.89
742,169.89
743,169.89
744,169.89
745,169.89
746,169.89
747,169.89
748,169.89
749,169.89
750,169.89
751,169.89
752,169.89
753,169.89
754,169.89
755,169.89
756,169.89
757,169.89
758,169.89
759,169.89
760,169.89
761,169.89
762,169.89
763,169.89
764,169.89
765,169.89
766,169.89
767,169.89
768,169.89
769,169.89
770,169.89
771,169.89
772,169.89
773,169.89
774,169.89
775,169.89
776,169.89
777,169.89
778,169.89
779,169.89
780,169.89
781,169.89
782,169.89
783,169.89
784,169.89
785,169.89
786,169.89
787,169.89
788,169.89
789,169.89
790,169.89
791,169.89
792,169.89
793,169.89
794,169.89
795,169.89
796,169.89
797,169.89
798,169.89
799,169.89
800,169.89
801,169.89
802,169.89
803,169.89
804,169.89
805,169.89
806,169.89
807,169.89
808,169.89
809,169.89
810,169.89
811,169.89
812,169.89
813,169.89
814,169.89
815,169.89
816,169.89
817,169.89
818,169.89
819,169.89
820,169.89
821,169.89
822,169.89
823,169.89
824,169.89
825,169.89
826,169.89
827,169.89
828,169.89
829,169.89
830,169.89
831,169.89
832,169.89
833,169.89
834,169.89
835,169.89
836,169.89
837,169.89
838,169.89
839,169.89
840,169.89
841,169.89
842,169.89
843,169.89
844,169.89
845,169.89
846,169.89
847,169.89
848,169.89
849,169.89
850,169.89
851,169.89
852,169.89
853,169.89
854,169.89
855,169.89
856,169.89
857,169.89
858,169.89
859,169.89
860,169.89
861,169.89
862,169.89
863,169.89
864,169.89
865,169.89
866,169.89
867,169.89
868,169.89
869,169.89
870,169.89
871,169.89
872,169.89
873,169.89
874,169.89
875,169.89
876,169.89
877,169.89
878,169.89
879,169.89
880,169.89
881,169.89
882,169.89
883,169.89
884,169.89
885,169.89
886,169.89
887,169.89
888,169.89
889,169.89
890,169.89
891,169.89
892,169.89
893,169.89
894,169.89
895,169.89
896,169.89
897,169.89
898,169.89
899,169.89
900,169.89
901,169.89
902,169.89
903,169.89
904,169.89
905,169.89
906,169.89
907,169.89
908,169.89
909,169.89
910,169.89
911,169.89
912,169.89
913,169.89
914,169.89
915,169.89
916,169.89
917,169.89
918,169.89
919,169.89
920,169.89
921,169.89
922,169.89
923,169.89
924,169.89
925,169.89
926,169.89
927,169.89
928,169.89
929,169.89
930,169.89
931,169.89
932,169.89
933,169.89
934,169.89
935,169.89
936,169.89
937,169.89
938,169.89
939,169.89
940,169.89
941,169.89
942,169.89
943,169.89
944,169.89
945,169.89
946,169.89
947,169.89
948,169.89
949,169.89
950,169.89
951,169.89
952,169.89
953,169.89
954,169.89
955,169.89
956,169.89
957,169.89
958,169.89
959,169.89
960,169.89
961,169.89
962,169.89
963,169.89
964,169.89
965,169.89
966,169.89
967,169.89
968,169.89
969,169.89
970,169.89
971,169.89
972,169.89
973,169.89
974,169.89
975,169.89
976,169.89
977,169.89
978,169.89
979,169.89
980,169.89
981,169.89
982,169.89
983,169.89
984,169.89
985,169.89
986,169.89
987,169.89
988,169.89
989,169.89
990,169.89
991,169.89
992,169.89
993,169.89
994,169.89
995,169.89
996,169.89
997,169.89
998,169.89
999,169.89
1000,169.89
1001,169.89
1002,169.89
1003,169.89
1004,169.89
1005,169.89
1006,169.89
1007,169.89
1008,169.89
1009,169.89
1010,169.89
1011,169.89
1012,169.89
1013,169.89
1014,169.89
1015,169.89
1016,169.89
1017,169.89
1018,169.89
1019,169.89
1020,169.89
1021,169.89
1022,169.89
1023,169.89
1024,169.89
1025,169.89
1026,169.89
1027,169.89
1028,169.89
1029,169.89
1030,169.89
1031,169.89
1032,169.89
1033,169.89
1034,169.89
1035,169.89
1036,169.89
1037,169.89
1038,169.89
1039,169.89
1040,169.89
1041,169.89
1042,169.89
1043,169.89
1044,169.89
1045,169.89
1046,169.89
1047,169.89
1048,169.89
1049,169.89
1050,169.89
1051,169.89
1052,169.89
1053,169.89
1054,169.89
1055,169.89
1056,169.89
1057,169.89
1058,169.89
1059,169.89
1060,169.89
1061,169.89
1062,169.89
1063,169.89
1064,169.89
1065,169.89
1066,169.89
1067,169.89
1068,169.89
1069,169.89
1070,169.89
1071,169.89
1072,169.89
1073,169.89
1074,169.89
1075,169.89
1076,169.89
1077,169.89
1078,169.89
1079,169.89
1080,169.89
1081,169.89
1082,169.89
1083,169.89
1084,169.89
1085,169.89
1086,169.89
1087,169.89
1088,169.89
1089,169.89
1090,169.89
1091,169.89
1092,169.89
1093,169.89
1094,169.89
1095,169.89
1096,169.89
1097,169.89
1098,169.89
1099,169.89
1100,169.89
1101,169.89
1102,169.89
1103,169.89
1104,169.89
1105,169.89
1106,169.89
1107,169.89
1108,169.89
1109,169.89
1110,169.89
1111,169.89
1112,169.89
1113,169.89
1114,169.89
1115,169.89
1116,169.89
1117,169.89
1118,169.89
1119,169.89
1120,169.89
1121,169.89
1122,169.89
1123,169.89
1124,169.89
1125,169.89
1126,169.89
1127,169.89
1128,169.89
1129,169.89
1130,169.89
1131,169.89
1132,169.89
1133,169.89
1134,169.89
1135,169.89
1136,169.89
1137,169.89
1138,169.89
1139,169.89
1140,169.89
1141,169.89
1142,169.89
1143,169.89
1144,169.89
1145,169.89
1146,169.89
1147,169.89
1148,169.89
1149,169.89
1150,169.89
1151,169.89
1152,169.89
1153,169.89
1154,169.89
1155,169.89
1156,169.89
1157,169.89
1158,169.89
1159,169.89
1160,169.89
1161,169.89
1162,169.89
1163,169.89
1164,169.89
1165,169.89
1166,169.89
1167,169.89
1168,169.89
1169,169.89
1170,169.89
1171,169.89
1172,169.89
1173,169.89
1174,169.89
1175,169.89
1176,169.89
1177,169.89
1178,169.89
1179,169.89
1180,169.89
1181,169.89
1182,169.89
1183,169.89
1184,169.89
1185,169.89
1186,169.89
1187,169.89
1188,169.89
1189,169.89
1190,169.89
1191,169.89
1192,169.89
1193,169.89
1194,169.89
1195,169.89
1196,169.89
1197,169.89
1198,169.89
1199,169.89
1200,169.89
1201,169.89
1202,169.89
1203,169.89
1204,169.89
1205,169.89
1206,169.89
1207,169.89
1208,169.89
1209,169.89
1210,169.89
1211,169.89
1212,169.89
1213,169.89
1214,169.89
1215,169.89
1216,169.89
1217,169.89
1218,169.89
1219,169.89
1220,169.89
1221,169.89
1222,169.89
1223,169.89
1224,169.89
1225,169.89
1226,169.89
1227,169.89
1228,169.89
1229,169.89
1230,169.89
1231,169.89
1232,169.89
1233,169.89
1234,169.89
1235,169.89
1236,169.89
1237,169.89
1238,169.89
1239,169.89
1240,169.89
1241,169.89
1242,169.89
1243,169.89
1244,169.89
1245,169.89
1246,169.89
1247,169.89
1248,169.89
1249,169.89
1250,169.89
1251,169.89
1252,169.89
1253,169.89
1254,169.89
1255,169.89
1256,169.89
1257,169.89
1258,169.89
1259,169.89
1260,169.89
1261,169.89
1262,169.89
1263,169.89
1264,169.89
1265,169.89
1266,169.89
1267,169.89
1268,169.89
1269,169.89
1270,169.89
1271,169.89
1272,169.89
1273,169.89
1274,169.89
1275,169.89
1276,169.89
1277,169.89
1278,169.89
1279,169.89
1280,169.89
1281,169.89
1282,169.89
1283,169.89
1284,169.89
1285,169.89
1286,169.89
1287,169.89
1288,169.89
1289,169.89
1290,169.89
1291,169.89
1292,169.89
1293,169.89
1294,169.89
1295,169.89
1296,169.89
1297,169.89
1298,169.89
1299,169.89
1300,169.89
1301,169.89
1302,169.89
1303,169.89
1304,169.89
1305,169.89
1306,169.89
1307,169.89
1308,169.89
1309,169.89
1310,169.89
1311,169.89
1312,169.89
1313,169.89
1314,169.89
1315,169.89
1316,169.89
1317,169.89
1318,169.89
1319,169.89
1320,169.89
1321,169.89
1322,169.89
1323,169.89
1324,169.89
1325,169.89
1326,169.89
1327,169.89
1328,169.89
1329,169.89
1330,169.89
1331,169.89
1332,169.89
1333,169.89
1334,169.89
1335,169.89
1336,169.89
1337,169.89
1338,169.89
1339,169.89
1340,169.89
1341,169.89
1342,169.89
1343,169.89
1344,169.89
1345,169.89
1346,169.89
1347,169.89
1348,169.89
1349,169.89
1350,169.89
1351,169.89
1352,169.89
1353,169.89
1354,169.89
1355,169.89
1356,169.89
1357,169.89
1358,169.89
1359,169.89
1360,169.89
1361,169.89
1362,169.89
1363,169.89
1364,169.89
1365,169.89
1366,169.89
1367,169.89
1368,169.89
1369,169.89
1370,169.89
1371,169.89
1372,169.89
1373,169.89
1374,169.89
1375,169.89
1376,169.89
1377,169.89
1378,169.89
1379,169.89
1380,169.89
1381,169.89
1382,169.89
1383,169.89
1384,169.89
1385,169.89
1386,169.89
1387,169.89
1388,169.89
1389,169.89
1390,169.89
1391,169.89
1392,169.89
1393,169.89
1394,169.89
1395,169.89
1396,169.89
1397,169.89
1398,169.89
1399,169.89
1400,169.89
1401,169.89
1402,169.89
1403,169.89
1404,169.89
1405,169.89
1406,169.89
1407,169.89
1408,169.89
1409,169.89
1410,169.89
1411,169.89
1412,169.89
1413,169.89
1414,169.89
1415,169.89
1416,169.89
1417,169.89
1418,169.89
1419,169.89
1420,169.89
1421,169.89
1422,169.89
1423,169.89
1424,169.89
1425,169.89
1426,169.89
1427,169.89
1428,169.89
1429,169.89
1430,169.89
1431,169.89
1432,169.89
1433,169.89
1434,169.89
1435,169.89
1436,169.89
1437,169.89
1438,169.89
1439,169.89
1440,169.89
1441,169.89
1442,169.89
1443,169.89
1444,169.89
1445,169.89
1446,169.89
1447,169.89
1448,169.89
1449,169.89
1450,169.89
1451,169.89
1452,169.89
1453,169.89
1454,169.89
1455,169.89
1456,169.89
1457,169.89
1458,169.89
1459,169.89
1460,169.89
1461,169.89
1462,169.89
1463,169.89
1464,169.89
1465,169.89
1466,169.89
1467,169.89
1468,169.89
1469,169.89
1470,169.89
1471,169.89
1472,169.89
1473,169.89
1474,169.89
1475,169.89
1476,169.89
1477,169.89
1478,169.89
1479,169.89
1480,169.89
1481,169.89
1482,169.89
1483,169.89
1484,169.89
1485,169.89
1486,169.89
1487,169.89
1488,169.89
1489,169.89
1490,169.89
1491,169.89
1492,169.89
1493,169.89
1494,169.89
1495,169.89
1496,169.89
1497,169.89
1498,169.89
1499,169.89
1500,169.89
1501,169.89
1502,169.89
1503,169.89
1504,169.89
1505,169.89
1506,169.89
1507,169.89
1508,169.89
1509,169.89
1510,169.89
1511,169.89
1512,169.89
1513,169.89
1514,169.89
1515,169.89
1516,169.89
1517,169.89
1518,169.89
1519,169.89
1520,169.89
1521,169.89
1522,169.89
1523,169.89
1524,169.89
1525,169.89
1526,169.89
1527,169.89
1528,169.89
1529,169.89
1530,169.89
1531,169.89
1532,169.89
1533,169.89
1534,169.89
1535,169.89
1536,169.89
1537,169.89
1538,169.89
1539,169.89
1540,169.89
1541,169.89
1542,169.89
1543,169.89
1544,169.89
1545,169.89
1546,169.89
1547,169.89
1548,169.89
1549,169.89
1550,169.89
1551,169.89
1552,169.89
1553,169.89
1554,169.89
1555,169.89
1556,169.89
1557,169.89
1558,169.89
1559,169.89
1560,169.89
1561,169.89
1562,169.89
1563,169.89
1564,169.89
1565,169.89
1566,169.89
1567,169.89
1568,169.89
1569,169.89
1570,169.89
1571,169.89
1572,169.89
1573,169.89
1574,169.89
1575,169.89
1576,169.89
1577,169.89
1578,169.89
1579,169.89
1580,169.89
1581,169.89
1582,169.89
1583,169.89
1584,169.89
1585,169.89
1586,169.89
1587,169.89
1588,169.89
1589,169.89
1590,169.89
1591,169.89
1592,169.89
1593,169.89
1594,169.89
1595,169.89
1596,169.89
1597,169.89
1598,169.89
1599,169.89
1600,169.89
1601,169.89
1602,169.89
1603,169.89
1604,169.89
1605,169.89
1606,169.89
1607,169.89
1608,169.89
1609,169.89
1610,169.89
1611,169.89
1612,169.89
1613,169.89
1614,169.89
1615,169.89
1616,169.89
1617,169.89
1618,169.89
1619,169.89
1620,169.89
1621,169.89
1622,169.89
1623,169.89
1624,169.89
1625,169.89
1626,169.89
1627,169.89
1628,169.89
1629,169.89
1630,169.89
1631,169.89
1632,169.89
1633,169.89
1634,169.89
1635,169.89
1636,169.89
1637,169.89
1638,169.89
1639,169.89
1640,169.89
1641,169.89
1642,169.89
1643,169.89
1644,169.89
1645,169.89
1646,169.89
1647,169.89
1648,169.89
1649,169.89
1650,169.89
1651,169.89
1652,169.89
1653,169.89
1654,169.89
1655,169.89
1656,169.89
1657,169.89
1658,169.89
1659,169.89
1660,169.89
1661,169.89
1662,169.89
1663,169.89
1664,169.89
1665,169.89
1666,169.89
1667,169.89
1668,169.89
1669,169.89
1670,169.89
1671,169.89
1672,169.89
1673,169.89
1674,169.89
1675,169.89
1676,169.89
1677,169.89
1678,169.89
1679,169.89
1680,169.89
1681,169.89
1682,169.89
1683,169.89
1684,169.89
1685,169.89
1686,169.89
1687,169.89
1688,169.89
1689,169.89
1690,169.89
1691,169.89
1692,169.89
1693,169.89
1694,169.89
1695,169.89
1696,169.89
1697,169.89
1698,169.89
1699,169.89
1700,169.89
1701,169.89
1702,169.89
1703,169.89
1704,169.89
1705,169.89
1706,169.89
1707,169.89
1708,169.89
1709,169.89
1710,169.89
1711,169.89
1712,169.89
1713,169.89
1714,169.89
1715,169.89
1716,169.89
1717,169.89
1718,169.89
1719,169.89
1720,169.89
1721,169.89
1722,169.89
1723,169.89
1724,169.89
1725,169.89
1726,169.89
1727,169.89
1728,169.89
1729,169.89
1730,169.89
1731,169.89
1732,169.89
1733,169.89
1734,169.89
1735,169.89
1736,169.89
1737,169.89
1738,169.89
1739,169.89
1740,169.89
1741,169.89
1742,169.89
1743,169.89
1744,169.89
1745,169.89
1746,169.89
1747,169.89
1748,169.89
1749,169.89
1750,169.89
1751,169.89
1752,169.89
1753,169.89
1754,169.89
1755,169.89
1756,169.89
1757,169.89
1758,169.89
1759,169.89
1760,169.89
1761,169.89
1762,169.89
1763,169.89
1764,169.89
1765,169.89
1766,169.89
1767,169.89
1768,169.89
1769,169.89
1770,169.89
1771,169.89
1772,169.89
1773,169.89
1774,169.89
1775,169.89
1776,169.89
1777,169.89
1778,169.89
1779,169.89
1780,169.89
1781,169.89
1782,169.89
1783,169.89
1784,169.89
1785,169.89
1786,169.89
1787,169.89
1788,169.89
1789,169.89
1790,169.89
1791,169.89
1792,169.89
1793,169.89
1794,169.89
1795,169.89
1796,169.89
1797,169.89
1798,169.89
1799,169.89
1800,169.89
1801,169.89
1802,169.89
1803,169.89
1804,169.89
1805,169.89
1806,169.89
1807,169.89
1808,169.89
1809,169.89
1810,169.89
1811,169.89
1812,169.89
1813,169.89
1814,169.89
1815,169.89
1816,169.89
1817,169.89
1818,169.89
1819,169.89
1820,169.89
1821,169.89
1822,169.89
1823,169.89
1824,169.89
1825,169.89
1826,169.89
1827,169.89
1828,169.89
1829,169.89
1830,169.89
1831,169.89
1832,169.89
1833,169.89
1834,169.89
1835,169.89
1836,169.89
1837,169.89
1838,169.89
1839,169.89
1840,169.89
1841,169.89
1842,169.89
1843,169.89
1844,169.89
1845,169.89
1846,169.89
1847,169.89
1848,169.89
1849,169.89
1850,169.89
1851,169.89
1852,169.89
1853,169.89
1854,169.89
1855,169.89
1856,169.89
1857,169.89
1858,169.89
1859,169.89
1860,169.89
1861,169.89
1862,169.89
1863,169.89
1864,169.89
1865,169.89
1866,169.89
1867,169.89
1868,169.89
1869,169.89
1870,169.89
1871,169.89
1872,169.89
1873,169.89
1874,169.89
1875,169.89
1876,169.89
1877,169.89
1878,169.89
1879,169.89
1880,169.89
1881,169.89
1882,169.89
1883,169.89
1884,169.89
1885,169.89
1886,169.89
1887,169.89
1888,169.89
1889,169.89
1890,169.89
1891,169.89
1892,169.89
1893,169.89
1894,169.89
1895,169.89
1896,169.89
1897,169.89
1898,169.89
1899,169.89
1900,169.89
1901,169.89
1902,169.89
1903,169.89
1904,169.89
1905,169.89
1906,169.89
1907,169.89
1908,169.89
1909,169.89
1910,169.89
1911,169.89
1912,169.89
1913,169.89
1914,169.89
1915,169.89
1916,169.89
1917,169.89
1918,169.89
1919,169.89
1920,169.89
1921,169.89
1922,169.89
1923,169.89
1924,169.89
1925,169.89
1926,169.89
1927,169.89
1928,169.89
1929,169.89
1930,169.89
1931,169.89
1932,169.89
1933,169.89
1934,169.89
1935,169.89
1936,169.89
1937,169.89
1938,169.89
1939,169.89
1940,169.89
1941,169.89
1942,169.89
1943,169.89
1944,169.89
1945,169.89
1946,169.89
1947,169.89
1948,169.89
1949,169.89
1950,169.89
1951,169.89
1952,169.89
1953,169.89
1954,169.89
1955,169.89
1956,169.89
1957,169.89
1958,169.89
1959,169.89
1960,169.89
1961,169.89
1962,169.89
1963,169.89
1964,169.89
1965,169.89
1966,169.89
1967,169.89
1968,169.89
1969,169.89
1970,169.89
1971,169.89
1972,169.89
1973,169.89
1974,169.89
1975,169.89
1976,169.89
1977,169.89
1978,169.89
1979,169.89
1980,169.89
1981,169.89
1982,169.89
1983,169.89
1984,169.89
1985,169.89
1986,169.89
1987,169.89
1988,169.89
1989,169.89
1990,169.89
1991,169.89
1992,169.89
1993,169.89
1994,169.89
1995,169.89
1996,169.89
1997,169.89
1998,169.89
1999,169.89
2000,169.89
2001,169.89
2002,169.89
2003,169.89
2004,169.89
2005,169.89
2006,169.89
2007,169.89
2008,169.89
2009,169.89
2010,169.89
2011,169.89
2012,169.89
2013,169.89
2014,169.89
2015,169.89
2016,169.89
2017,169.89
2018,169.89
2019,169.89
2020,169.89
2021,169.89
2022,169.89
2023,169.89
2024,169.89
2025,169.89
2026,169.89
2027,169.89
2028,169.89
2029,169.89
2030,169.89
2031,169.89
2032,169.89
2033,169.89
2034,169.89
2035,169.89
2036,169.89
2037,169.89
2038,169.89
2039,169.89
2040,169.89
2041,169.89
2042,169.89
2043,169.89
2044,169.89
2045,169.89
2046,169.89
2047,169.89
2048,169.89
2049,169.89
2050,169.89
2051,169.89
2052,169.89
2053,169.89
2054,169.89
2055,169.89
2056,169.89
2057,169.89
2058,169.89
2059,169.89
2060,169.89
2061,169.89
2062,169.89
2063,169.89
2064,169.89
2065,169.89
2066,169.89
2067,169.89
2068,169.89
2069,169.89
2070,169.89
2071,169.89
2072,169.89
2073,169.89
2074,169.89
2075,169.89
2076,169.89
2077,169.89
2078,169.89
2079,169.89
2080,169.89
2081,169.89
2082,169.89
2083,169.89
2084,169.89
2085,169.89
2086,169.89
2087,169.89
2088,169.89
2089,169.89
2090,169.89
2091,169.89
2092,169.89
2093,169.89
2094,169.89
2095,169.89
2096,169.89
2097,169.89
2098,169.89
2099,169.89
2100,169.89
2101,169.89
2102,169.89
2103,169.89
2104,169.89
2105,169.89
2106,169.89
2107,169.89
2108,169.89
2109,169.89
2110,169.89
2111,169.89
2112,169.89
2113,169.89
2114,169.89
2115,169.89
2116,169.89
2117,169.89
2118,169.89
2119,169.89
2120,169.89
2121,169.89
2122,169.89
2123,169.89
2124,169.89
2125,169.89
2126,169.89
2127,169.89
2128,169.89
2129,169.89
2130,169.89
2131,169.89
2132,169.89
2133,169.89
2134,169.89
2135,169.89
2136,169.89
2137,169.89
2138,169.89
2139,169.89
2140,169.89
2141,169.89
2142,169.89
2143,169.89
2144,169.89
2145,169.89
2146,169.89
2147,169.89
2148,169.89
2149,169.89
2150,169.89
2151,169.89
2152,169.89
2153,169.89
2154,169.89
2155,169.89
2156,169.89
2157,169.89
2158,169.89
2159,169.89
2160,169.89
2161,169.89
2162,169.89
2163,169.89
2164,169.89
2165,169.89
2166,169.89
2167,169.89
2168,169.89
2169,169.89
2170,169.89
2171,169.89
2172,169.89
2173,169.89
2174,169.89
2175,169.89
2176,169.89
2177,169.89
2178,169.89
2179,169.89
2180,169.89
2181,169.89
2182,169.89
2183,169.89
2184,169.89
2185,169.89
2186,169.89
2187,169.89
2188,169.89
2189,169.89
2190,169.89
2191,169.89
2192,169.89
2193,169.89
2194,169.89
2195,169.89
2196,169.89
2197,169.89
2198,169.89
2199,169.89
2200,169.89
2201,169.89
2202,169.89
2203,169.89
2204,169.89
2205,169.89
2206,169.89
2207,169.89
2208,169.89
2209,169.89
2210,169.89
2211,169.89
2212,169.89
2213,169.89
2214,169.89
2215,169.89
2216,169.89
2217,169.89
2218,169.89
2219,169.89
2220,169.89
2221,169.89
2222,169.89
2223,169.89
2224,169.89
2225,169.89
2226,169.89
2227,169.89
2228,169.89
2229,169.89
2230,169.89
2231,169.89
2232,169.89
2233,169.89
2234,169.89
2235,169.89
2236,169.89
2237,169.89
2238,169.89
2239,169.89
2240,169.89
2241,169.89
2242,169.89
2243,169.89
2244,169.89
2245,169.89
2246,169.89
2247,169.89
2248,169.89
2249,169.89
2250,169.89
2251,169.89
2252,169.89
2253,169.89
2254,169.89
2255,169.89
2256,169.89
2257,169.89
2258,169.89
2259,169.89
2260,169.89
2261,169.89
2262,169.89
2263,169.89
2264,169.89
2265,169.89
2266,169.89
2267,169.89
2268,169.89
2269,169.89
2270,169.89
2271,169.89
2272,169.89
2273,169.89
2274,169.89
2275,169.89
2276,169.89
2277,169.89
2278,169.89
2279,169.89
2280,169.89
2281,169.89
2282,169.89
2283,169.89
2284,169.89
2285,169.89
2286,169.89
2287,169.89
2288,169.89
2289,169.89
2290,169.89
2291,169.89
2292,169.89
2293,169.89
2294,169.89
2295,169.89
2296,169.89
2297,169.89
2298,169.89
2299,169.89
2300,169.89
2301,169.89
2302,169.89
2303,169.89
2304,169.89
2305,169.89
2306,169.89
2307,169.89
2308,169.89
2309,169.89
2310,169.89
2311,169.89
2312,169.89
2313,169.89
2314,169.89
2315,169.89
2316,169.89
2317,169.89
2318,169.89
2319,169.89
2320,169.89
2321,169.89
2322,169.89
2323,169.89
2324,169.89
2325,169.89
2326,169.89
2327,169.89
2328,169.89
2329,169.89
2330,169.89
2331,169.89
2332,169.89
2333,169.89
2334,169.89
2335,169.89
2336,169.89
2337,169.89
2338,169.89
2339,169.89
2340,169.89
2341,169.89
2342,169.89
2343,169.89
2344,169.89
2345,169.89
2346,169.89
2347,169.89
2348,169.89
2349,169.89
2350,169.89
2351,169.89
2352,169.89
2353,169.89
2354,169.89
2355,169.89
2356,169.89
2357,169.89
2358,169.89
2359,169.89
2360,169.89
2361,169.89
2362,169.89
2363,169.89
2364,169.89
2365,169.89
2366,169.89
2367,169.89
2368,169.89
2369,169.89
2370,169.89
2371,169.89
2372,169.89
2373,169.89
2374,169.89
2375,169.89
2376,169.89
2377,169.89
2378,169.89
2379,169.89
2380,169.89
2381,169.89
2382,169.89
2383,169.89
2384,169.89
2385,169.89
2386,169.89
2387,169.89
2388,169.89
2389,169.89
2390,169.89
2391,169.89
2392,169.89
2393,169.89
2394,169.89
2395,169.89
2396,169.89
2397,169.89
2398,169.89
2399,169.89
2400,169.89
2401,169.89
2402,169.89
2403,169.89
2404,169.89
2405,169.89
2406,169.89
2407,169.89
2408,169.89
2409,169.89
2410,169.89
2411,169.89
2412,169.89
2413,169.89
2414,169.89
2415,169.89
2416,169.89
2417,169.89
2418,169.89
2419,169.89
2420,169.89
2421,169.89
2422,169.89
2423,169.89
2424,169.89
2425,169.89
2426,169.89
2427,169.89
2428,169.89
2429,169.89
2430,169.89
2431,169.89
2432,169.89
2433,169.89
2434,169.89
2435,169.89
2436,169.89
2437,169.89
2438,169.89
2439,169.89
2440,169.89
2441,169.89
2442,169.89
2443,169.89
2444,169.89
2445,169.89
2446,169.89
2447,169.89
2448,169.89
2449,169.89
2450,169.89
2451,169.89
2452,169.89
2453,169.89
2454,169.89
2455,169.89
2456,169.89
2457,169.89
2458,169.89
2459,169.89
2460,169.89
2461,169.89
2462,169.89
2463,169.89
2464,169.89
2465,169.89
2466,169.89
2467,169.89
2468,169.89
2469,169.89
2470,169.89
2471,169.89
2472,169.89
2473,169.89
2474,169.89
2475,169.89
2476,169.89
2477,169.89
2478,169.89
2479,169.89
2480,169.89
2481,169.89
2482,169.89
2483,169.89
2484,169.89
2485,169.89
2486,169.89
2487,169.89
2488,169.89
2489,169.89
2490,169.89
2491,169.89
2492,169.89
2493,169.89
2494,169.89
2495,169.89
2496,169.89
2497,169.89
2498,169.89
2499,169.89
2500,169.89
2501,169.89
2502,169.89
2503,169.89
2504,169.89
2505,169.89
2506,169.89
2507,169.89
2508,169.89
2509,169.89
2510,169.89
2511,169.89
2512,169.89
2513,169.89
2514,169.89
2515,169.89
2516,169.89
2517,169.89
2518,169.89
2519,169.89
2520,169.89
2521,169.89
2522,169.89
2523,169.89
2524,169.89
2525,169.89
2526,169.89
2527,169.89
2528,169.89
2529,169.89
2530,169.89
2531,169.89
2532,169.89
2533,169.89
2534,169.89
2535,169.89
2536,169.89
2537,169.89
2538,169.89
2539,169.89
2540,169.89
2541,169.89
2542,169.89
2543,169.89
2544,169.89
2545,169.89
2546,169.89
2547,169.89
2548,169.89
2549,169.89
2550,169.89
2551,169.89
2552,169.89
2553,169.89
2554,169.89
2555,169.89
2556,169.89
2557,169.89
2558,169.89
2559,169.89
2560,169.89
2561,169.89
2562,169.89
2563,169.89
2564,169.89
2565,169.89
2566,169.89
2567,169.89
2568,169.89
2569,169.89
2570,169.89
2571,169.89
2572,169.89
2573,169.89
2574,169.89
2575,169.89
2576,169.89
2577,169.89
2578,169.89
2579,169.89
2580,169.89
2581,169.89
2582,169.89
2583,169.89
2584,169.89
2585,169.89
2586,169.89
2587,169.89
2588,169.89
2589,169.89
2590,169.89
2591,169.89
2592,169.89
2593,169.89
2594,169.89
2595,169.89
2596,169.89
2597,169.89
2598,169.89
2599,169.89
2600,169.89
2601,169.89
2602,169.89
2603,169.89
2604,169.89
2605,169.89
2606,169.89
2607,169.89
2608,169.89
2609,169.89
2610,169.89
2611,169.89
2612,169.89
2613,169.89
2614,169.89
2615,169.89
2616,169.89
2617,169.89
2618,169.89
2619,169.89
2620,169.89
2621,169.89
2622,169.89
2623,169.89
2624,169.89
2625,169.89
2626,169.89
2627,169.89
2628,169.89
2629,169.89
2630,169.89
2631,169.89
2632,169.89
2633,169.89
2634,169.89
2635,169.89
2636,169.89
2637,169.89
2638,169.89
2639,169.89
2640,169.89
2641,169.89
2642,169.89
2643,169.89
2644,169.89
2645,169.89
2646,169.89
2647,169.89
2648,169.89
2649,169.89
2650,169.89
2651,169.89
2652,169.89
2653,169.89
2654,169.89
2655,169.89
2656,169.89
2657,169.89
2658,169.89
2659,169.89
2660,169.89
2661,169.89
2662,169.89
2663,169.89
2664,169.89
2665,169.89
2666,169.89
2667,169.89
2668,169.89
2669,169.89
2670,169.89
2671,169.89
2672,169.89
2673,169.89
2674,169.89
2675,169.89
2676,169.89
2677,169.89
2678,169.89
2679,169.89
2680,169.89
2681,169.89
2682,169.89
2683,169.89
2684,169.89
2685,169.89
2686,169.89
2687,169.89
2688,169.89
2689,169.89
2690,169.89
2691,169.89
2692,169.89
2693,169.89
2694,169.89
2695,169.89
2696,169.89
2697,169.89
2698,169.89
2699,169.89
2700,169.89
2701,169.89
2702,169.89
2703,169.89
2704,169.89
2705,169.89
2706,169.89
2707,169.89
2708,169.89
2709,169.89
2710,169.89
2711,169.89
2712,169.89
2713,169.89
2714,169.89
2715,169.89
2716,169.89
2717,169.89
2718,169.89
2719,169.89
2720,169.89
2721,169.89
2722,169.89
2723,169.89
2724,169.89
2725,169.89
2726,169.89
2727,169.89
2728,169.89
2729,169.89
2730,169.89
2731,169.89
2732,169.89
2733,169.89
2734,169.89
2735,169.89
2736,169.89
2737,169.89
2738,169.89
2739,169.89
2740,169.89
2741,169.89
2742,169.89
2743,169.89
2744,169.89
2745,169.89
2746,169.89
2747,169.89
2748,169.89
2749,169.89
2750,169.89
2751,169.89
2752,169.89
2753,169.89
2754,169.89
2755,169.89
2756,169.89
2757,169.89
2758,169.89
2759,169.89
2760,169.89
2761,169.89
2762,169.89
2763,169.89
2764,169.89
2765,169.89
2766,169.89
2767,169.89
2768,169.89
2769,169.89
2770,169.89
2771,169.89
2772,169.89
2773,169.89
2774,169.89
2775,169.89
2776,169.89
2777,169.89
2778,169.89
2779,169.89
2780,169.89
2781,169.89
2782,169.89
2783,169.89
2784,169.89
2785,169.89
2786,169.89
2787,169.89
2788,169.89
2789,169.89
2790,169.89
2791,169.89
2792,169.89
2793,169.89
2794,169.89
2795,169.89
2796,169.89
2797,169.89
2798,169.89
2799,169.89
2800,169.89
2801,169.89
2802,169.89
2803,169.89
2804,169.89
2805,169.89
2806,169.89
2807,169.89
2808,169.89
2809,169.89
2810,169.89
2811,169.89
2812,169.89
2813,169.89
2814,169.89
2815,169.89
2816,169.89
2817,169.89
2818,169.89
2819,169.89
2820,169.89
2821,169.89
2822,169.89
2823,169.89
2824,169.89
2825,169.89
2826,169.89
2827,169.89
2828,169.89
2829,169.89
2830,169.89
2831,169.89
2832,169.89
2833,169.89
2834,169.89
2835,169.89
2836,169.89
2837,169.89
2838,169.89
2839,169.89
2840,169.89
2841,169.89
2842,169.89
2843,169.89
2844,169.89
2845,169.89
2846,169.89
2847,169.89
2848,169.89
2849,169.89
2850,169.89
2851,169.89
2852,169.89
2853,169.89
2854,169.89
2855,169.89
2856,169.89
2857,169.89
2858,169.89
2859,169.89
2860,169.89
2861,169.89
2862,169.89
2863,169.89
2864,169.89
2865,169.89
2866,169.89
2867,169.89
2868,169.89
2869,169.89
2870,169.89
2871,169.89
2872,169.89
2873,169.89
2874,169.89
2875,169.89
2876,169.89
2877,169.89
2878,169.89
2879,169.89
2880,169.89
2881,169.89
2882,169.89
2883,169.89
2884,169.89
2885,169.89
2886,169.89
2887,169.89
2888,169.89
2889,169.89
2890,169.89
2891,169.89
2892,169.89
2893,169.89
2894,169.89
2895,169.89
2896,169.89
2897,169.89
2898,169.89
2899,169.89
2900,169.89
2901,169.89
2902,169.89
2903,169.89
2904,169.89
2905,169.89
2906,169.89
2907,169.89
2908,169.89
2909,169.89
2910,169.89
2911,169.89
2912,169.89
2913,169.89
2914,169.89
2915,169.89
2916,169.89
2917,169.89
2918,169.89
2919,169.89
2920,169.89
2921,169.89
2922,169.89
2923,169.89
2924,169.89
2925,169.89
2926,169.89
2927,169.89
2928,169.89
2929,169.89
2930,169.89
2931,169.89
2932,169.89
2933,169.89
2934,169.89
2935,169.89
2936,169.89
2937,169.89
2938,169.89
2939,169.89
2940,169.89
2941,169.89
2942,169.89
2943,169.89
2944,169.89
2945,169.89
2946,169.89
2947,169.89
2948,169.89
2949,169.89
2950,169.89
2951,169.89
2952,169.89
2953,169.89
2954,169.89
2955,169.89
2956,169.89
2957,169.89
2958,169.89
2959,169.89
2960,169.89
2961,169.89
2962,169.89
2963,169.89
2964,169.89
2965,169.89
2966,169.89
2967,169.89
2968,169.89
2969,169.89
2970,169.89
2971,169.89
2972,169.89
2973,169.89
2974,169.89
2975,169.89
2976,169.89
2977,169.89
2978,169.89
2979,169.89
2980,169.89
2981,169.89
2982,169.89
2983,169.89
2984,169.89
2985,169.89
2986,169.89
2987,169.89
2988,169.89
2989,169.89
2990,169.89
2991,169.89
2992,169.89
2993,169.89
2994,169.89
2995,169.89
2996,169.89
2997,169.89
2998,169.89
2999,169.89
3000,169.89
3001,169.89
3002,169.89
3003,169.89
3004,169.89
3005,169.89
3006,169.89
3007,169.89
3008,169.89
3009,169.89
3010,169.89
3011,169.89
3012,169.89
3013,169.89
3014,169.89
3015,169.89
3016,169.89
3017,169.89
3018,169.89
3019,169.89
3020,169.89
3021,169.89
3022,169.89
3023,169.89
3024,169.89
3025,169.89
3026,169.89
3027,169.89
3028,169.89
3029,169.89
3030,169.89
3031,169.89
3032,169.89
3033,169.89
3034,169.89
3035,169.89
3036,169.89
3037,169.89
3038,169.89
3039,169.89
3040,169.89
3041,169.89
3042,169.89
3043,169.89
3044,169.89
3045,169.89
3046,169.89
3047,169.89
3048,169.89
3049,169.89
3050,169.89
3051,169.89
3052,169.89
3053,169.89
3054,169.89
3055,169.89
3056,169.89
3057,169.89
3058,169.89
3059,169.89
3060,169.89
3061,169.89
3062,169.89
3063,169.89
3064,169.89
3065,169.89
3066,169.89
3067,169.89
3068,169.89
3069,169.89
3070,169.89
3071,169.89
3072,169.89
3073,169.89
3074,169.89
3075,169.89
3076,169.89
3077,169.89
3078,169.89
3079,169.89
3080,169.89
3081,169.89
3082,169.89
3083,169.89
3084,169.89
3085,169.89
3086,169.89
3087,169.89
3088,169.89
3089,169.89
3090,169.89
3091,169.89
3092,169.89
3093,169.89
3094,169.89
3095,169.89
3096,169.89
3097,169.89
3098,169.89
3099,169.89
3100,169.89
3101,169.89
3102,169.89
3103,169.89
3104,169.89
3105,169.89
3106,169.89
3107,169.89
3108,169.89
3109,169.89
3110,169.89
3111,169.89
3112,169.89
3113,169.89
3114,169.89
3115,169.89
3116,169.89
3117,169.89
3118,169.89
3119,169.89
3120,169.89
3121,169.89
3122,169.89
3123,169.89
3124,169.89
3125,169.89
3126,169.89
3127,169.89
3128,169.89
3129,169.89
3130,169.89
3131,169.89
3132,169.89
3133,169.89
3134,169.89
3135,169.89
3136,169.89
3137,169.89
3138,169.89
3139,169.89
3140,169.89
3141,169.89
3142,169.89
3143,169.89
3144,169.89
3145,169.89
3146,169.89
3147,169.89
3148,169.89
3149,169.89
3150,169.89
3151,169.89
3152,169.89
3153,169.89
3154,169.89
3155,169.89
3156,169.89
3157,169.89
3158,169.89
3159,169.89
3160,169.89
3161,169.89
3162,169.89
3163,169.89
3164,169.89
3165,169.89
3166,169.89
3167,169.89
3168,169.89
3169,169.89
3170,169.89
3171,169.89
3172,169.89
3173,169.89
3174,169.89
3175,169.89
3176,169.89
3177,169.89
3178,169.89
3179,169.89
3180,169.89
3181,169.89
3182,169.89
3183,169.89
3184,169.89
3185,169.89
3186,169.89
3187,169.89
3188,169.89
3189,169.89
3190,169.89
3191,169.89
3192,169.89
3193,169.89
3194,169.89
3195,169.89
3196,169.89
3197,169.89
3198,169.89
3199,169.89
3200,169.89
3201,169.89
3202,169.89
3203,169.89
3204,169.89
3205,169.89
3206,169.89
3207,169.89
3208,169.89
3209,169.89
3210,169.89
3211,169.89
3212,169.89
3213,169.89
3214,169.89
3215,169.89
3216,169.89
3217,169.89
3218,169.89
3219,169.89
3220,169.89
3221,169.89
3222,169.89
3223,169.89
3224,169.89
3225,169.89
3226,169.89
3227,169.89
3228,169.89
3229,169.89
3230,169.89
3231,169.89
3232,169.89
3233,169.89
3234,169.89
3235,169.89
3236,169.89
3237,169.89
3238,169.89
3239,169.89
3240,169.89
3241,169.89
3242,169.89
3243,169.89
3244,169.89
3245,169.89
3246,169.89
3247,169.89
3248,169.89
3249,169.89
3250,169.89
3251,169.89
3252,169.89
3253,169.89
3254,169.89
3255,169.89
3256,169.89
3257,169.89
3258,169.89
3259,169.89
3260,169.89
3261,169.89
3262,169.89
3263,169.89
3264,169.89
3265,169.89
3266,169.89
3267,169.89
3268,169.89
3269,169.89
3270,169.89
3271,169.89
3272,169.89
3273,169.89
3274,169.89
3275,169.89
3276,169.89
3277,169.89
3278,169.89
3279,169.89
3280,169.89
3281,169.89
3282,169.89
3283,169.89
3284,169.89
3285,169.89
3286,169.89
3287,169.89
3288,169.89
3289,169.89
3290,169.89
3291,169.89
3292,169.89
3293,169.89
3294,169.89
3295,169.89
3296,169.89
3297,169.89
3298,169.89
3299,169.89
3300,169.89
3301,169.89
3302,169.89
3303,169.89
3304,169.89
3305,169.89
3306,169.89
3307,169.89
3308,169.89
3309,169.89
3310,169.89
3311,169.89
3312,169.89
3313,169.89
3314,169.89
3315,169.89
3316,169.89
3317,169.89
3318,169.89
3319,169.89
3320,169.89
3321,169.89
3322,169.89
3323,169.89
3324,169.89
3325,169.89
3326,169.89
3327,169.89
3328,169.89
3329,169.89
3330,169.89
3331,169.89
3332,169.89
3333,169.89
3334,169.89
3335,169.89
3336,169.89
3337,169.89
3338,169.89
3339,169.89
3340,169.89
3341,169.89
3342,169.89
3343,169.89
3344,169.89
3345,169.89
3346,169.89
3347,169.89
3348,169.89
3349,169.89
3350,169.89
3351,169.89
3352,169.89
3353,169.89
3354,169.89
3355,169.89
3356,169.89
3357,169.89
3358,169.89
3359,169.89
3360,169.89
3361,169.89
3362,169.89
3363,169.89
3364,169.89
3365,169.89
3366,169.89
3367,169.89
3368,169.89
3369,169.89
3370,169.89
3371,169.89
3372,169.89
3373,169.89
3374,169.89
3375,169.89
3376,169.89
3377,169.89
3378,169.89
3379,169.89
3380,169.89
3381,169.89
3382,169.89
3383,169.89
3384,169.89
3385,169.89
3386,169.89
3387,169.89
3388,169.89
3389,169.89
3390,169.89
3391,169.89
3392,169.89
3393,169.89
3394,169.89
3395,169.89
3396,169.89
3397,169.89
3398,169.89
3399,169.89
3400,169.89
3401,169.89
3402,169.89
3403,169.89
3404,169.89
3405,169.89
3406,169.89
3407,169.89
3408,169.89
3409,169.89
3410,169.89
3411,169.89
3412,169.89
3413,169.89
3414,169.89
3415,169.89
3416,169.89
3417,169.89
3418,169.89
3419,169.89
3420,169.89
3421,169.89
3422,169.89
3423,169.89
3424,169.89
3425,169.89
3426,169.89
3427,169.89
3428,169.89
3429,169.89
3430,169.89
3431,169.89
3432,169.89
3433,169.89
3434,169.89
3435,169.89
3436,169.89
3437,169.89
3438,169.89
3439,169.89
3440,169.89
3441,169.89
3442,169.89
3443,169.89
3444,169.89
3445,169.89
3446,169.89
3447,169.89
3448,169.89
3449,169.89
3450,169.89
3451,169.89
3452,169.89
3453,169.89
3454,169.89
3455,169.89
3456,169.89
3457,169.89
3458,169.89
3459,169.89
3460,169.89
3461,169.89
3462,169.89
3463,169.89
3464,169.89
3465,169.89
3466,169.89
3467,169.89
3468,169.89
3469,169.89
3470,169.89
3471,169.89
3472,169.89
3473,169.89
3474,169.89
3475,169.89
3476,169.89
3477,169.89
3478,169.89
3479,169.89
3480,169.89
3481,169.89
3482,169.89
3483,169.89
3484,169.89
3485,169.89
3486,169.89
3487,169.89
3488,169.89
3489,169.89
3490,169.89
3491,169.89
3492,169.89
3493,169.89
3494,169.89
3495,169.89
3496,169.89
3497,169.89
3498,169.89
3499,169.89
3500,169.89
3501,169.89
3502,169.89
3503,169.89
3504,169.89
3505,169.89
3506,169.89
3507,169.89
3508,169.89
3509,169.89
3510,169.89
3511,169.89
3512,169.89
3513,169.89
3514,169.89
3515,169.89
3516,169.89
3517,169.89
3518,169.89
3519,169.89
3520,169.89
3521,169.89
3522,169.89
3523,169.89
3524,169.89
3525,169.89
3526,169.89
3527,169.89
3528,169.89
3529,169.89
3530,169.89
3531,169.89
3532,169.89
3533,169.89
3534,169.89
3535,169.89
3536,169.89
3537,169.89
3538,169.89
3539,169.89
3540,169.89
3541,169.89
3542,169.89
3543,169.89
3544,169.89
3545,169.89
3546,169.89
3547,169.89
3548,169.89
3549,169.89
3550,169.89
3551,169.89
3552,169.89
3553,169.89
3554,169.89
3555,169.89
3556,169.89
3557,169.89
3558,169.89
3559,169.89
3560,169.89
3561,169.89
3562,169.89
3563,169.89
3564,169.89
3565,169.89
3566,169.89
3567,169.89
3568,169.89
3569,169.89
3570,169.89
3571,169.89
3572,169.89
3573,169.89
3574,169.89
3575,169.89
3576,169.89
3577,169.89
3578,169.89
3579,169.89
3580,169.89
3581,169.89
3582,169.89
3583,169.89
3584,169.89
3585,169.89
3586,169.89
3587,169.89
3588,169.89
3589,169.89
3590,169.89
3591,169.89
3592,169.89
3593,169.89
3594,169.89
3595,169.89
3596,169.89
3597,169.89
3598,169.89
3599,169.89
3600,169.89
3601,169.89
3602,169.89
3603,169.89
3604,169.89
3605,169.89
3606,169.89
3607,169.89
3608,169.89
3609,169.89
3610,169.89
3611,169.89
3612,169.89
3613,169.89
3614,169.89
3615,169.89
3616,169.89
3617,169.89
3618,169.89
3619,169.89
3620,169.89
3621,169.89
3622,169.89
3623,169.89
3624,169.89
3625,169.89
3626,169.89
3627,169.89
3628,169.89
3629,169.89
3630,169.89
3631,169.89
3632,169.89
3633,169.89
3634,169.89
3635,169.89
3636,169.89
3637,169.89
3638,169.89
3639,169.89
3640,169.89
3641,169.89
3642,169.89
3643,169.89
3644,169.89
3645,169.89
3646,169.89
3647,169.89
3648,169.89
3649,169.89
3650,169.89
3651,169.89
3652,169.89
3653,169.89
3654,169.89
3655,169.89
3656,169.89
3657,169.89
3658,169.89
3659,169.89
3660,169.89
3661,169.89
3662,169.89
3663,169.89
3664,169.89
3665,169.89
3666,169.89
3667,169.89
3668,169.89
3669,169.89
3670,169.89
3671,169.89
3672,169.89
3673,169.89
3674,169.89
3675,169.89
3676,169.89
3677,169.89
3678,169.89
3679,169.89
3680,169.89
3681,169.89
3682,169.89
3683,169.89
3684,169.89
3685,169.89
3686,169.89
3687,169.89
3688,169.89
3689,169.89
3690,169.89
3691,169.89
3692,169.89
3693,169.89
3694,169.89
3695,169.89
3696,169.89
3697,169.89
3698,169.89
3699,169.89
3700,169.89
3701,169.89
3702,169.89
3703,169.89
3704,169.89
3705,169.89
3706,169.89
3707,169.89
3708,169.89
3709,169.89
3710,169.89
3711,169.89
3712,169.89
3713,169.89
3714,169.89
3715,169.89
3716,169.89
3717,169.89
3718,169.89
3719,169.89
3720,169.89
3721,169.89
3722,169.89
3723,169.89
3724,169.89
3725,169.89
3726,169.89
3727,169.89
3728,169.89
3729,169.89
3730,169.89
3731,169.89
3732,169.89
3733,169.89
3734,169.89
3735,169.89
3736,169.89
3737,169.89
3738,169.89
3739,169.89
3740,169.89
3741,169.89
3742,169.89
3743,169.89
3744,169.89
3745,169.89
3746,169.89
3747,169.89
3748,169.89
3749,169.89
3750,169.89
3751,169.89
3752,169.89
3753,169.89
3754,169.89
3755,169.89
3756,169.89
3757,169.89
3758,169.89
3759,169.89
3760,169.89
3761,169.89
3762,169.89
3763,169.89
3764,169.89
3765,169.89
3766,169.89
3767,169.89
3768,169.89
3769,169.89
3770,169.89
3771,169.89
3772,169.89
3773,169.89
3774,169.89
3775,169.89
3776,169.89
3777,169.89
3778,169.89
3779,169.89
3780,169.89
3781,169.89
3782,169.89
3783,169.89
3784,169.89
3785,169.89
3786,169.89
3787,169.89
3788,169.89
3789,169.89
3790,169.89
3791,169.89
3792,169.89
3793,169.89
3794,169.89
3795,169.89
3796,169.89
3797,169.89
3798,169.89
3799,169.89
3800,169.89
3801,169.89
3802,169.89
3803,169.89
3804,169.89
3805,169.89
3806,169.89
3807,169.89
3808,169.89
3809,169.89
3810,169.89
3811,169.89
3812,169.89
3813,169.89
3814,169.89
3815,169.89
3816,169.89
3817,169.89
3818,169.89
3819,169.89
3820,169.89
3821,169.89
3822,169.89
3823,169.89
3824,169.89
3825,169.89
3826,169.89
3827,169.89
3828,169.89
3829,169.89
3830,169.89
3831,169.89
3832,169.89
3833,169.89
3834,169.89
3835,169.89
3836,169.89
3837,169.89
3838,169.89
3839,169.89
3840,169.89
3841,169.89
3842,169.89
3843,169.89
3844,169.89
3845,169.89
3846,169.89
3847,169.89
3848,169.89
3849,169.89
3850,169.89
3851,169.89
3852,169.89
3853,169.89
3854,169.89
3855,169.89
3856,169.89
3857,169.89
3858,169.89
3859,169.89
3860,169.89
3861,169.89
3862,169.89
3863,169.89
3864,169.89
3865,169.89
3866,169.89
3867,169.89
3868,169.89
3869,169.89
3870,169.89
3871,169.89
3872,169.89
3873,169.89
3874,169.89
3875,169.89
3876,169.89
3877,169.89
3878,169.89
3879,169.89
3880,169.89
3881,169.89
3882,169.89
3883,169.89
3884,169.89
3885,169.89
3886,169.89
3887,169.89
3888,169.89
3889,169.89
3890,169.89
3891,169.89
3892,169.89
3893,169.89
3894,169.89
3895,169.89
3896,169.89
3897,169.89
3898,169.89
3899,169.89
3900,169.89
3901,169.89
3902,169.89
3903,169.89
3904,169.89
3905,169.89
3906,169.89
3907,169.89
3908,169.89
3909,169.89
3910,169.89
3911,169.89
3912,169.89
3913,169.89
3914,169.89
3915,169.89
3916,169.89
3917,169.89
3918,169.89
3919,169.89
3920,169.89
3921,169.89
3922,169.89
3923,169.89
3924,169.89
3925,169.89
3926,169.89
3927,169.89
3928,169.89
3929,169.89
3930,169.89
3931,169.89
3932,169.89
3933,169.89
3934,169.89
3935,169.89
3936,169.89
3937,169.89
3938,169.89
3939,169.89
3940,169.89
3941,169.89
3942,169.89
3943,169.89
3944,169.89
3945,169.89
3946,169.89
3947,169.89
3948,169.89
3949,169.89
3950,169.89
3951,169.89
3952,169.89
3953,169.89
3954,169.89
3955,169.89
3956,169.89
3957,169.89
3958,169.89
3959,169.89
3960,169.89
3961,169.89
3962,169.89
3963,169.89
3964,169.89
3965,169.89
3966,169.89
3967,169.89
3968,169.89
3969,169.89
3970,169.89
3971,169.89
3972,169.89
3973,169.89
3974,169.89
3975,169.89
3976,169.89
3977,169.89
3978,169.89
3979,169.89
3980,169.89
3981,169.89
3982,169.89
3983,169.89
3984,169.89
3985,169.89
3986,169.89
3987,169.89
3988,169.89
3989,169.89
3990,169.89
3991,169.89
3992,169.89
3993,169.89
3994,169.89
3995,169.89
3996,169.89
3997,169.89
3998,169.89
3999,169.89
4000,169.89
4001,169.89
4002,169.89
4003,169.89
4004,169.89
4005,169.89
4006,169.89
4007,169.89
4008,169.89
4009,169.89
4010,169.89
4011,169.89
4012,169.89
4013,169.89
4014,169.89
4015,169.89
4016,169.89
4017,169.89
4018,169.89
4019,169.89
4020,169.89
4021,169.89
4022,169.89
4023,169.89
4024,169.89
4025,169.89
4026,169.89
4027,169.89
4028,169.89
4029,169.89
4030,169.89
4031,169.89
4032,169.89
4033,169.89
4034,169.89
4035,169.89
4036,169.89
4037,169.89
4038,169.89
4039,169.89
4040,169.89
4041,169.89
4042,169.89
4043,169.89
4044,169.89
4045,169.89
4046,169.89
4047,169.89
4048,169.89
4049,169.89
4050,169.89
4051,169.89
4052,169.89
4053,169.89
4054,169.89
4055,169.89
4056,169.89
4057,169.89
4058,169.89
4059,169.89
4060,169.89
4061,169.89
4062,169.89
4063,169.89
4064,169.89
4065,169.89
4066,169.89
4067,169.89
4068,169.89
4069,169.89
4070,169.89
4071,169.89
4072,169.89
4073,169.89
4074,169.89
4075,169.89
4076,169.89
4077,169.89
4078,169.89
4079,169.89
4080,169.89
4081,169.89
4082,169.89
4083,169.89
4084,169.89
4085,169.89
4086,169.89
4087,169.89
4088,169.89
4089,169.89
4090,169.89
4091,169.89
4092,169.89
4093,169.89
4094,169.89
4095,169.89
4096,169.89
4097,169.89
4098,169.89
4099,169.89
4100,169.89
4101,169.89
4102,169.89
4103,169.89
4104,169.89
4105,169.89
4106,169.89
4107,169.89
4108,169.89
4109,169.89
4110,169.89
4111,169.89
4112,169.89
4113,169.89
4114,169.89
4115,169.89
4116,169.89
4117,169.89
4118,169.89
4119,169.89
4120,169.89
4121,169.89
4122,169.89
4123,169.89
4124,169.89
4125,169.89
4126,169.89
4127,169.89
4128,169.89
4129,169.89
4130,169.89
4131,169.89
4132,169.89
4133,169.89
4134,169.89
4135,169.89
4136,169.89
4137,169.89
4138,169.89
4139,169.89
4140,169.89
4141,169.89
4142,169.89
4143,169.89
4144,169.89
4145,169.89
4146,169.89
4147,169.89
4148,169.89
4149,169.89
4150,169.89
4151,169.89
4152,169.89
4153,169.89
4154,169.89
4155,169.89
4156,169.89
4157,169.89
4158,169.89
4159,169.89
4160,169.89
4161,169.89
4162,169.89
4163,169.89
4164,169.89
4165,169.89
4166,169.89
4167,169.89
4168,169.89
4169,169.89
4170,169.89
4171,169.89
4172,169.89
4173,169.89
4174,169.89
4175,169.89
4176,169.89
4177,169.89
4178,169.89
4179,169.89
4180,169.89
4181,169.89
4182,169.89
4183,169.89
4184,169.89
4185,169.89
4186,169.89
4187,169.89
4188,169.89
4189,169.89
4190,169.89
4191,169.89
4192,169.89
4193,169.89
4194,169.89
4195,169.89
4196,169.89
4197,169.89
4198,169.89
4199,169.89
4200,169.89
4201,169.89
4202,169.89
4203,169.89
4204,169.89
4205,169.89
4206,169.89
4207,169.89
4208,169.89
4209,169.89
4210,169.89
4211,169.89
4212,169.89
4213,169.89
4214,169.89
4215,169.89
4216,169.89
4217,169.89
4218,169.89
4219,169.89
4220,169.89
4221,169.89
4222,169.89
4223,169.89
4224,169.89
4225,169.89
4226,169.89
4227,169.89
4228,169.89
4229,169.89
4230,169.89
4231,169.89
4232,169.89
4233,169.89
4234,169.89
4235,169.89
4236,169.89
4237,169.89
4238,169.89
4239,169.89
4240,169.89
4241,169.89
4242,169.89
4243,169.89
4244,169.89
4245,169.89
4246,169.89
4247,169.89
4248,169.89
4249,169.89
4250,169.89
4251,169.89
4252,169.89
4253,169.89
4254,169.89
4255,169.89
4256,169.89
4257,169.89
4258,169.89
4259,169.89
4260,169.89
4261,169.89
4262,169.89
4263,169.89
4264,169.89
4265,169.89
4266,169.89
4267,169.89
4268,169.89
4269,169.89
4270,169.89
4271,169.89
4272,169.89
4273,169.89
4274,169.89
4275,169.89
4276,169.89
4277,169.89
4278,169.89
4279,169.89
4280,169.89
4281,169.89
4282,169.89
4283,169.89
4284,169.89
4285,169.89
4286,169.89
4287,169.89
4288,169.89
4289,169.89
4290,169.89
4291,169.89
4292,169.89
4293,169.89
4294,169.89
4295,169.89
4296,169.89
4297,169.89
4298,169.89
4299,169.89
4300,169.89
4301,169.89
4302,169.89
4303,169.89
4304,169.89
4305,169.89
4306,169.89
4307,169.89
4308,169.89
4309,169.89
4310,169.89
4311,169.89
4312,169.89
4313,169.89
4314,169.89
4315,169.89
4316,169.89
4317,169.89
4318,169.89
4319,169.89
4320,169.89
4321,169.89
4322,169.89
4323,169.89
4324,169.89
4325,169.89
4326,169.89
4327,169.89
4328,169.89
4329,169.89
4330,169.89
4331,169.89
4332,169.89
4333,169.89
4334,169.89
4335,169.89
4336,169.89
4337,169.89
4338,169.89
4339,169.89
4340,169.89
4341,169.89
4342,169.89
4343,169.89
4344,169.89
4345,169.89
4346,169.89
4347,169.89
4348,169.89
4349,169.89
4350,169.89
4351,169.89
4352,169.89
4353,169.89
4354,169.89
4355,169.89
4356,169.89
4357,169.89
4358,169.89
4359,169.89
4360,169.89
4361,169.89
4362,169.89
4363,169.89
4364,169.89
4365,169.89
4366,169.89
4367,169.89
4368,169.89
4369,169.89
4370,169.89
4371,169.89
4372,169.89
4373,169.89
4374,169.89
4375,169.89
4376,169.89
4377,169.89
4378,169.89
4379,169.89
4380,169.89
4381,169.89
4382,169.89
4383,169.89
4384,169.89
4385,169.89
4386,169.89
4387,169.89
4388,169.89
4389,169.89
4390,169.89
4391,169.89
4392,169.89
4393,169.89
4394,169.89
4395,169.89
4396,169.89
4397,169.89
4398,169.89
4399,169.89
4400,169.89
4401,169.89
4402,169.89
4403,169.89
4404,169.89
4405,169.89
4406,169.89
4407,169.89
4408,169.89
4409,169.89
4410,169.89
4411,169.89
4412,169.89
4413,169.89
4414,169.89
4415,169.89
4416,169.89
4417,169.89
4418,169.89
4419,169.89
4420,169.89
4421,169.89
4422,169.89
4423,169.89
4424,169.89
4425,169.89
4426,169.89
4427,169.89
4428,169.89
4429,169.89
4430,169.89
4431,169.89
4432,169.89
4433,169.89
4434,169.89
4435,169.89
4436,169.89
4437,169.89
4438,169.89
4439,169.89
4440,169.89
4441,169.89
4442,169.89
4443,169.89
4444,169.89
4445,169.89
4446,169.89
4447,169.89
4448,169.89
4449,169.89
4450,169.89
4451,169.89
4452,169.89
4453,169.89
4454,169.89
4455,169.89
4456,169.89
4457,169.89
4458,169.89
4459,169.89
4460,169.89
4461,169.89
4462,169.89
4463,169.89
4464,169.89
4465,169.89
4466,169.89
4467,169.89
4468,169.89
4469,169.89
4470,169.89
4471,169.89
4472,169.89
4473,169.89
4474,169.89
4475,169.89
4476,169.89
4477,169.89
4478,169.89
4479,169.89
4480,169.89
4481,169.89
4482,169.89
4483,169.89
4484,169.89
4485,169.89
4486,169.89
4487,169.89
4488,169.89
4489,169.89
4490,169.89
4491,169.89
4492,169.89
4493,169.89
4494,169.89
4495,169.89
4496,169.89
4497,169.89
4498,169.89
4499,169.89
4500,169.89
4501,169.89
4502,169.89
4503,169.89
4504,169.89
4505,169.89
4506,169.89
4507,169.89
4508,169.89
4509,169.89
4510,169.89
4511,169.89
4512,169.89
4513,169.89
4514,169.89
4515,169.89
4516,169.89
4517,169.89
4518,169.89
4519,169.89
4520,169.89
4521,169.89
4522,169.89
4523,169.89
4524,169.89
4525,169.89
4526,169.89
4527,169.89
4528,169.89
4529,169.89
4530,169.89
4531,169.89
4532,169.89
4533,169.89
4534,169.89
4535,169.89
4536,169.89
4537,169.89
4538,169.89
4539,169.89
4540,169.89
4541,169.89
4542,169.89
4543,169.89
4544,169.89
4545,169.89
4546,169.89
4547,169.89
4548,169.89
4549,169.89
4550,169.89
4551,169.89
4552,169.89
4553,169.89
4554,169.89
4555,169.89
4556,169.89
4557,169.89
4558,169.89
4559,169.89
4560,169.89
4561,169.89
4562,169.89
4563,169.89
4564,169.89
4565,169.89
4566,169.89
4567,169.89
4568,169.89
4569,169.89
4570,169.89
4571,169.89
4572,169.89
4573,169.89
4574,169.89
4575,169.89
4576,169.89
4577,169.89
4578,169.89
4579,169.89
4580,169.89
4581,169.89
4582,169.89
4583,169.89
4584,169.89
4585,169.89
4586,169.89
4587,169.89
4588,169.89
4589,169.89
4590,169.89
4591,169.89
4592,169.89
4593,169.89
4594,169.89
4595,169.89
4596,169.89
4597,169.89
4598,169.89
4599,169.89
4600,169.89
4601,169.89
4602,169.89
4603,169.89
4604,169.89
4605,169.89
4606,169.89
4607,169.89
4608,169.89
4609,169.89
4610,169.89
4611,169.89
4612,169.89
4613,169.89
4614,169.89
4615,169.89
4616,169.89
4617,169.89
4618,169.89
4619,169.89
4620,169.89
4621,169.89
4622,169.89
4623,169.89
4624,169.89
4625,169.89
4626,169.89
4627,169.89
4628,169.89
4629,169.89
4630,169.89
4631,169.89
4632,169.89
4633,169.89
4634,169.89
4635,169.89
4636,169.89
4637,169.89
4638,169.89
4639,169.89
4640,169.89
4641,169.89
4642,169.89
4643,169.89
4644,169.89
4645,169.89
4646,169.89
4647,169.89
4648,169.89
4649,169.89
4650,169.89
4651,169.89
4652,169.89
4653,169.89
4654,169.89
4655,169.89
4656,169.89
4657,169.89
4658,169.89
4659,169.89
4660,169.89
4661,169.89
4662,169.89
4663,169.89
4664,169.89
4665,169.89
4666,169.89
4667,169.89
4668,169.89
4669,169.89
4670,169.89
4671,169.89
4672,169.89
4673,169.89
4674,169.89
4675,169.89
4676,169.89
4677,169.89
4678,169.89
4679,169.89
4680,169.89
4681,169.89
4682,169.89
4683,169.89
4684,169.89
4685,169.89
4686,169.89
4687,169.89
4688,169.89
4689,169.89
4690,169.89
4691,169.89
4692,169.89
4693,169.89
4694,169.89
4695,169.89
4696,169.89
4697,169.89
4698,169.89
4699,169.89
4700,169.89
4701,169.89
4702,169.89
4703,169.89
4704,169.89
4705,169.89
4706,169.89
4707,169.89
4708,169.89
4709,169.89
4710,169.89
4711,169.89
4712,169.89
4713,169.89
4714,169.89
4715,169.89
4716,169.89
4717,169.89
4718,169.89
4719,169.89
4720,169.89
4721,169.89
4722,169.89
4723,169.89
4724,169.89
4725,169.89
4726,169.89
4727,169.89
4728,169.89
4729,169.89
4730,169.89
4731,169.89
4732,169.89
4733,169.89
4734,169.89
4735,169.89
4736,169.89
4737,169.89
4738,169.89
4739,169.89
4740,169.89
4741,169.89
4742,169.89
4743,169.89
4744,169.89
4745,169.89
4746,169.89
4747,169.89
4748,169.89
4749,169.89
4750,169.89
4751,169.89
4752,169.89
4753,169.89
4754,169.89
4755,169.89
4756,169.89
4757,169.89
4758,169.89
4759,169.89
4760,169.89
4761,169.89
4762,169.89
4763,169.89
4764,169.89
4765,169.89
4766,169.89
4767,169.89
4768,169.89
4769,169.89
4770,169.89
4771,169.89
4772,169.89
4773,169.89
4774,169.89
4775,169.89
4776,169.89
4777,169.89
4778,169.89
4779,169.89
4780,169.89
4781,169.89
4782,169.89
4783,169.89
4784,169.89
4785,169.89
4786,169.89
4787,169.89
4788,169.89
4789,169.89
4790,169.89
4791,169.89
4792,169.89
4793,169.89
4794,169.89
4795,169.89
4796,169.89
4797,169.89
4798,169.89
4799,169.89
4800,169.89
4801,169.89
4802,169.89
4803,169.89
4804,169.89
4805,169.89
4806,169.89
4807,169.89
4808,169.89
4809,169.89
4810,169.89
4811,169.89
4812,169.89
4813,169.89
4814,169.89
4815,169.89
4816,169.89
4817,169.89
4818,169.89
4819,169.89
4820,169.89
4821,169.89
4822,169.89
4823,169.89
4824,169.89
4825,169.89
4826,169.89
4827,169.89
4828,169.89
4829,169.89
4830,169.89
4831,169.89
4832,169.89
4833,169.89
4834,169.89
4835,169.89
4836,169.89
4837,169.89
4838,169.89
4839,169.89
4840,169.89
4841,169.89
4842,169.89
4843,169.89
4844,169.89
4845,169.89
4846,169.89
4847,169.89
4848,169.89
4849,169.89
4850,169.89
4851,169.89
4852,169.89
4853,169.89
4854,169.89
4855,169.89
4856,169.89
4857,169.89
4858,169.89
4859,169.89
4860,169.89
4861,169.89
4862,169.89
4863,169.89
4864,169.89
4865,169.89
4866,169.89
4867,169.89
4868,169.89
4869,169.89
4870,169.89
4871,169.89
4872,169.89
4873,169.89
4874,169.89
4875,169.89
4876,169.89
4877,169.89
4878,169.89
4879,169.89
4880,169.89
4881,169.89
4882,169.89
4883,169.89
4884,169.89
4885,169.89
4886,169.89
4887,169.89
4888,169.89
4889,169.89
4890,169.89
4891,169.89
4892,169.89
4893,169.89
4894,169.89
4895,169.89
4896,169.89
4897,169.89
4898,169.89
4899,169.89
4900,169.89
4901,169.89
4902,169.89
4903,169.89
4904,169.89
4905,169.89
4906,169.89
4907,169.89
4908,169.89
4909,169.89
4910,169.89
4911,169.89
4912,169.89
4913,169.89
4914,169.89
4915,169.89
4916,169.89
4917,169.89
4918,169.89
4919,169.89
4920,169.89
4921,169.89
4922,169.89
4923,169.89
4924,169.89
4925,169.89
4926,169.89
4927,169.89
4928,169.89
4929,169.89
4930,169.89
4931,169.89
4932,169.89
4933,169.89
4934,169.89
4935,169.89
4936,169.89
4937,169.89
4938,169.89
4939,169.89
4940,169.89
4941,169.89
4942,169.89
4943,169.89
4944,169.89
4945,169.89
4946,169.89
4947,169.89
4948,169.89
4949,169.89
4950,169.89
4951,169.89
4952,169.89
4953,169.89
4954,169.89
4955,169.89
4956,169.89
4957,169.89
4958,169.89
4959,169.89
4960,169.89
4961,169.89
4962,169.89
4963,169.89
4964,169.89
4965,169.89
4966,169.89
4967,169.89
4968,169.89
4969,169.89
4970,169.89
4971,169.89
4972,169.89
4973,169.89
4974,169.89
4975,169.89
4976,169.89
4977,169.89
4978,169.89
4979,169.89
4980,169.89
4981,169.89
4982,169.89
4983,169.89
4984,169.89
4985,169.89
4986,169.89
4987,169.89
4988,169.89
4989,169.89
4990,169.89
4991,169.89
4992,169.89
4993,169.89
4994,169.89
4995,169.89
4996,169.89
4997,169.89
4998,169.89
4999,169.89
5000,169.89

